Is Decentralized Finance Actually Decentralized? An Interdisciplinary Framework Integrating Network Theory, Agent-Based Simulation, and Longitudinal Evidence from Aave, GHO Issuance, and Cross-Chain Expansion

Decentralized finance (DeFi) can broaden access while leaving activity, network position, and infrastructure concentrated. We develop a four-dimensional framework for participation, activity distribution, structural position, and infrastructure dependence, integrating network theory, theorem-consistent agent-based simulation, and longitudinal analysis of 1,956,216 Aave V3 Pool events. We study GHO issuance on Ethereum (15 July 2023) and its first cross-chain expansion to Aave's existing Arbitrum market (2 July 2024). Excluding each activation week, mean weekly active position-holder addresses increased by 91.0% around Ethereum issuance and 1.7% around Arbitrum expansion, while activity concentration fell by 31.5% on Ethereum but rose by 58.1% on Arbitrum. On a common 2024 calendar, the Arbitrum--Gnosis DiD-style change is +1.9833 for log participation and -0.01842 for position-holder-event HHI. Rule-based simulations recover the analytical equilibrium and show why aggregate growth can coexist with lower, unchanged, or higher concentration, while chain dispersion alone cannot establish route or shared-component resilience. Role-aware analysis further shows that network-structure conclusions vary by protocol action and scale. Intellectually, the framework explains why four dimensions of decentralization can diverge. Practically, it helps researchers, protocol designers, governance communities, and policymakers assess stablecoin growth without equating adoption with decentralization.

==> CLAIM_LEDGER_2026-08-11.csv <==
claim_id,section,claim,evidence_source,release_version,verification,status,permitted_wording,forbidden_wording,caveat
C01,Abstract,"Ethereum mean weekly active position-holder addresses rose 91.0%",outputs/real_v5/descriptive/weekly_address_metrics.csv,real_v5,"governed compact output",supported,"descriptive chain-relative address change","treatment effect or user count","week 0 excluded"
C02,Abstract,"Ethereum mean weekly position-holder-event HHI fell 31.5%",outputs/real_v5/descriptive/weekly_address_metrics.csv,real_v5,"governed compact output",supported,"mean weekly Pool-event-frequency HHI change","value concentration or pooled HHI change","all actions/reserves; nonlinear aggregation"
C03,Section 5,"Ethereum pooled pre/post address HHI fell 37.0%",outputs/real_v4/ethereum/summary.json,real_v4-ethereum-v0.1.0,"portable manifest and verifier",supported,"pooled-period address HHI","mean weekly HHI","address proxy only"
C04,Appendix,"Arbitrum–Gnosis log-participation arithmetic contrast is 1.9833",outputs/real_v6/arbitrum_gnosis_did_mvp/estimates.csv,real_v6-gnosis-donor-mvp-v0.1.0,"artifact and reporting tests",failed_design,"failed-donor difference in changes","policy evidence or causal ATT","nonzero differential pre-path; donor break"
C05,Appendix,"Arbitrum–Gnosis HHI arithmetic contrast is -0.01842",outputs/real_v6/arbitrum_gnosis_did_mvp/estimates.csv,real_v6-gnosis-donor-mvp-v0.1.0,"artifact and reporting tests",failed_design,"failed-donor arithmetic contrast","Arbitrum HHI fell or policy effect","HHI rose on both chains"
C06,Section 5,"Most candidate-donor movement is Gnosis-driven",outputs/real_v6/arbitrum_gnosis_did_mvp/summary.json,real_v6-gnosis-donor-mvp-v0.1.0,"arithmetic decomposition",supported,"98.4% participation; 82.4% HHI movement","causal contribution share","reason donor is rejected"
C07,Section 5,"BE cores hit the two-node lower bound and are fully contained in maximum-k cores",outputs/real_v5/core_periphery/summary.json,real_v5,"full-graph governed output",supported,"boundary solution and 100% containment","core methods disagree materially","unequal-set Jaccard reflects size ratio"
C08,Section 5,"Actor-HHI change interval is a conservative outer envelope",outputs/real_v4/ethereum/summary.json,real_v4-ethereum-v0.1.0,"period-bound verifier",bounded,"period bounds are sharp; change envelope is conservative","sharp stable-controller change set or either sign is feasible","no common cross-period partition imposed"
C09,Appendix,"Subgraph reconciliation is future validation",configs/subgraphs.yaml,protocol-v1,"completed=false gate",planned,"pre-specified independent validation","cross-source validated","no current result uses Subgraph data"
C10,Conclusion,"Route-level infrastructure dependence is blocked",data/metadata/network_measure_glossary.csv,registry-v1,"verified input absence",blocked,"no route result produced","bridge dependence increased/decreased","verified route-event table absent"
C11,Section 5,"Scale-adjusted effective PageRank-node fractions are 99.41% and 98.01%",outputs/real_v5/core_periphery/summary.json,real_v5,"deterministic derived table",supported,"scale diagnostic; no scalar ranking","raw PageRank proves Arbitrum is more decentralized","graphs differ in size and density"


==> RELEASE_PROVENANCE.json <==
{
  "release_status": "RC8_SOURCE_AND_CLEAN_ROOM_BUILD_READY_HUMAN_APPROVAL_PENDING",
  "source_repository": "https://github.com/sunshineluyao/aave-bns",
  "scientific_truth_source_commit": "932f6f4f62c3402adf38231ed83ea9ca17cc227c",
  "source_pr": 29,
  "compiled_pdf": "release/Aave_BNS_Anonymous_Manuscript_RC8_2026-08-18.pdf",
  "compiled_pdf_sha256": "c8443b968c03f16ade602657029b270c4168e7293061d473376ce5f360f7b28e",
  "overleaf_source_delivery": "GIT_TRACKED_ROOT_LEVEL_SOURCE_TREE",
  "overleaf_zip_repository_path": null,
  "overleaf_zip_filename": "Aave_BNS_Overleaf_RC8_2026-08-18-compact.zip",
  "overleaf_zip_sha256": "16db798df51d52c28e8a92146e6934cffccbff84ddc744ba7884aead67ef0102",
  "overleaf_zip_note": "The independently validated compact ZIP is a local release artifact, not a Git-tracked file. The repository root contains the equivalent Overleaf-ready source tree.",
  "compiled_pages": 74,
  "compiled_figures": 17,
  "clean_room_compile": "PASS",
  "clean_room_pdf_render_comparison": "PASS_74_OF_74_PAGES",
  "latex_log_gate": "PASS_WITH_REVIEWED_UNDERFULL_WARNINGS",
  "undefined_citations": 0,
  "undefined_references": 0,
  "duplicate_labels": 0,
  "overfull_boxes": 0,
  "source_scope": "modular manuscript, bibliography, figures, tables, appendices, editable/vector assets, generated-data ledgers, and rendering scripts",
  "associated_repositories": {
    "data": "https://github.com/sunshineluyao/aave-bns-data-HF",
    "code": "https://github.com/sunshineluyao/aave-bns-code",
    "demo": "https://github.com/sunshineluyao/aave-bns-demo-HF"
  },
  "visual_release_gate": "PASS_KEY_FIGURE_PAGES_AND_COMPLETE_FIGURE_MAP",
  "remaining_release_gate": "HUMAN_APPROVAL_AND_CROSS_PRODUCT_IMMUTABLE_LOCK",
  "checked_at": "2026-08-18"
}


==> figures/FIGURE_RELEASE_MANIFEST_2026-08-11.json <==
{
  "schema_version": 2,
  "release_date": "2026-08-18",
  "document_source": "paper/main.tex",
  "compiled_export": "paper/release/Aave_BNS_Anonymous_Manuscript_RC8_2026-08-18.pdf",
  "compiled_pages": 74,
  "graphics_policy": "Every numbered figure is either native editable TikZ/PGFPlots or a reproducible code-generated vector with an editable SVG master and source-data ledger. Raster previews carry no evidentiary authority.",
  "qa_scope": {"clean_compile":"PASS","references":"PASS","typography":"PASS","key_page_visual_review":"PASS","caption_and_evidence_boundary":"PASS"},
  "figures": [
    {"number":1,"label":"fig:research-design","page":4,"source":"paper/figures/fig01_research_design_v2.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig01_research_design_v2.tex","paper/figures/assets/fig01_research_design.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":2,"label":"fig:institutional-timeline","page":7,"source":"paper/figures/fig02_institutional_timeline.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig02_institutional_timeline.tex","paper/figures/assets/fig02_institutional_timeline.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":3,"label":"fig:literature-landscape","page":10,"source":"paper/figures/fig02b_literature_landscape.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_literature_landscape.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/literature_visual_ledger.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":4,"label":"fig:literature-method-evidence","page":11,"source":"paper/figures/fig02c_literature_method_evidence.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_literature_method_evidence_map.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/literature_method_domain_evidence.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":5,"label":"fig:simulation-design","page":12,"source":"paper/figures/fig03_simulation_design.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig03_simulation_design.tex","paper/figures/assets/fig03_simulation_design.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":6,"label":"fig:simulation-outcomes","page":15,"source":"paper/figures/fig03b_simulation_outcomes.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig03b_simulation_outcomes.tex"],"caption_self_contained":true,"qa":"PASS"},
    {"number":7,"label":"fig:simulation-empirical-bridge","page":17,"source":"paper/figures/fig03c_simulation_empirical_comparison.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig03c_simulation_empirical_comparison.tex","paper/figures/assets/simulation_empirical_evidence_bridge.svg"],"caption_self_contained":true,"qa":"PASS"},
    {"number":8,"label":"fig:tx-log-network","page":19,"source":"paper/figures/fig04_tx_call_log_network.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig04_tx_call_log_network.tex"],"caption_self_contained":true,"qa":"PASS"},
    {"number":9,"label":"fig:real-v5-cross-chain","page":23,"source":"paper/figures/fig05_real_v5_cross_chain.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig05_real_v5_cross_chain.tex","paper/figures/assets/real_v5_cross_chain_descriptive.svg"],"caption_self_contained":true,"qa":"PASS"},
    {"number":10,"label":"fig:address-state-flows","page":24,"source":"paper/figures/fig05d_address_state_flows.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_address_state_flows.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/address_state_flow_summary.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":11,"label":"fig:action-layer-profile","page":26,"source":"paper/figures/fig05b_action_layer_profile.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_action_layer_profile.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/action_layer_topology_profile.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":12,"label":"fig:centrality-roles","page":30,"source":"paper/figures/fig05c_centrality_roles.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_centrality_roles.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/centrality_role_summary.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":13,"label":"fig:real-v3-measurement","page":51,"source":"paper/figures/fig03_real_v3_measurement.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig03_real_v3_measurement.tex","paper/figures/assets/fig03_real_v3_measurement.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":14,"label":"fig:real-v4-partial-identification","page":53,"source":"paper/figures/fig04_real_v4_partial_identification.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig04_real_v4_partial_identification.tex","paper/figures/assets/fig04_real_v4_partial_identification.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":15,"label":"fig:real-v5-core-periphery","page":56,"source":"paper/figures/fig06_real_v5_core_periphery.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig06_real_v5_core_periphery.tex","paper/figures/assets/real_v5_core_periphery.svg"],"caption_self_contained":true,"qa":"PASS"},
    {"number":16,"label":"fig:display-community-audit","page":73,"source":"paper/figures/figA_display_community_audit.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_display_community_audit.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/display_community_summary.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":17,"label":"fig:arbitrum-gnosis-benchmark","page":74,"source":"paper/figures/fig07_arbitrum_gnosis_benchmark.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig07_arbitrum_gnosis_benchmark.tex"],"caption_self_contained":true,"qa":"PASS"}
  ]
}


==> figures/FIGURE_RELEASE_MANIFEST_RC17_2026-08-19.json <==
{
  "schema_version": 1,
  "release_date": "2026-08-19",
  "document_source": "main.tex",
  "compiled_export": "main.pdf",
  "compiled_pages": 86,
  "figure_count": 20,
  "revision_focus": "Replace the main-text literature map with an evidence-bounded interdisciplinary synthesis while retaining the fixed-corpus coding audit in the appendix.",
  "preserved_figures": [
    {
      "number": 1,
      "label": "fig:interdisciplinary-framework",
      "page": 5,
      "status": "preserved from validated RC16 source"
    },
    {
      "number": 2,
      "label": "fig:institutional-timeline",
      "page": 8,
      "status": "preserved from validated RC16 source"
    }
  ],
  "revised_figure": {
    "number": 3,
    "label": "fig:literature-landscape",
    "page": 10,
    "source": "figures/fig02b_literature_landscape.tex",
    "master_kind": "tex_native_tikz",
    "editable_masters": [
      "figures/fig02b_literature_landscape.tex"
    ],
    "visual_structure": [
      "four disciplinary foundations",
      "unresolved integration gap",
      "four-dimensional decentralization synthesis",
      "separate evidentiary roles"
    ],
    "semantic_inventory": {
      "blue": "economics and participation",
      "violet": "finance and activity distribution",
      "teal": "computer science and network structure",
      "orange": "network science, infrastructure, and evidence limits"
    },
    "evidence_status": {
      "pool_events": "observed evidence for participation, activity distribution, and network structure",
      "theory_and_simulation": "model implications and mechanisms",
      "additional_data": "required for route dependence, actor control, and causal effects"
    },
    "caption_self_contained": true,
    "raster_payload": false,
    "not_exhaustive_review": true,
    "overlap_review": "PASS after page-resolution visual adjudication",
    "typography_review": "PASS",
    "evidence_boundary_review": "PASS",
    "qa": "PASS"
  },
  "appendix_figure": {
    "number": 15,
    "label": "fig:literature-method-evidence",
    "page": 49,
    "source": "figures/fig02c_literature_method_evidence.tex",
    "asset": "generated/figures/fig_literature_method_evidence_map.pdf",
    "corpus_size": 18,
    "status": "fixed-corpus reproducibility audit; not an exhaustive literature map"
  },
  "rendered_figure_map": "all 20 numbered figures resolved to intended source wrappers and assets",
  "latex_log": {
    "fatal_errors": 0,
    "undefined_references_or_citations": 0,
    "overfull_boxes": 0
  }
}


==> figures/FIGURE_RELEASE_MANIFEST_RC25_2026-08-19.json <==
{
  "schema_version": 1,
  "release_date": "2026-08-19",
  "document_source": "main.tex",
  "compiled_export": "release/Aave_BNS_Anonymous_Manuscript_RC25_2026-08-19.pdf",
  "compiled_pages": 109,
  "unique_figure_numbers": 17,
  "resolved_figure_labels": 18,
  "revision_focus": "Integrate a reproducible Arbitrum-Gnosis common-calendar comparison while preserving the revised protocol timeline, interdisciplinary synthesis, and three-theory simulation composite.",
  "key_figures": [
    {
      "number": 2,
      "label": "fig:institutional-timeline",
      "page": 9,
      "source": "figures/fig02_institutional_timeline.tex",
      "status": "manual compiled-page review passed; no event marker crosses text"
    },
    {
      "number": 3,
      "label": "fig:literature-landscape",
      "page": 11,
      "source": "figures/fig02b_literature_landscape.tex",
      "status": "manual compiled-page review passed; protected text areas clear"
    },
    {
      "number": 4,
      "label": "fig:three-theory-simulations",
      "alias_label": "fig:simulation-outcomes",
      "page": 19,
      "source": "generated/simulation/figure_three_theory_simulations.pdf",
      "status": "one-page three-experiment composite; synthetic mechanism evidence"
    },
    {
      "number": 9,
      "label": "fig:arbitrum-gnosis-comparative-dynamics",
      "page": 34,
      "source": "generated/comparison/fig_arbitrum_gnosis_comparative_dynamics.pdf",
      "editable_source": "generated/comparison/fig_arbitrum_gnosis_comparative_dynamics.svg",
      "generator": "scripts/generate_arbitrum_gnosis_comparison.py",
      "data": "generated/data/arbitrum_gnosis_common_calendar_panel.csv",
      "minimum_embedded_font_pt": 7.0,
      "status": "manual compiled-page review passed; excluded interval remains unbridged"
    }
  ],
  "rendered_figure_map": "release/Aave_BNS_Figure_Map_RC25_2026-08-19.json",
  "latex_log": {
    "fatal_errors": 0,
    "undefined_references_or_citations": 0,
    "overfull_boxes": 0
  },
  "render_equivalence": {
    "dpi": 96,
    "modular_vs_clean_archive_matching_pages": 109,
    "modular_vs_flat_matching_pages": 109
  }
}


==> figures/FIGURE_RELEASE_MANIFEST_RC8_2026-08-18.json <==
{
  "schema_version": 2,
  "release_date": "2026-08-18",
  "document_source": "paper/main.tex",
  "compiled_export": "paper/release/Aave_BNS_Anonymous_Manuscript_RC8_2026-08-18.pdf",
  "compiled_pages": 74,
  "graphics_policy": "Every numbered figure is either native editable TikZ/PGFPlots or a reproducible code-generated vector with an editable SVG master and source-data ledger. Raster previews carry no evidentiary authority.",
  "qa_scope": {"clean_compile":"PASS","references":"PASS","typography":"PASS","key_page_visual_review":"PASS","caption_and_evidence_boundary":"PASS"},
  "figures": [
    {"number":1,"label":"fig:research-design","page":4,"source":"paper/figures/fig01_research_design_v2.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig01_research_design_v2.tex","paper/figures/assets/fig01_research_design.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":2,"label":"fig:institutional-timeline","page":7,"source":"paper/figures/fig02_institutional_timeline.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig02_institutional_timeline.tex","paper/figures/assets/fig02_institutional_timeline.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":3,"label":"fig:literature-landscape","page":10,"source":"paper/figures/fig02b_literature_landscape.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_literature_landscape.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/literature_visual_ledger.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":4,"label":"fig:literature-method-evidence","page":11,"source":"paper/figures/fig02c_literature_method_evidence.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_literature_method_evidence_map.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/literature_method_domain_evidence.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":5,"label":"fig:simulation-design","page":12,"source":"paper/figures/fig03_simulation_design.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig03_simulation_design.tex","paper/figures/assets/fig03_simulation_design.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":6,"label":"fig:simulation-outcomes","page":15,"source":"paper/figures/fig03b_simulation_outcomes.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig03b_simulation_outcomes.tex"],"caption_self_contained":true,"qa":"PASS"},
    {"number":7,"label":"fig:simulation-empirical-bridge","page":17,"source":"paper/figures/fig03c_simulation_empirical_comparison.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig03c_simulation_empirical_comparison.tex","paper/figures/assets/simulation_empirical_evidence_bridge.svg"],"caption_self_contained":true,"qa":"PASS"},
    {"number":8,"label":"fig:tx-log-network","page":19,"source":"paper/figures/fig04_tx_call_log_network.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig04_tx_call_log_network.tex"],"caption_self_contained":true,"qa":"PASS"},
    {"number":9,"label":"fig:real-v5-cross-chain","page":23,"source":"paper/figures/fig05_real_v5_cross_chain.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig05_real_v5_cross_chain.tex","paper/figures/assets/real_v5_cross_chain_descriptive.svg"],"caption_self_contained":true,"qa":"PASS"},
    {"number":10,"label":"fig:address-state-flows","page":24,"source":"paper/figures/fig05d_address_state_flows.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_address_state_flows.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/address_state_flow_summary.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":11,"label":"fig:action-layer-profile","page":26,"source":"paper/figures/fig05b_action_layer_profile.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_action_layer_profile.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/action_layer_topology_profile.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":12,"label":"fig:centrality-roles","page":30,"source":"paper/figures/fig05c_centrality_roles.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_centrality_roles.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/centrality_role_summary.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":13,"label":"fig:real-v3-measurement","page":51,"source":"paper/figures/fig03_real_v3_measurement.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig03_real_v3_measurement.tex","paper/figures/assets/fig03_real_v3_measurement.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":14,"label":"fig:real-v4-partial-identification","page":53,"source":"paper/figures/fig04_real_v4_partial_identification.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig04_real_v4_partial_identification.tex","paper/figures/assets/fig04_real_v4_partial_identification.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":15,"label":"fig:real-v5-core-periphery","page":56,"source":"paper/figures/fig06_real_v5_core_periphery.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig06_real_v5_core_periphery.tex","paper/figures/assets/real_v5_core_periphery.svg"],"caption_self_contained":true,"qa":"PASS"},
    {"number":16,"label":"fig:display-community-audit","page":73,"source":"paper/figures/figA_display_community_audit.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_display_community_audit.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/display_community_summary.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":17,"label":"fig:arbitrum-gnosis-benchmark","page":74,"source":"paper/figures/fig07_arbitrum_gnosis_benchmark.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig07_arbitrum_gnosis_benchmark.tex"],"caption_self_contained":true,"qa":"PASS"}
  ]
}


==> figures/assets/real_v5_core_periphery_manifest.json <==
{
  "claim_gates": {
    "causal_estimate_produced": false,
    "entity_level_primary_result_produced": false,
    "infrastructure_dependence_result_produced": false
  },
  "display_backbone": {
    "Arbitrum": {
      "borgatti_everett_nodes_retained": 2,
      "chain": "Arbitrum",
      "display_edges": 420,
      "display_nodes": 160,
      "display_rule": "All fitted BE and maximum-k-core nodes in the largest component, plus high continuous-coreness/PageRank nodes and strongest observed context ties; top-weight induced edges with one strongest tie retained per displayed node.",
      "full_graph_edges": 69582,
      "full_graph_nodes": 50693,
      "maximum_k_core_nodes_retained": 106
    },
    "Ethereum": {
      "borgatti_everett_nodes_retained": 2,
      "chain": "Ethereum",
      "display_edges": 415,
      "display_nodes": 160,
      "display_rule": "All fitted BE and maximum-k-core nodes in the largest component, plus high continuous-coreness/PageRank nodes and strongest observed context ties; top-weight induced edges with one strongest tie retained per displayed node.",
      "full_graph_edges": 10896,
      "full_graph_nodes": 8891,
      "maximum_k_core_nodes_retained": 14
    }
  },
  "evidence_status": "audited_address_role_core_periphery_descriptive_noncausal",
  "inputs": {
    "outputs/real_v5/core_periphery/display_backbone_edges.csv.gz": "26dea51db554de5dfad494cd470cfb450a1fc85ec7f686f1426cab680bfc7a4f",
    "outputs/real_v5/core_periphery/display_backbone_nodes.csv.gz": "86229bcb1d1e1ae113d713af73563774179e43c530d953fdaac046e65b9dd34a",
    "outputs/real_v5/core_periphery/node_coreness.csv.gz": "109cd653231b664f6a1434104ed0895398354fcad44ecae99a431d0736155e4f",
    "outputs/real_v5/core_periphery/summary.json": "f55321cbfa76e5233f34fbb43366bc540be8e06f0337330c0881004303012f0d"
  },
  "native_vector_objects": {
    "drawio_cells": 1168,
    "embedded_raster_images": 0
  },
  "outputs": {
    "paper/figures/assets/real_v5_core_periphery.drawio": "f4f816ed5651683b34d3c5891e5965ed0507d28b79ebdcc678f1410962e47697",
    "paper/figures/assets/real_v5_core_periphery.svg": "959de77f8024cb1fa0e79765c63a0c2fcce8f857389ac24a399aa29f90e9a570",
    "paper/figures/fig06_real_v5_core_periphery.tex": "38f6462c4a9260ccd8fcf4fac4dafe4146d01ee1f8193f3926f112bcc66d615f"
  },
  "schema_version": 1
}


==> figures/assets/real_v5_cross_chain_descriptive_manifest.json <==
{
  "claim_gates": {
    "causal_estimate_produced": false,
    "entity_level_primary_result_produced": false,
    "infrastructure_dependence_result_produced": false
  },
  "descriptive_pre_post": {
    "Arbitrum": {
      "active_beneficiary_addresses_percent_change": 1.6668752542160714,
      "active_beneficiary_addresses_post_mean": 8123.4375,
      "active_beneficiary_addresses_pre_mean": 7990.25,
      "beneficiary_hhi_percent_change": 58.10075367939871,
      "beneficiary_hhi_post_mean": 0.014741650906181,
      "beneficiary_hhi_pre_mean": 0.009324212923155665
    },
    "Ethereum": {
      "active_beneficiary_addresses_percent_change": 90.96123903958042,
      "active_beneficiary_addresses_post_mean": 1456.4375,
      "active_beneficiary_addresses_pre_mean": 762.6875,
      "beneficiary_hhi_percent_change": -31.51163542881993,
      "beneficiary_hhi_post_mean": 0.006546430986967093,
      "beneficiary_hhi_pre_mean": 0.009558457159775477
    }
  },
  "evidence_status": "audited_address_level_descriptive_noncausal",
  "inputs": {
    "outputs/real_v5/core_periphery/summary.json": "f55321cbfa76e5233f34fbb43366bc540be8e06f0337330c0881004303012f0d",
    "outputs/real_v5/descriptive/weekly_address_metrics.csv": "e24f4b0043556d54e2ee1191ebe11f04bc4b90d9b7d8cf28199549fdb2c0d5bd",
    "outputs/real_v5/topology/address_role_topology_metrics.csv": "df645e6a855931cb95f531cb3031535deac8856ad57b6617f25db900db1a9238"
  },
  "outputs": {
    "paper/figures/assets/real_v5_cross_chain_descriptive.drawio": "6447d07e57f8fd89b8b6db8d4494124f9f8a40c591a646a82bbeab3848ac5a56",
    "paper/figures/assets/real_v5_cross_chain_descriptive.svg": "3f8d83f990648fb5250b06d1ec08eec3fbff4b08857a4b70a283fa7a345ed4dc",
    "paper/figures/fig05_real_v5_cross_chain.tex": "808f2568353ee62755b64b4f1db5a8896ffa5b41c83ce5410cc1e645c5038372",
    "paper/tables/tab05_real_v5_topology.tex": "c8089d2184b8132f6670a7c58c8027739ebf5e1aecb90a0bdba02fd97b063e6f"
  },
  "schema_version": 1,
  "topology_headline": {
    "Arbitrum": {
      "be_maximum_k_core_jaccard": 0.018867924528301886,
      "borgatti_everett_core_node_count": 2,
      "borgatti_everett_fit_correlation": 0.5210867312917322,
      "maximum_k_core": 8,
      "maximum_k_core_node_count": 106,
      "rombach_k_core_spearman": 0.5778969052898268,
      "weekly_core_persistence_at_least_half": 77,
      "weighted_in_degree_hhi": 0.006664251816239639,
      "weighted_out_degree_hhi": 0.16682337421209506
    },
    "Ethereum": {
      "be_maximum_k_core_jaccard": 0.14285714285714285,
      "borgatti_everett_core_node_count": 2,
      "borgatti_everett_fit_correlation": 0.6000092218229852,
      "maximum_k_core": 6,
      "maximum_k_core_node_count": 14,
      "rombach_k_core_spearman": 0.5206096307525782,
      "weekly_core_persistence_at_least_half": 204,
      "weighted_in_degree_hhi": 0.0007974204712085135,
      "weighted_out_degree_hhi": 0.42373610457992933
    }
  }
}


==> figures/assets/simulation_empirical_visual_manifest.json <==
{
  "claim_gates": {
    "causal_estimate_produced": false,
    "empirically_calibrated_simulation": false,
    "entity_level_primary_result_produced": false,
    "route_evidence_produced": false
  },
  "comparison_values": {
    "empirical_active_change": 90.96123903958042,
    "empirical_hhi_change": -31.51163542881993,
    "simulation_active_change": 72.91666666666667,
    "simulation_chain_hhi_after": 0.5010791849471586,
    "simulation_chain_hhi_before": 1.0,
    "simulation_hhi_change": -44.397976409615424,
    "simulation_one_route_loss": 0.4767708701501904,
    "simulation_two_route_loss": 0.2383854350750952
  },
  "evidence_status": {
    "comparison": "directional_bridge_not_a_causal_test",
    "empirical": "audited_address_level_descriptive_noncausal",
    "simulation": "deterministic_synthetic_not_calibrated"
  },
  "inputs": {
    "outputs/real_v5/descriptive/weekly_address_metrics.csv": "0268058038065daaec4ab0e0ffa2c7742ddb33791cf2fbe3f5de7bc529a6b635",
    "outputs/simulation/scenario_results.csv": "a97a357983904ce326577ad133f3884b91547b0bec0a587b7e8d4cfb4e819418"
  },
  "outputs": {
    "paper/figures/assets/fig02_institutional_timeline.drawio": "d7ebab59cf5e4c25f538daf98dd55459e9a188c35572683098111d88c2f179c8",
    "paper/figures/assets/fig03_real_v3_measurement.drawio": "329ac713eea7bc805c7f7076ccf4b88b6a1d417985acbd08986d39721dfcf5f5",
    "paper/figures/assets/fig03_simulation_design.drawio": "ef3ee410cdeec2c4ad08bbc72d1b1454b0cb3c9f4b72fe7ac838b73471902554",
    "paper/figures/assets/fig04_real_v4_partial_identification.drawio": "bb5d825990b063bef08380aea2db4a7d26dc6c43b2811a1fa41c61d49ce634e8",
    "paper/figures/assets/simulation_empirical_evidence_bridge.drawio": "1564725d3dcbbc2c3fd3e3f0b3074979e56b41988bea920c88908349ceaaff6e",
    "paper/figures/assets/simulation_empirical_evidence_bridge.svg": "07e5babd9fd2ca112b2dc6ee5a8f08ab3dfaf85c708f1f3bfa2925d154c1b173",
    "paper/figures/assets/simulation_four_scenarios.drawio": "17c446b88565bac78870c620a513883c2c22a5b94ad1987c751203dca546bb1b",
    "paper/figures/assets/simulation_four_scenarios.svg": "19b162b03274a3a762dcd29fe46b1c56c3160a8b207bef36391b5206b59f20c6",
    "paper/figures/fig03b_simulation_outcomes.tex": "592ed714cd63d838d1e6191c3fedaf1c93a8f5c925f5197bc8d470bff4fd46fa",
    "paper/figures/fig03c_simulation_empirical_comparison.tex": "b5be2efae7b8cd67a51d563b8e4e9adf7bf73aa5832db727b01ea06eaec440da"
  },
  "reference_beta": 0.5,
  "schema_version": 1
}


==> generated/comparison/anticipation_window_robustness.csv <==
outcome,anticipation_weeks,clean_pre_start,clean_pre_end,post_end,n_gap_weeks,did_style_change,its_level_shift_at_week0,its_slope_shift_per_week
log_participation,0,-16,-1,16,32,1.3413589318400891,0.1551029718309853,-0.11578195425731162
position_holder_event_hhi,0,-16,-1,16,32,0.005947414783891675,0.06308311161327403,0.0034959090809273076
log_participation,4,-16,-5,16,28,1.693536327107874,0.9104081364604967,-0.05307059727388365
position_holder_event_hhi,4,-16,-5,16,28,-0.007466471203622144,0.04634914785050726,0.0022065916007377824
log_participation,8,-16,-9,16,24,1.9832952815702523,4.03960632468398,0.1844780426267974
position_holder_event_hhi,8,-16,-9,16,24,-0.018420414705528403,-0.028487130318121327,-0.003515124837108663


==> generated/comparison/arbitrum_gnosis_common_calendar_panel.csv <==
chain,chain_id,event_week,window_start_utc,window_end_utc_exclusive,period,event_count,active_beneficiary_addresses,log_active_beneficiary_addresses,beneficiary_hhi,observed_unit,causal_status
Gnosis,100,-16,2024-03-12T15:40:32Z,2024-03-19T15:40:32Z,clean_pre,3049,997,6.905753276311464,0.0180576332711981,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-16,2024-03-12T15:40:32Z,2024-03-19T15:40:32Z,clean_pre,47999,7670,8.945202263959297,0.0094339646923509,beneficiary_address,diagnostic_not_causal
Gnosis,100,-15,2024-03-19T15:40:32Z,2024-03-26T15:40:32Z,clean_pre,4660,1203,7.093404625868766,0.029949437270902,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-15,2024-03-19T15:40:32Z,2024-03-26T15:40:32Z,clean_pre,48315,7638,8.94102198354136,0.0102172309596519,beneficiary_address,diagnostic_not_causal
Gnosis,100,-14,2024-03-26T15:40:32Z,2024-04-02T15:40:32Z,clean_pre,5380,2717,7.907651594711089,0.0076684263622669,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-14,2024-03-26T15:40:32Z,2024-04-02T15:40:32Z,clean_pre,37666,7605,8.936692688488204,0.0087386136595206,beneficiary_address,diagnostic_not_causal
Gnosis,100,-13,2024-04-02T15:40:32Z,2024-04-09T15:40:32Z,clean_pre,4804,2313,7.746732907753622,0.0072377584319478,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-13,2024-04-02T15:40:32Z,2024-04-09T15:40:32Z,clean_pre,40932,7445,8.915432254432663,0.0084553324427385,beneficiary_address,diagnostic_not_causal
Gnosis,100,-12,2024-04-09T15:40:32Z,2024-04-16T15:40:32Z,clean_pre,5871,2298,7.740229524763182,0.0495538829047539,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-12,2024-04-09T15:40:32Z,2024-04-16T15:40:32Z,clean_pre,58021,8984,9.10331179921766,0.0126161891793756,beneficiary_address,diagnostic_not_causal
Gnosis,100,-11,2024-04-16T15:40:32Z,2024-04-23T15:40:32Z,clean_pre,4614,2884,7.9672801789422,0.0072939090222948,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-11,2024-04-16T15:40:32Z,2024-04-23T15:40:32Z,clean_pre,39821,7228,8.885855993000296,0.0111640301279644,beneficiary_address,diagnostic_not_causal
Gnosis,100,-10,2024-04-23T15:40:32Z,2024-04-30T15:40:32Z,clean_pre,5515,3480,8.15507488781144,0.0052954729087159,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-10,2024-04-23T15:40:32Z,2024-04-30T15:40:32Z,clean_pre,41763,7899,8.974618038455112,0.0102440190102908,beneficiary_address,diagnostic_not_causal
Gnosis,100,-9,2024-04-30T15:40:32Z,2024-05-07T15:40:32Z,clean_pre,5036,3313,8.105911197986508,0.0061462947319411,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-9,2024-04-30T15:40:32Z,2024-05-07T15:40:32Z,clean_pre,36998,6823,8.828201089171515,0.0069701706043599,beneficiary_address,diagnostic_not_causal
Gnosis,100,-8,2024-05-07T15:40:32Z,2024-05-14T15:40:32Z,anticipation_excluded,4794,2899,7.972466015974565,0.0084561967234456,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-8,2024-05-07T15:40:32Z,2024-05-14T15:40:32Z,anticipation_excluded,33758,6097,8.7157161275482,0.0078310704818666,beneficiary_address,diagnostic_not_causal
Gnosis,100,-7,2024-05-14T15:40:32Z,2024-05-21T15:40:32Z,anticipation_excluded,1913,500,6.2166061010848646,0.0396038440592321,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-7,2024-05-14T15:40:32Z,2024-05-21T15:40:32Z,anticipation_excluded,52911,7458,8.917176635955164,0.009963556522214,beneficiary_address,diagnostic_not_causal
Gnosis,100,-6,2024-05-21T15:40:32Z,2024-05-28T15:40:32Z,anticipation_excluded,2581,720,6.580639137284949,0.0831743490752392,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-6,2024-05-21T15:40:32Z,2024-05-28T15:40:32Z,anticipation_excluded,52779,7840,8.967121656230923,0.0074352746879993,beneficiary_address,diagnostic_not_causal
Gnosis,100,-5,2024-05-28T15:40:32Z,2024-06-04T15:40:32Z,anticipation_excluded,1451,490,6.19644412779452,0.0574204153983018,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-5,2024-05-28T15:40:32Z,2024-06-04T15:40:32Z,anticipation_excluded,41645,6616,8.797397374012059,0.0052959494273797,beneficiary_address,diagnostic_not_causal
Gnosis,100,-4,2024-06-04T15:40:32Z,2024-06-11T15:40:32Z,anticipation_excluded,1643,524,6.263398262591624,0.0557917560213213,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-4,2024-06-04T15:40:32Z,2024-06-11T15:40:32Z,anticipation_excluded,48771,7051,8.861066543517762,0.0072052105315718,beneficiary_address,diagnostic_not_causal
Gnosis,100,-3,2024-06-11T15:40:32Z,2024-06-18T15:40:32Z,anticipation_excluded,2403,488,6.192362489474872,0.173987502443973,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-3,2024-06-11T15:40:32Z,2024-06-18T15:40:32Z,anticipation_excluded,65205,12851,9.461254720235749,0.0033640096497817,beneficiary_address,diagnostic_not_causal
Gnosis,100,-2,2024-06-18T15:40:32Z,2024-06-25T15:40:32Z,anticipation_excluded,1707,502,6.220590170099739,0.0584803811041684,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-2,2024-06-18T15:40:32Z,2024-06-25T15:40:32Z,anticipation_excluded,68542,9916,9.202005735186123,0.0208959181685669,beneficiary_address,diagnostic_not_causal
Gnosis,100,-1,2024-06-25T15:40:32Z,2024-07-02T15:40:32Z,anticipation_excluded,1641,479,6.173786103901937,0.0376819473270449,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-1,2024-06-25T15:40:32Z,2024-07-02T15:40:32Z,anticipation_excluded,51146,8723,9.07383312732152,0.0093568666248572,beneficiary_address,diagnostic_not_causal
Gnosis,100,0,2024-07-02T15:40:32Z,2024-07-09T15:40:32Z,event_week_zero_excluded,1966,676,6.517671272912275,0.0366220664832156,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,0,2024-07-02T15:40:32Z,2024-07-09T15:40:32Z,event_week_zero_excluded,77640,13931,9.541943631485893,0.0039778498551153,beneficiary_address,diagnostic_not_causal
Gnosis,100,1,2024-07-09T15:40:32Z,2024-07-16T15:40:32Z,post,1889,764,6.639875833826536,0.0427811847644872,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,1,2024-07-09T15:40:32Z,2024-07-16T15:40:32Z,post,71932,8894,9.093244600099936,0.0269681263875328,beneficiary_address,diagnostic_not_causal
Gnosis,100,2,2024-07-16T15:40:32Z,2024-07-23T15:40:32Z,post,1919,728,6.591673732008658,0.0519021952385853,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,2,2024-07-16T15:40:32Z,2024-07-23T15:40:32Z,post,99586,11424,9.343559215762406,0.0327876449329255,beneficiary_address,diagnostic_not_causal
Gnosis,100,3,2024-07-23T15:40:32Z,2024-07-30T15:40:32Z,post,1283,291,5.676753802268282,0.0374542324260717,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,3,2024-07-23T15:40:32Z,2024-07-30T15:40:32Z,post,71412,8764,9.078521797355334,0.014624000621166,beneficiary_address,diagnostic_not_causal
Gnosis,100,4,2024-07-30T15:40:32Z,2024-08-06T15:40:32Z,post,1883,398,5.988961416889864,0.0288324779753667,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,4,2024-07-30T15:40:32Z,2024-08-06T15:40:32Z,post,109157,13766,9.530029703062944,0.0069460050348958,beneficiary_address,diagnostic_not_causal
Gnosis,100,5,2024-08-06T15:40:32Z,2024-08-13T15:40:32Z,post,1451,279,5.634789603169249,0.0405913172835008,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,5,2024-08-06T15:40:32Z,2024-08-13T15:40:32Z,post,71768,11035,9.308917935337178,0.0080537247982982,beneficiary_address,diagnostic_not_causal
Gnosis,100,6,2024-08-13T15:40:32Z,2024-08-20T15:40:32Z,post,1190,238,5.476463551931511,0.0362036579337617,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,6,2024-08-13T15:40:32Z,2024-08-20T15:40:32Z,post,60100,7514,8.924656302187074,0.0127938311355727,beneficiary_address,diagnostic_not_causal
Gnosis,100,7,2024-08-20T15:40:32Z,2024-08-27T15:40:32Z,post,1039,289,5.66988092298052,0.0216809121823475,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,7,2024-08-20T15:40:32Z,2024-08-27T15:40:32Z,post,54458,7419,8.911934336161426,0.0094271191725051,beneficiary_address,diagnostic_not_causal
Gnosis,100,8,2024-08-27T15:40:32Z,2024-09-03T15:40:32Z,post,1067,260,5.564520407322694,0.03889277805934,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,8,2024-08-27T15:40:32Z,2024-09-03T15:40:32Z,post,57024,7430,8.91341571815747,0.0206331160079801,beneficiary_address,diagnostic_not_causal
Gnosis,100,9,2024-09-03T15:40:32Z,2024-09-10T15:40:32Z,post,1135,298,5.700443573390686,0.024595858642706,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,9,2024-09-03T15:40:32Z,2024-09-10T15:40:32Z,post,49926,7571,8.932212512329214,0.0112631558705602,beneficiary_address,diagnostic_not_causal
Gnosis,100,10,2024-09-10T15:40:32Z,2024-09-17T15:40:32Z,post,964,249,5.521460917862246,0.0322502195210137,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,10,2024-09-10T15:40:32Z,2024-09-17T15:40:32Z,post,47293,5555,8.622633703874234,0.0237908863666304,beneficiary_address,diagnostic_not_causal
Gnosis,100,11,2024-09-17T15:40:32Z,2024-09-24T15:40:32Z,post,1275,269,5.598421958998375,0.0441042675893886,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,11,2024-09-17T15:40:32Z,2024-09-24T15:40:32Z,post,54455,6536,8.78523362361273,0.0180346571747365,beneficiary_address,diagnostic_not_causal
Gnosis,100,12,2024-09-24T15:40:32Z,2024-10-01T15:40:32Z,post,1248,260,5.564520407322694,0.0303036139875082,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,12,2024-09-24T15:40:32Z,2024-10-01T15:40:32Z,post,52402,6907,8.84043543926657,0.0170034627957957,beneficiary_address,diagnostic_not_causal
Gnosis,100,13,2024-10-01T15:40:32Z,2024-10-08T15:40:32Z,post,1245,238,5.476463551931511,0.0369239205819261,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,13,2024-10-01T15:40:32Z,2024-10-08T15:40:32Z,post,42329,6233,8.737773460327283,0.00842318041529,beneficiary_address,diagnostic_not_causal
Gnosis,100,14,2024-10-08T15:40:32Z,2024-10-15T15:40:32Z,post,1329,253,5.537334267018537,0.0531201574417081,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,14,2024-10-08T15:40:32Z,2024-10-15T15:40:32Z,post,47171,6249,8.740336742730447,0.0087799939526491,beneficiary_address,diagnostic_not_causal
Gnosis,100,15,2024-10-15T15:40:32Z,2024-10-22T15:40:32Z,post,1613,282,5.645446897643238,0.0564834925775501,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,15,2024-10-15T15:40:32Z,2024-10-22T15:40:32Z,post,46318,7018,8.856376036730422,0.0084137674786493,beneficiary_address,diagnostic_not_causal
Gnosis,100,16,2024-10-22T15:40:32Z,2024-10-29T15:40:32Z,post,2256,306,5.726847747587197,0.0611992920376238,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,16,2024-10-22T15:40:32Z,2024-10-29T15:40:32Z,post,58167,7660,8.94389780251682,0.0079237423537079,beneficiary_address,diagnostic_not_causal



==> generated/comparison/controlled_its_estimates.csv <==
outcome,term,estimate,std_error_hac_bartlett_lag2,ci_low_95_descriptive,ci_high_95_descriptive,n_gap_weeks,reference_week,finite_sample_correction,causal_status
log_participation,intercept,-0.9188284780099784,0.2674994312270487,-1.4431273632149937,-0.3945295928049629,24,0,False,comparative_longitudinal_not_identified_effect
log_participation,pre_gap_slope,-0.17258925740197614,0.024290938051303945,-0.22019949598253188,-0.1249790188214204,24,0,False,comparative_longitudinal_not_identified_effect
log_participation,level_shift_at_week0,4.03960632468398,0.4190476628595746,3.218272905479214,4.860939743888746,24,0,False,comparative_longitudinal_not_identified_effect
log_participation,slope_shift,0.1844780426267974,0.030156728533551804,0.12537085470103587,0.24358523055255893,24,0,False,comparative_longitudinal_not_identified_effect
position_holder_event_hhi,intercept,0.017106542404872208,0.011196921150756867,-0.004839423050611254,0.03905250786035567,24,0,False,comparative_longitudinal_not_identified_effect
position_holder_event_hhi,pre_gap_slope,0.0019021560346674507,0.0007979396531927351,0.0003381943144096899,0.003466117754925211,24,0,False,comparative_longitudinal_not_identified_effect
position_holder_event_hhi,level_shift_at_week0,-0.028487130318121327,0.012673296160756397,-0.05332679079320386,-0.003647469843038792,24,0,False,comparative_longitudinal_not_identified_effect
position_holder_event_hhi,slope_shift,-0.003515124837108663,0.0010777475937807563,-0.0056275101209189455,-0.0014027395532983807,24,0,False,comparative_longitudinal_not_identified_effect


==> generated/comparison/did_style_estimates.csv <==
outcome,estimand_label,estimate,std_error_hac_bartlett_lag3,ci_low_95_descriptive,ci_high_95_descriptive,pre_mean_gap,post_mean_gap,n_gap_weeks,finite_sample_correction,causal_status
log_participation,DiD-style comparative change,1.9832952815702523,0.1916136554195416,1.6077325169479508,2.358858046192554,1.2385372395147296,3.2218325210849805,24,False,comparative_longitudinal_not_identified_effect
position_holder_event_hhi,DiD-style comparative change,-0.018420414705528403,0.005398939549621922,-0.02900233622278737,-0.007838493188269435,-0.006670408028470987,-0.02509082273399939,24,False,comparative_longitudinal_not_identified_effect


==> generated/comparison/dynamic_comparative_contrasts.csv <==
outcome,event_week,gap,clean_pre_mean_gap,centered_gap,timing_state
log_participation,-16,2.039448987647833,1.2385372395147296,0.8009117481331034,clean_pre
log_participation,-15,1.8476173576725934,1.2385372395147296,0.6090801181578638,clean_pre
log_participation,-14,1.0290410937771153,1.2385372395147296,-0.20949614573761433,clean_pre
log_participation,-13,1.1686993466790403,1.2385372395147296,-0.06983789283568931,clean_pre
log_participation,-12,1.363082274454479,1.2385372395147296,0.12454503493974944,clean_pre
log_participation,-11,0.9185758140580962,1.2385372395147296,-0.3199614254566334,clean_pre
log_participation,-10,0.819543150643673,1.2385372395147296,-0.4189940888710566,clean_pre
log_participation,-9,0.7222898911850066,1.2385372395147296,-0.516247348329723,clean_pre
log_participation,-8,0.7432501115736354,1.2385372395147296,-0.4952871279410942,excluded
log_participation,-7,2.700570534870299,1.2385372395147296,1.4620332953555695,excluded
log_participation,-6,2.3864825189459733,1.2385372395147296,1.1479452794312437,excluded
log_participation,-5,2.6009532462175384,1.2385372395147296,1.3624160067028088,excluded
log_participation,-4,2.597668280926138,1.2385372395147296,1.3591310414114084,excluded
log_participation,-3,3.2688922307608763,1.2385372395147296,2.0303549912461465,excluded
log_participation,-2,2.981415565086384,1.2385372395147296,1.7428783255716545,excluded
log_participation,-1,2.9000470234195825,1.2385372395147296,1.661509783904853,excluded
log_participation,0,3.0242723585736178,1.2385372395147296,1.7857351190588882,excluded
log_participation,1,2.4533687662734005,1.2385372395147296,1.214831526758671,post
log_participation,2,2.751885483753748,1.2385372395147296,1.5133482442390183,post
log_participation,3,3.4017679950870523,1.2385372395147296,2.1632307555723225,post
log_participation,4,3.54106828617308,1.2385372395147296,2.30253104665835,post
log_participation,5,3.6741283321679283,1.2385372395147296,2.4355910926531985,post
log_participation,6,3.448192750255563,1.2385372395147296,2.2096555107408333,post
log_participation,7,3.2420534131809067,1.2385372395147296,2.003516173666177,post
log_participation,8,3.3488953108347763,1.2385372395147296,2.1103580713200465,post
log_participation,9,3.2317689389385276,1.2385372395147296,1.993231699423798,post
log_participation,10,3.101172786011988,1.2385372395147296,1.8626355464972584,post
log_participation,11,3.1868116646143543,1.2385372395147296,1.9482744250996247,post
log_participation,12,3.2759150319438755,1.2385372395147296,2.0373777924291456,post
log_participation,13,3.2613099083957717,1.2385372395147296,2.022772668881042,post
log_participation,14,3.2030024757119104,1.2385372395147296,1.9644652361971808,post
log_participation,15,3.2109291390871846,1.2385372395147296,1.972391899572455,post
log_participation,16,3.217050054929624,1.2385372395147296,1.9785128154148943,post
position_holder_event_hhi,-16,-0.008623668578847199,-0.006670408028470987,-0.0019532605503762117,clean_pre
position_holder_event_hhi,-15,-0.0197322063112501,-0.006670408028470987,-0.013061798282779114,clean_pre
position_holder_event_hhi,-14,0.0010701872972537002,-0.006670408028470987,0.007740595325724687,clean_pre
position_holder_event_hhi,-13,0.0012175740107906998,-0.006670408028470987,0.007887982039261686,clean_pre
position_holder_event_hhi,-12,-0.0369376937253783,-0.006670408028470987,-0.030267285696907315,clean_pre
position_holder_event_hhi,-11,0.0038701211056695996,-0.006670408028470987,0.010540529134140587,clean_pre
position_holder_event_hhi,-10,0.004948546101574899,-0.006670408028470987,0.011618954130045886,clean_pre
position_holder_event_hhi,-9,0.0008238758724188004,-0.006670408028470987,0.007494283900889787,clean_pre
position_holder_event_hhi,-8,-0.000625126241579,-0.006670408028470987,0.006045281786891987,excluded
position_holder_event_hhi,-7,-0.029640287537018098,-0.006670408028470987,-0.022969879508547113,excluded
position_holder_event_hhi,-6,-0.0757390743872399,-0.006670408028470987,-0.0690686663587689,excluded
position_holder_event_hhi,-5,-0.052124465970922094,-0.006670408028470987,-0.04545405794245111,excluded
position_holder_event_hhi,-4,-0.0485865454897495,-0.006670408028470987,-0.041916137461278515,excluded
position_holder_event_hhi,-3,-0.1706234927941913,-0.006670408028470987,-0.16395308476572032,excluded
position_holder_event_hhi,-2,-0.0375844629356015,-0.006670408028470987,-0.030914054907130513,excluded
position_holder_event_hhi,-1,-0.0283250807021877,-0.006670408028470987,-0.021654672673716714,excluded
position_holder_event_hhi,0,-0.0326442166281003,-0.006670408028470987,-0.025973808599629312,excluded
position_holder_event_hhi,1,-0.015813058376954403,-0.006670408028470987,-0.009142650348483416,post
position_holder_event_hhi,2,-0.019114550305659804,-0.006670408028470987,-0.012444142277188817,post
position_holder_event_hhi,3,-0.022830231804905704,-0.006670408028470987,-0.01615982377643472,post
position_holder_event_hhi,4,-0.0218864729404709,-0.006670408028470987,-0.015216064911999913,post
position_holder_event_hhi,5,-0.032537592485202604,-0.006670408028470987,-0.02586718445673162,post
position_holder_event_hhi,6,-0.023409826798189003,-0.006670408028470987,-0.016739418769718017,post
position_holder_event_hhi,7,-0.012253793009842398,-0.006670408028470987,-0.0055833849813714115,post
position_holder_event_hhi,8,-0.018259662051359902,-0.006670408028470987,-0.011589254022888915,post
position_holder_event_hhi,9,-0.0133327027721458,-0.006670408028470987,-0.006662294743674814,post
position_holder_event_hhi,10,-0.0084593331543833,-0.006670408028470987,-0.0017889251259123138,post
position_holder_event_hhi,11,-0.026069610414652104,-0.006670408028470987,-0.01939920238618112,post
position_holder_event_hhi,12,-0.0133001511917125,-0.006670408028470987,-0.006629743163241513,post
position_holder_event_hhi,13,-0.028500740166636097,-0.006670408028470987,-0.021830332138165112,post
position_holder_event_hhi,14,-0.044340163489059004,-0.006670408028470987,-0.03766975546058802,post
position_holder_event_hhi,15,-0.0480697250989008,-0.006670408028470987,-0.04139931707042981,post
position_holder_event_hhi,16,-0.0532755496839159,-0.006670408028470987,-0.046605141655444916,post


==> generated/comparison/manifest.json <==
{
  "environment": {
    "matplotlib": "3.11.1",
    "numpy": "2.5.2",
    "pandas": "3.0.5",
    "python": "3.12.13",
    "statsmodels": "0.14.6"
  },
  "estimation": {
    "anticipation_excluded": [
      -8,
      -1
    ],
    "clean_pre": [
      -16,
      -9
    ],
    "controlled_its_hac": {
      "finite_sample_correction": false,
      "kernel": "Bartlett",
      "max_lag": 2
    },
    "controlled_its_level_reference_week": 0,
    "did_hac": {
      "finite_sample_correction": false,
      "kernel": "Bartlett",
      "max_lag": 3
    },
    "event_week_excluded": 0,
    "post": [
      1,
      16
    ],
    "statsmodels_cross_check": true
  },
  "outputs": {
    "QA_CHECKLIST.md": {
      "bytes": 818,
      "sha256": "6f68cc6f5cb3f1632cf87d63de159df0ddb4f0ab9997bb71023997d6221e021e"
    },
    "README.md": {
      "bytes": 1917,
      "sha256": "cf8764a4dbcf1953b4f93a3316ff95b867fb37eb5f1f07294e269ab700316b88"
    },
    "anticipation_window_robustness.csv": {
      "bytes": 732,
      "sha256": "2796c6df7f88809d9d1a573cae12aadbb53d54104c8bd10c46b9dafcfcc48b12"
    },
    "arbitrum_gnosis_common_calendar_panel.csv": {
      "bytes": 10603,
      "sha256": "87dd574985d5686f65b246cab834beff6cfe2233960b91de80e45383335d18ee"
    },
    "controlled_its_estimates.csv": {
      "bytes": 1576,
      "sha256": "2f5e7521eba00e8fa2227a3d0e81f97c5bf3802b764d101f79c0971cff5e17fb"
    },
    "did_style_estimates.csv": {
      "bytes": 639,
      "sha256": "e29faa9a6b124b6a6edc0bf7548d27d4c42718d7181ed3d6469a8249e2aea750"
    },
    "dynamic_comparative_contrasts.csv": {
      "bytes": 6197,
      "sha256": "89b54a1716eb0e6cb7dde6a18f6088bf68af06bb8e4769433c3659e1b427c0b0"
    },
    "fig_arbitrum_gnosis_comparative_dynamics.pdf": {
      "bytes": 46739,
      "sha256": "2656341bf67a83e94304b2e8d65d5894b27a79ab7c3f0ad2d4e766cdafdc85f9"
    },
    "fig_arbitrum_gnosis_comparative_dynamics.png": {
      "bytes": 397839,
      "sha256": "ca7942a90f8be8a70f92b41d499c1fb2ae6a78ee55f28b60d64152edb249f2df"
    },
    "fig_arbitrum_gnosis_comparative_dynamics.svg": {
      "bytes": 85761,
      "sha256": "666d111a0581f2df8e048323a183bece4fbc43a28bcf06a6546bc1b3a9dd9e67"
    },
    "post_horizon_robustness.csv": {
      "bytes": 1021,
      "sha256": "14f6c61057e0cbfcac4e11606022ef6abc23f7c89122c6d34cfac336387b91be"
    },
    "preperiod_placebo_diagnostics.csv": {
      "bytes": 332,
      "sha256": "ae22f00ac26d59d035d733f7e1fbe4c7c9990e86acf3f56e1bfad8e1514d47a3"
    }
  },
  "source": {
    "chains": [
      "Arbitrum",
      "Gnosis"
    ],
    "event_weeks": [
      -16,
      16
    ],
    "path": "generated/data/arbitrum_gnosis_common_calendar_panel.csv",
    "rows": 66,
    "sha256": "87dd574985d5686f65b246cab834beff6cfe2233960b91de80e45383335d18ee"
  }
}


==> generated/comparison/post_horizon_robustness.csv <==
outcome,post_horizon,arbitrum_change,gnosis_change,did_style_change,hac_se,ci_low_descriptive,ci_high_descriptive,n_gap_weeks
log_participation,8,0.19674293723220693,-1.7973898654688698,1.9941328027010776,0.21641197945863577,1.5699653229621515,2.4183002824400037,16
position_holder_event_hhi,8,0.006799252176827952,0.020891992619930053,-0.014092740443102103,0.003187205306119566,-0.02033966284309645,-0.007845818043107754,16
log_participation,12,0.08244089348394468,-1.9004409302709249,1.9828818237548693,0.19699124087726,1.5967789916354398,2.368984655874299,20
position_holder_event_hhi,12,0.007130533690351678,0.01939904110400389,-0.012268507413652211,0.0035707936789120846,-0.019267263024319897,-0.005269751802984526,20
log_participation,16,0.03140666931120428,-1.9518886122590473,1.9832952815702523,0.1916136554195416,1.6077325169479508,2.358858046192554,24
position_holder_event_hhi,16,0.00501170707164938,0.023432121777177784,-0.018420414705528403,0.005398939549621922,-0.02900233622278737,-0.007838493188269435,24


==> generated/comparison/preperiod_placebo_diagnostics.csv <==
outcome,pseudo_event_week,two_week_placebo_contrast
log_participation,-13,-0.2975001814685667
log_participation,-12,-0.2298107378771932
log_participation,-11,-0.49497428965241985
position_holder_event_hhi,-13,-0.007202776802856149
position_holder_event_hhi,-12,0.003265452949600049
position_holder_event_hhi,-11,0.02074627084429065


==> generated/data/action_layer_topology_profile.csv <==
chain,chain_id,layer,event_count,self_directed_event_share,delegated_event_count,topology_node_count,topology_edge_count,directed_reciprocity,largest_weak_component_share,weighted_out_degree_hhi,weighted_in_degree_hhi,pagerank_hhi,maximum_pagerank_share,maximum_k_core,maximum_core_node_share,observed_unit,interpretation_status,effective_pagerank_fraction
Ethereum,1,supply,45703,0.6168085246045117,17513,8036,9068,0.0,0.985813837730214,0.5708482435129745,0.0008039871020237,0.0001247199001941,0.0003348598739031,5,0.0013688402190144,address_role,descriptive_noncausal,0.9977559292201065
Ethereum,1,withdraw,26445,1.0,0,0,0,0.0,0.0,0.0,0.0,0.0,0.0,0,0.0,address_role,descriptive_noncausal,
Ethereum,1,borrow,28772,0.8472473237870152,4395,1964,2195,0.0,0.9908350305498982,0.418757948387414,0.001685905873491,0.000511782851912,0.0015158238299972,3,0.0168024439918533,address_role,descriptive_noncausal,0.9948847788625235
Ethereum,1,repay,17524,0.6970440538689797,5309,1968,2283,0.0,0.9730691056910568,0.2313969734985185,0.0023185341417448,0.0005122853353559,0.000980478130318,3,0.0254065040650406,address_role,descriptive_noncausal,0.9918887897655704
Ethereum,1,liquidation,362,0.0,362,223,293,0.0,0.9596412556053812,0.1119623943103079,0.0109581514605781,0.004700738895479,0.01062944479447,3,0.1121076233183856,address_role,descriptive_noncausal,0.9539574591237703
Arbitrum,42161,supply,688863,0.6428607720257874,246020,43029,51234,0.0,0.9924004740988636,0.2443124048220568,0.0107615614371543,2.3576739498335284e-05,0.0001802103978401,5,0.0012084872992632,address_role,descriptive_noncausal,0.985723253721694
Arbitrum,42161,withdraw,556741,1.0,0,0,0,0.0,0.0,0.0,0.0,0.0,0.0,0,0.0,address_role,descriptive_noncausal,
Arbitrum,42161,borrow,290132,0.7849185887802793,62402,7990,9670,0.0,0.9803504380475596,0.2561987507619922,0.0151362292325768,0.0001273867285872,0.0006455726472951,4,0.006758448060075,address_role,descriptive_noncausal,0.9824920299391542
Arbitrum,42161,repay,290476,0.6446728817527093,103214,10931,14219,0.0002813137351431,0.9599304729667916,0.2436673268521208,0.0069447262369579,9.466857914830628e-05,0.0005902495128838,5,0.0033848687219833,address_role,descriptive_noncausal,0.9663495454882314
Arbitrum,42161,liquidation,11198,0.0,11198,6254,9233,0.0,0.9964822513591302,0.059367932445008,0.0004104303702077,0.0001604259396204,0.0005039102251897,6,0.0126319155740326,address_role,descriptive_noncausal,0.996707052939405


==> generated/data/address_state_flow_summary.csv <==
chain,period,week_range,metric,mean,observed_unit,interpretation_status
Ethereum,pre,-16:-1,entrant_addresses,568.8125,position_holder_address_state,descriptive_not_route_flow
Ethereum,pre,-16:-1,retained_addresses,193.875,position_holder_address_state,descriptive_not_route_flow
Ethereum,pre,-16:-1,exit_addresses,508.6875,position_holder_address_state,descriptive_not_route_flow
Ethereum,pre,-16:-1,entrant_share_current,0.744875460382584,position_holder_address_state,descriptive_not_route_flow
Ethereum,pre,-16:-1,retention_share_prior,0.2754391828051657,position_holder_address_state,descriptive_not_route_flow
Ethereum,pre,-16:-1,exit_share_prior,0.7245608171948343,position_holder_address_state,descriptive_not_route_flow
Ethereum,pre,-16:-1,symmetric_turnover,0.728887426693772,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,entrant_addresses,1037.375,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,retained_addresses,419.0625,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,exit_addresses,995.0,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,entrant_share_current,0.7103710308114924,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,retention_share_prior,0.29826842639547724,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,exit_share_prior,0.7017315736045228,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,symmetric_turnover,0.7103252295093364,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,entrant_addresses,5285.4375,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,retained_addresses,2704.8125,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,exit_addresses,4740.25,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,entrant_share_current,0.6565902781906434,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,retention_share_prior,0.3691916301320595,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,exit_share_prior,0.6308083698679404,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,symmetric_turnover,0.6359447217785373,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,entrant_addresses,4991.125,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,retained_addresses,3132.3125,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,exit_addresses,5383.0625,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,entrant_share_current,0.606568846050394,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,retention_share_prior,0.38222509223873197,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,exit_share_prior,0.617774907761268,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,symmetric_turnover,0.6172301678063041,position_holder_address_state,descriptive_not_route_flow


==> generated/data/arbitrum_gnosis_common_calendar_panel.csv <==
chain,chain_id,event_week,window_start_utc,window_end_utc_exclusive,period,event_count,active_beneficiary_addresses,log_active_beneficiary_addresses,beneficiary_hhi,observed_unit,causal_status
Gnosis,100,-16,2024-03-12T15:40:32Z,2024-03-19T15:40:32Z,clean_pre,3049,997,6.905753276311464,0.0180576332711981,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-16,2024-03-12T15:40:32Z,2024-03-19T15:40:32Z,clean_pre,47999,7670,8.945202263959297,0.0094339646923509,beneficiary_address,diagnostic_not_causal
Gnosis,100,-15,2024-03-19T15:40:32Z,2024-03-26T15:40:32Z,clean_pre,4660,1203,7.093404625868766,0.029949437270902,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-15,2024-03-19T15:40:32Z,2024-03-26T15:40:32Z,clean_pre,48315,7638,8.94102198354136,0.0102172309596519,beneficiary_address,diagnostic_not_causal
Gnosis,100,-14,2024-03-26T15:40:32Z,2024-04-02T15:40:32Z,clean_pre,5380,2717,7.907651594711089,0.0076684263622669,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-14,2024-03-26T15:40:32Z,2024-04-02T15:40:32Z,clean_pre,37666,7605,8.936692688488204,0.0087386136595206,beneficiary_address,diagnostic_not_causal
Gnosis,100,-13,2024-04-02T15:40:32Z,2024-04-09T15:40:32Z,clean_pre,4804,2313,7.746732907753622,0.0072377584319478,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-13,2024-04-02T15:40:32Z,2024-04-09T15:40:32Z,clean_pre,40932,7445,8.915432254432663,0.0084553324427385,beneficiary_address,diagnostic_not_causal
Gnosis,100,-12,2024-04-09T15:40:32Z,2024-04-16T15:40:32Z,clean_pre,5871,2298,7.740229524763182,0.0495538829047539,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-12,2024-04-09T15:40:32Z,2024-04-16T15:40:32Z,clean_pre,58021,8984,9.10331179921766,0.0126161891793756,beneficiary_address,diagnostic_not_causal
Gnosis,100,-11,2024-04-16T15:40:32Z,2024-04-23T15:40:32Z,clean_pre,4614,2884,7.9672801789422,0.0072939090222948,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-11,2024-04-16T15:40:32Z,2024-04-23T15:40:32Z,clean_pre,39821,7228,8.885855993000296,0.0111640301279644,beneficiary_address,diagnostic_not_causal
Gnosis,100,-10,2024-04-23T15:40:32Z,2024-04-30T15:40:32Z,clean_pre,5515,3480,8.15507488781144,0.0052954729087159,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-10,2024-04-23T15:40:32Z,2024-04-30T15:40:32Z,clean_pre,41763,7899,8.974618038455112,0.0102440190102908,beneficiary_address,diagnostic_not_causal
Gnosis,100,-9,2024-04-30T15:40:32Z,2024-05-07T15:40:32Z,clean_pre,5036,3313,8.105911197986508,0.0061462947319411,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-9,2024-04-30T15:40:32Z,2024-05-07T15:40:32Z,clean_pre,36998,6823,8.828201089171515,0.0069701706043599,beneficiary_address,diagnostic_not_causal
Gnosis,100,-8,2024-05-07T15:40:32Z,2024-05-14T15:40:32Z,anticipation_excluded,4794,2899,7.972466015974565,0.0084561967234456,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-8,2024-05-07T15:40:32Z,2024-05-14T15:40:32Z,anticipation_excluded,33758,6097,8.7157161275482,0.0078310704818666,beneficiary_address,diagnostic_not_causal
Gnosis,100,-7,2024-05-14T15:40:32Z,2024-05-21T15:40:32Z,anticipation_excluded,1913,500,6.2166061010848646,0.0396038440592321,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-7,2024-05-14T15:40:32Z,2024-05-21T15:40:32Z,anticipation_excluded,52911,7458,8.917176635955164,0.009963556522214,beneficiary_address,diagnostic_not_causal
Gnosis,100,-6,2024-05-21T15:40:32Z,2024-05-28T15:40:32Z,anticipation_excluded,2581,720,6.580639137284949,0.0831743490752392,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-6,2024-05-21T15:40:32Z,2024-05-28T15:40:32Z,anticipation_excluded,52779,7840,8.967121656230923,0.0074352746879993,beneficiary_address,diagnostic_not_causal
Gnosis,100,-5,2024-05-28T15:40:32Z,2024-06-04T15:40:32Z,anticipation_excluded,1451,490,6.19644412779452,0.0574204153983018,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-5,2024-05-28T15:40:32Z,2024-06-04T15:40:32Z,anticipation_excluded,41645,6616,8.797397374012059,0.0052959494273797,beneficiary_address,diagnostic_not_causal
Gnosis,100,-4,2024-06-04T15:40:32Z,2024-06-11T15:40:32Z,anticipation_excluded,1643,524,6.263398262591624,0.0557917560213213,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-4,2024-06-04T15:40:32Z,2024-06-11T15:40:32Z,anticipation_excluded,48771,7051,8.861066543517762,0.0072052105315718,beneficiary_address,diagnostic_not_causal
Gnosis,100,-3,2024-06-11T15:40:32Z,2024-06-18T15:40:32Z,anticipation_excluded,2403,488,6.192362489474872,0.173987502443973,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-3,2024-06-11T15:40:32Z,2024-06-18T15:40:32Z,anticipation_excluded,65205,12851,9.461254720235749,0.0033640096497817,beneficiary_address,diagnostic_not_causal
Gnosis,100,-2,2024-06-18T15:40:32Z,2024-06-25T15:40:32Z,anticipation_excluded,1707,502,6.220590170099739,0.0584803811041684,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-2,2024-06-18T15:40:32Z,2024-06-25T15:40:32Z,anticipation_excluded,68542,9916,9.202005735186123,0.0208959181685669,beneficiary_address,diagnostic_not_causal
Gnosis,100,-1,2024-06-25T15:40:32Z,2024-07-02T15:40:32Z,anticipation_excluded,1641,479,6.173786103901937,0.0376819473270449,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-1,2024-06-25T15:40:32Z,2024-07-02T15:40:32Z,anticipation_excluded,51146,8723,9.07383312732152,0.0093568666248572,beneficiary_address,diagnostic_not_causal
Gnosis,100,0,2024-07-02T15:40:32Z,2024-07-09T15:40:32Z,event_week_zero_excluded,1966,676,6.517671272912275,0.0366220664832156,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,0,2024-07-02T15:40:32Z,2024-07-09T15:40:32Z,event_week_zero_excluded,77640,13931,9.541943631485893,0.0039778498551153,beneficiary_address,diagnostic_not_causal
Gnosis,100,1,2024-07-09T15:40:32Z,2024-07-16T15:40:32Z,post,1889,764,6.639875833826536,0.0427811847644872,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,1,2024-07-09T15:40:32Z,2024-07-16T15:40:32Z,post,71932,8894,9.093244600099936,0.0269681263875328,beneficiary_address,diagnostic_not_causal
Gnosis,100,2,2024-07-16T15:40:32Z,2024-07-23T15:40:32Z,post,1919,728,6.591673732008658,0.0519021952385853,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,2,2024-07-16T15:40:32Z,2024-07-23T15:40:32Z,post,99586,11424,9.343559215762406,0.0327876449329255,beneficiary_address,diagnostic_not_causal
Gnosis,100,3,2024-07-23T15:40:32Z,2024-07-30T15:40:32Z,post,1283,291,5.676753802268282,0.0374542324260717,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,3,2024-07-23T15:40:32Z,2024-07-30T15:40:32Z,post,71412,8764,9.078521797355334,0.014624000621166,beneficiary_address,diagnostic_not_causal
Gnosis,100,4,2024-07-30T15:40:32Z,2024-08-06T15:40:32Z,post,1883,398,5.988961416889864,0.0288324779753667,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,4,2024-07-30T15:40:32Z,2024-08-06T15:40:32Z,post,109157,13766,9.530029703062944,0.0069460050348958,beneficiary_address,diagnostic_not_causal
Gnosis,100,5,2024-08-06T15:40:32Z,2024-08-13T15:40:32Z,post,1451,279,5.634789603169249,0.0405913172835008,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,5,2024-08-06T15:40:32Z,2024-08-13T15:40:32Z,post,71768,11035,9.308917935337178,0.0080537247982982,beneficiary_address,diagnostic_not_causal
Gnosis,100,6,2024-08-13T15:40:32Z,2024-08-20T15:40:32Z,post,1190,238,5.476463551931511,0.0362036579337617,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,6,2024-08-13T15:40:32Z,2024-08-20T15:40:32Z,post,60100,7514,8.924656302187074,0.0127938311355727,beneficiary_address,diagnostic_not_causal
Gnosis,100,7,2024-08-20T15:40:32Z,2024-08-27T15:40:32Z,post,1039,289,5.66988092298052,0.0216809121823475,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,7,2024-08-20T15:40:32Z,2024-08-27T15:40:32Z,post,54458,7419,8.911934336161426,0.0094271191725051,beneficiary_address,diagnostic_not_causal
Gnosis,100,8,2024-08-27T15:40:32Z,2024-09-03T15:40:32Z,post,1067,260,5.564520407322694,0.03889277805934,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,8,2024-08-27T15:40:32Z,2024-09-03T15:40:32Z,post,57024,7430,8.91341571815747,0.0206331160079801,beneficiary_address,diagnostic_not_causal
Gnosis,100,9,2024-09-03T15:40:32Z,2024-09-10T15:40:32Z,post,1135,298,5.700443573390686,0.024595858642706,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,9,2024-09-03T15:40:32Z,2024-09-10T15:40:32Z,post,49926,7571,8.932212512329214,0.0112631558705602,beneficiary_address,diagnostic_not_causal
Gnosis,100,10,2024-09-10T15:40:32Z,2024-09-17T15:40:32Z,post,964,249,5.521460917862246,0.0322502195210137,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,10,2024-09-10T15:40:32Z,2024-09-17T15:40:32Z,post,47293,5555,8.622633703874234,0.0237908863666304,beneficiary_address,diagnostic_not_causal
Gnosis,100,11,2024-09-17T15:40:32Z,2024-09-24T15:40:32Z,post,1275,269,5.598421958998375,0.0441042675893886,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,11,2024-09-17T15:40:32Z,2024-09-24T15:40:32Z,post,54455,6536,8.78523362361273,0.0180346571747365,beneficiary_address,diagnostic_not_causal
Gnosis,100,12,2024-09-24T15:40:32Z,2024-10-01T15:40:32Z,post,1248,260,5.564520407322694,0.0303036139875082,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,12,2024-09-24T15:40:32Z,2024-10-01T15:40:32Z,post,52402,6907,8.84043543926657,0.0170034627957957,beneficiary_address,diagnostic_not_causal
Gnosis,100,13,2024-10-01T15:40:32Z,2024-10-08T15:40:32Z,post,1245,238,5.476463551931511,0.0369239205819261,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,13,2024-10-01T15:40:32Z,2024-10-08T15:40:32Z,post,42329,6233,8.737773460327283,0.00842318041529,beneficiary_address,diagnostic_not_causal
Gnosis,100,14,2024-10-08T15:40:32Z,2024-10-15T15:40:32Z,post,1329,253,5.537334267018537,0.0531201574417081,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,14,2024-10-08T15:40:32Z,2024-10-15T15:40:32Z,post,47171,6249,8.740336742730447,0.0087799939526491,beneficiary_address,diagnostic_not_causal
Gnosis,100,15,2024-10-15T15:40:32Z,2024-10-22T15:40:32Z,post,1613,282,5.645446897643238,0.0564834925775501,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,15,2024-10-15T15:40:32Z,2024-10-22T15:40:32Z,post,46318,7018,8.856376036730422,0.0084137674786493,beneficiary_address,diagnostic_not_causal
Gnosis,100,16,2024-10-22T15:40:32Z,2024-10-29T15:40:32Z,post,2256,306,5.726847747587197,0.0611992920376238,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,16,2024-10-22T15:40:32Z,2024-10-29T15:40:32Z,post,58167,7660,8.94389780251682,0.0079237423537079,beneficiary_address,diagnostic_not_causal



==> generated/data/centrality_role_composition.csv <==
chain,subset,position_holder_percent,action_side_percent,dual_role_percent,observed_unit,interpretation_status
Ethereum,all nodes,98.9652458178,0.9560225103,0.0787316719,address_role,descriptive_noncausal
Ethereum,top 1% coreness,87.6404493559,12.3595506441,0.0,address_role,descriptive_noncausal
Arbitrum,all nodes,98.7157989055,1.1678142347,0.1163868598,address_role,descriptive_noncausal
Arbitrum,top 1% coreness,91.5187369542,8.2840241269,0.1972389189,address_role,descriptive_noncausal


==> generated/data/centrality_role_summary.csv <==
chain,node_count,maximum_k_core_share_percent,borgatti_everett_core_share_percent,ever_weekly_maximum_core_share_percent,effective_pagerank_fraction_percent,observed_unit,interpretation_status
Ethereum,8891,0.1574626026318749,0.0224946575188392,4.780114722753346,99.41,address_role,descriptive_noncausal
Arbitrum,50693,0.2091018483814333,0.0039453178939893,0.9488489535044288,98.01,address_role,descriptive_noncausal


==> generated/data/display_community_memberships.csv <==
chain,address,community_raw,community_log1p,community_binary,scope
Ethereum,0x0000000000a0aa7908bda39fbb8f95e5a0a6ee42,6,6,6,deterministic_display_backbone_only
Ethereum,0x01d03f08e1c4930dcd4788b9eb532f919244e281,6,6,6,deterministic_display_backbone_only
Ethereum,0x02e7b8511831b1b02d9018215a0f8f500ea5c6b3,3,2,2,deterministic_display_backbone_only
Ethereum,0x0b5919e73482f75f734e9ff134355f71b626bc28,1,2,2,deterministic_display_backbone_only
Ethereum,0x0bf93ea5a1fa4ce3dd22c7ffd314462d3869777f,1,1,2,deterministic_display_backbone_only
Ethereum,0x0ca7e7e5745bd457f5ed7265ff2cd1c8208575e1,1,2,2,deterministic_display_backbone_only
Ethereum,0x0e4489998a3eaeba52b3623268e47f62065ac09b,1,1,4,deterministic_display_backbone_only
Ethereum,0x0f7a2eb5dfe07f58b73f2a61094bbd3541d3c520,1,1,1,deterministic_display_backbone_only
Ethereum,0x0fb95dd3f4beefaf237addb5486fa183b1ebe794,5,2,2,deterministic_display_backbone_only
Ethereum,0x11e3552b1d41d0d1a46cc376354cb5271b8636f7,3,2,3,deterministic_display_backbone_only
Ethereum,0x14f7e363e582e16a243cc0cd7e97fa3bc35b2042,1,1,1,deterministic_display_backbone_only
Ethereum,0x1593b1a5c5942aa49af1ae1ccf3d7def33a0d011,1,1,4,deterministic_display_backbone_only
Ethereum,0x172c6e8b7ed15f7487c5cf73c224e07e848aa439,1,1,1,deterministic_display_backbone_only
Ethereum,0x1809f186d680f239420b56948c58f8dbbcdf1e18,5,2,2,deterministic_display_backbone_only
Ethereum,0x1914717974224765b85636159d48f46dbbdbde27,1,1,2,deterministic_display_backbone_only
Ethereum,0x191915d2370693eca0bc7bb0d14baa3a12e8e96b,2,4,5,deterministic_display_backbone_only
Ethereum,0x1b004189e64d5b2f71d5be554470e6c49e10123b,3,2,4,deterministic_display_backbone_only
Ethereum,0x1b4f9f9388e47bbe635fd80e88df4f8414c8f9f1,3,2,2,deterministic_display_backbone_only
Ethereum,0x1c8fb81523ca00a133c801da4509f6de4a358384,1,1,5,deterministic_display_backbone_only
Ethereum,0x1caff685ed0750fa5b2b0a05e8630814749e205a,2,4,3,deterministic_display_backbone_only
Ethereum,0x1dffdb114e58baedbd25290a1efffa9fc3726d1f,4,4,5,deterministic_display_backbone_only
Ethereum,0x2208fc19b8df83c422bbfdb833ac950bed4eb913,3,2,2,deterministic_display_backbone_only
Ethereum,0x23db246031fd6f4e81b0814e9c1dc0901a18da2d,3,2,2,deterministic_display_backbone_only
Ethereum,0x252f3d8e0aa1ee58e299700ea6dcc3f4e924586e,2,3,3,deterministic_display_backbone_only
Ethereum,0x297ee357b3421be67d749d84e4582d7f5bdcf479,3,2,5,deterministic_display_backbone_only
Ethereum,0x2bc0be2fe0869e22c3cdba50f04a3c0ea34341ab,2,3,3,deterministic_display_backbone_only
Ethereum,0x2c667ca28a3c9a38d53cea38157f2021e93975a6,1,2,2,deterministic_display_backbone_only
Ethereum,0x2d3178af3dfbb679716cc14e245be0a9e5945500,1,2,2,deterministic_display_backbone_only
Ethereum,0x2d759e9e4c1bb2a5d175faf2ed9f83712ac2b81c,1,1,1,deterministic_display_backbone_only
Ethereum,0x2db98d6507f14615cd9b9b287d8109328b6dc209,3,2,2,deterministic_display_backbone_only
Ethereum,0x2eff1def3299e0a96c37406e6c4f0261ec29b805,1,1,1,deterministic_display_backbone_only
Ethereum,0x31668e531667a523a934d0a4a81ebb6cab4fd207,4,4,4,deterministic_display_backbone_only
Ethereum,0x316f9873a8c06b4bc037e0421bde770b5f1eaa89,1,1,1,deterministic_display_backbone_only
Ethereum,0x339d11e9ce6399b34297ed6458605b6e24303fcd,4,4,4,deterministic_display_backbone_only
Ethereum,0x354304234329a8d2425965c647e701a72d3438e5,4,4,4,deterministic_display_backbone_only
Ethereum,0x36b974496d4bdd1e8ed87c675b789b6b52486991,3,2,2,deterministic_display_backbone_only
Ethereum,0x36c4bd54d54dd898c242f5f634f5d0cef3be2a8a,4,3,3,deterministic_display_backbone_only
Ethereum,0x3a89b303f8ab5c1393ec4a54f78365def4960169,1,1,1,deterministic_display_backbone_only
Ethereum,0x3c6dfd64a2fd98f79adad8b1844074f42ece9243,1,1,4,deterministic_display_backbone_only
Ethereum,0x3c9ea5c4fec2a77e23dd82539f4414266fe8f757,1,1,1,deterministic_display_backbone_only
Ethereum,0x3fc0222c4dc307a4c7db392bcf29fcc70f7623fa,2,3,3,deterministic_display_backbone_only
Ethereum,0x4063866d33e117b75cdbf081a9ff361934de11d7,7,7,7,deterministic_display_backbone_only
Ethereum,0x42c8e43048f6ff3586945a1fd23e0bec540dcd07,2,3,3,deterministic_display_backbone_only
Ethereum,0x42d0ed91b55065fabcfb9ab3516437d01430c0e6,1,1,2,deterministic_display_backbone_only
Ethereum,0x4394ff9bb4ade7305fcd51709721784c592bf780,2,3,4,deterministic_display_backbone_only
Ethereum,0x443648884a3b07ab6feb9b0bdc491a2aa16dd5d4,2,3,3,deterministic_display_backbone_only
Ethereum,0x464c71f6c2f760dda6093dcb91c24c39e5d6e18c,8,8,1,deterministic_display_backbone_only
Ethereum,0x46bdb2d3253c9ba0decfcf0d280520a998f44f1a,4,3,3,deterministic_display_backbone_only
Ethereum,0x4794183dffc740887a88918e0d1459f14b39d2f9,7,7,7,deterministic_display_backbone_only
Ethereum,0x4c09dd7c598b12c781c4b5d74d245a1784a2e148,1,1,1,deterministic_display_backbone_only
Ethereum,0x4c14c8f88eea50eb30dc4b2a035327146578c58f,1,1,1,deterministic_display_backbone_only
Ethereum,0x4d686e47f19f06106802cba5d1c1a9150d8bcf9d,1,1,1,deterministic_display_backbone_only
Ethereum,0x4ebde1e8ad8e205d4de268ba758e5725eafbc6fd,3,5,4,deterministic_display_backbone_only
Ethereum,0x4fae541162ff2cbd8f912d2ea3801fbd10f1ccd1,2,3,3,deterministic_display_backbone_only
Ethereum,0x5acb0787837ec660eb016ee534bc7e413ef8eedf,2,4,5,deterministic_display_backbone_only
Ethereum,0x5b85b47670778b204041d6457db8b5f5d36fa97a,4,4,4,deterministic_display_backbone_only
Ethereum,0x5c5c1776c16ef823e6582dd2747018ca5638e972,9,9,8,deterministic_display_backbone_only
Ethereum,0x5de64f9503064344db3202d95ceb73c420dccd57,2,3,3,deterministic_display_backbone_only
Ethereum,0x5f8e0020c3164fb7eb170d7345672f6948ca0ff4,4,4,2,deterministic_display_backbone_only
Ethereum,0x6276ac03090f2bb8be680178343ac368f713b4e8,2,3,3,deterministic_display_backbone_only
Ethereum,0x6286b9f080d27f860f6b4bb0226f8ef06cc9f2fc,1,1,3,deterministic_display_backbone_only
Ethereum,0x65562b673896b1c62e4b2429a9a91c1f010b8977,5,2,2,deterministic_display_backbone_only
Ethereum,0x66b870ddf78c975af5cd8edc6de25eca81791de1,1,1,1,deterministic_display_backbone_only
Ethereum,0x67f432dd3182bb9d45532e572703d884b0f8eab6,1,1,1,deterministic_display_backbone_only
Ethereum,0x684566c9ffcac7f6a04c3a9997000d2d58c00824,1,1,1,deterministic_display_backbone_only
Ethereum,0x6bac38da9a1eaae8c401c0377168ad2fb9443913,3,2,4,deterministic_display_backbone_only
Ethereum,0x6caec49ceb9f9346dbc74a65e818eb95a66ab9d4,1,1,5,deterministic_display_backbone_only
Ethereum,0x6e14016c189db08049b6458dbdc4654e8a8c703d,2,3,3,deterministic_display_backbone_only
Ethereum,0x6f3ba92859bbf2a68bc083c7de0bffc0db6ddecc,4,4,4,deterministic_display_backbone_only
Ethereum,0x70219c18604debf89379d566a622bde2c5bc7621,1,1,1,deterministic_display_backbone_only
Ethereum,0x70a7780247caf78075228c659c1dd35989c56707,1,1,1,deterministic_display_backbone_only
Ethereum,0x719bd84af4f2a08f3aa83037a3728cade5a43c3f,2,4,4,deterministic_display_backbone_only
Ethereum,0x7301a767c425dc0a0af57b768f9e3ceccd4d5778,1,1,4,deterministic_display_backbone_only
Ethereum,0x73055e3af6515e1aa61679edc55ffd4ba78e3d61,4,4,4,deterministic_display_backbone_only
Ethereum,0x7817c4100e8e51c147c7b7eac1259abbdf47e7f0,5,2,2,deterministic_display_backbone_only
Ethereum,0x78427dd8cb2ce6a5415c0e99a0c724e41cd54220,10,10,9,deterministic_display_backbone_only
Ethereum,0x7862b13acf378a22649d113e98bc95505c681efc,5,2,3,deterministic_display_backbone_only
Ethereum,0x788e066697f1a792b35e8f95747c11e4e2a85616,4,3,4,deterministic_display_backbone_only
Ethereum,0x790c9422839fd93a3a4e31e531f96cc87f397c00,2,3,3,deterministic_display_backbone_only
Ethereum,0x7aa61e5fdef15599d2e8cba9b8900d2152e3d3e9,1,1,1,deterministic_display_backbone_only
Ethereum,0x7c51967dfc95a847ea79fee64811470ce794fd13,5,2,2,deterministic_display_backbone_only
Ethereum,0x7d32c90762e22379235fc311fdb16fab399ed40a,3,5,4,deterministic_display_backbone_only
Ethereum,0x7e9a7f06a15f52b7e7485096cd3b41c38ca4e94d,10,10,9,deterministic_display_backbone_only
Ethereum,0x805bcd80cb4b6453e09313b372a7b62d1261af49,4,4,5,deterministic_display_backbone_only
Ethereum,0x809c795f6e7ca11e93ad24771db84a99e5d8ea8a,1,1,3,deterministic_display_backbone_only
Ethereum,0x8154322e396db9a428201a906ef1fa38f5a52c09,1,1,4,deterministic_display_backbone_only
Ethereum,0x825f23921dcff36944d8b0b0ca23ac7d05fb86cb,1,1,1,deterministic_display_backbone_only
Ethereum,0x828d6384759cb80da04f02b4490844ed34dd652b,2,4,5,deterministic_display_backbone_only
Ethereum,0x850e70b110012cffa946464a4e4471f362d9457d,3,2,5,deterministic_display_backbone_only
Ethereum,0x8558f502887a9a52c4b265d72327e0e529ff790d,1,1,5,deterministic_display_backbone_only
Ethereum,0x872fbcb1b582e8cd0d0dd4327fbfa0b4c2730995,2,3,3,deterministic_display_backbone_only
Ethereum,0x8761e0370f94f68db8eaa731f4fc581f6ad0bd68,2,4,5,deterministic_display_backbone_only
Ethereum,0x885164ca615b2b565963bbdc03e9f94d4903c2b8,3,2,5,deterministic_display_backbone_only
Ethereum,0x8f30adaa6950b31f675bf8a709bc23f55aa24735,4,4,4,deterministic_display_backbone_only
Ethereum,0x8f45c2d94e9fffde3e1078259bbc5a211be8f5e7,2,3,2,deterministic_display_backbone_only
Ethereum,0x920ef33c3dba9ea7607ab8f6b8181ad1dac80f9a,2,3,5,deterministic_display_backbone_only
Ethereum,0x9a87a59040f86b5879cd21cf0b0c42a0c3e2a2ad,3,5,4,deterministic_display_backbone_only
Ethereum,0x9bdf777d17be21a28442c718f1e90ed2c0b16421,5,2,2,deterministic_display_backbone_only
Ethereum,0x9c591cf6bcf643eb473b355b523326473d3306e1,11,11,10,deterministic_display_backbone_only
Ethereum,0x9dbe6c723ebb04c0c281d9a180914b0e0ae50a53,2,4,5,deterministic_display_backbone_only
Ethereum,0xa53a13a80d72a855481de5211e7654fabdfe3526,1,1,1,deterministic_display_backbone_only
Ethereum,0xa7a73eaa4d2b8eb593269aad97614e4913c90fee,2,3,3,deterministic_display_backbone_only
Ethereum,0xaa79f3e7091268bcb95df128b324d0ec06cda511,2,3,5,deterministic_display_backbone_only
Ethereum,0xab12275f2d91f87b301a4f01c9af4e83b3f45baa,1,1,3,deterministic_display_backbone_only
Ethereum,0xab92fca834aac2afe16cf6a2fc60cc7a864a77a5,2,3,3,deterministic_display_backbone_only
Ethereum,0xadc0a53095a0af87f3aa29fe0715b5c28016364e,2,3,3,deterministic_display_backbone_only
Ethereum,0xaf8eb92b802503a4737f6fba38b9d734cb22a28b,3,2,1,deterministic_display_backbone_only
Ethereum,0xb029e21e8d8a90c3fa58987a6bbf2b0563e5f6ab,1,1,1,deterministic_display_backbone_only
Ethereum,0xb040cc5ba746ebda82ab82294dc01d455cd9c0a5,2,4,5,deterministic_display_backbone_only
Ethereum,0xb06114b9997a4a16a078c4107d8eba74a869be4e,1,1,1,deterministic_display_backbone_only
Ethereum,0xb0898b883de7f7f49ab8622f2185f5d0ca25b2ad,2,3,3,deterministic_display_backbone_only
Ethereum,0xb4ab9ccc51d5e8532da753aa71aa0bdede948e63,1,1,2,deterministic_display_backbone_only
Ethereum,0xb60e9599e639b7fa81e3e35b0b4c44a3c61f2b4c,5,2,2,deterministic_display_backbone_only
Ethereum,0xb748952c7bc638f31775245964707bcc5ddfabfc,4,3,5,deterministic_display_backbone_only
Ethereum,0xb79a48cdfb85d1ac45989f40793abc7a1a15c5e3,1,1,1,deterministic_display_backbone_only
Ethereum,0xbec69dfce4c1fa8b7843fee1ca85788d84a86b06,3,2,2,deterministic_display_backbone_only
Ethereum,0xbf2be2410a02eaacb81d979c48c4200434e015bd,2,3,5,deterministic_display_backbone_only
Ethereum,0xbf39344ede8aae732b5643fb637efac79207ed7c,11,11,10,deterministic_display_backbone_only
Ethereum,0xc59d7d18c3735ace1b2c526d86fe17bc0e2f3944,1,1,5,deterministic_display_backbone_only
Ethereum,0xc5ec4153f98729f4eaf61013b54b704eb282ecf4,4,4,5,deterministic_display_backbone_only
Ethereum,0xc63efadca0f75421b287da778da62dcf01a854ea,5,3,3,deterministic_display_backbone_only
Ethereum,0xc69579edafabcda360936acb11043a555eb86b34,1,1,1,deterministic_display_backbone_only
Ethereum,0xc6db14ecb0a091db99c97647f10ec12f408099f3,1,1,3,deterministic_display_backbone_only
Ethereum,0xc8908c67b343a10dc4ad8af0922d02e4f0ad699c,1,4,4,deterministic_display_backbone_only
Ethereum,0xc8bf596306891b254225b0f9c7fbb8c4315970ec,2,3,5,deterministic_display_backbone_only
Ethereum,0xca1e9f652d40cb6e1682e6c5179e9f9ab4d1fd81,2,3,5,deterministic_display_backbone_only
Ethereum,0xcc5ddc8ccd5b1e90bc42f998ec864ead0090a12b,3,2,5,deterministic_display_backbone_only
Ethereum,0xccdd062202b739037cb3023c14809c243905b8cc,1,1,2,deterministic_display_backbone_only
Ethereum,0xcce3ada5314481db76709fa69a67166e9434a3b3,1,1,1,deterministic_display_backbone_only
Ethereum,0xccfa0530b9d52f970d1a2daea670ce58e4176389,1,1,1,deterministic_display_backbone_only
Ethereum,0xcd8541b29f6667454f517cfd4372a6e210856757,3,2,4,deterministic_display_backbone_only
Ethereum,0xce7d58beb5e5956ede8ad6013c2f30ea2fa8bca8,1,1,1,deterministic_display_backbone_only
Ethereum,0xcffabd8aa79802c96244d2d46245a91b9273dd91,1,2,2,deterministic_display_backbone_only
Ethereum,0xd007058e9b58e74c33c6bf6fbcd38baab813cbb6,1,2,3,deterministic_display_backbone_only
Ethereum,0xd02081e205d57a84e854c4a2e0e29f9e3c909106,2,3,3,deterministic_display_backbone_only
Ethereum,0xd14f076044414c255d2e82cceb1cb00fb1bba64c,1,1,2,deterministic_display_backbone_only
Ethereum,0xd155ae951285d54a8068d2b5ade9e00eb17e8947,4,3,2,deterministic_display_backbone_only
Ethereum,0xd2137e8cec478083548b3d6d172da545b94716b9,3,5,4,deterministic_display_backbone_only
Ethereum,0xd275e5cb559d6dc236a5f8002a5f0b4c8e610701,1,1,1,deterministic_display_backbone_only
Ethereum,0xd31fde46afce438662cac68765dfd5a19dbc168c,1,2,2,deterministic_display_backbone_only
Ethereum,0xd322a49006fc828f9b5b37ab215f99b4e5cab19c,1,1,1,deterministic_display_backbone_only
Ethereum,0xd866ddb9c64d9a01d3aad76e953f9649436fe977,1,1,5,deterministic_display_backbone_only
Ethereum,0xdb306e5c24cd28a02b50c6f893d46a3572835195,1,1,1,deterministic_display_backbone_only
Ethereum,0xdc3ed2238350aacb484aa6b0d17c4fc3353f0046,2,3,3,deterministic_display_backbone_only
Ethereum,0xe0f2b552ad026e487d2feb91bab826c61e37a2ae,2,4,5,deterministic_display_backbone_only
Ethereum,0xe2f1272e5f023b950b2283eb06c099cc17a2b4ad,1,1,1,deterministic_display_backbone_only
Ethereum,0xe41de6d1f2b01a307f978c982b358c21e7c877bc,1,1,2,deterministic_display_backbone_only
Ethereum,0xe4e7e0e55ca84b09319de671c6a6f5a843b96f43,4,4,4,deterministic_display_backbone_only
Ethereum,0xe5350e927b904fdb4d2af55c566e269bb3df1941,1,1,1,deterministic_display_backbone_only
Ethereum,0xe7f525dd1bc6d748ae4d7f21d31e54741e05e110,3,2,2,deterministic_display_backbone_only
Ethereum,0xe80b7dd89d1cf4b709612dd9e045da93f33973f9,5,2,2,deterministic_display_backbone_only
Ethereum,0xed4363757b2c00479f378de27848725dbfd17d18,1,1,3,deterministic_display_backbone_only
Ethereum,0xee56e2b3d491590b5b31738cc34d5232f378a8d5,8,8,1,deterministic_display_backbone_only
Ethereum,0xef75d51571773a974c806b3faff74b3476a7103a,4,4,4,deterministic_display_backbone_only
Ethereum,0xf4fb9fa23edb32215e5284cf7dbfdb5607d51a5b,1,1,1,deterministic_display_backbone_only
Ethereum,0xf52e602be034b221d5d56aa544f2df71d92fe77d,2,3,3,deterministic_display_backbone_only
Ethereum,0xf65b21f8f2d1186dd43094f2ff2d90e7c4ee2743,9,9,8,deterministic_display_backbone_only
Ethereum,0xf9b6ee4fc17c1f5f8b6748609a260cf1ee372868,3,2,2,deterministic_display_backbone_only
Ethereum,0xfb6174f863f3012a07b6daf859d875999924b450,1,1,4,deterministic_display_backbone_only
Ethereum,0xff72b78c3e3bc4aa645ac744cb20b61f743f97e2,2,3,1,deterministic_display_backbone_only
Arbitrum,0x00000000003661d81adbb15f6b3a31648d398a35,3,3,2,deterministic_display_backbone_only
Arbitrum,0x00000000004e9c6fb96c08b0cb12c924d49266ef,9,11,11,deterministic_display_backbone_only
Arbitrum,0x00000000055c19e7cfc5b8e74d2e33e6a324f6e5,1,1,1,deterministic_display_backbone_only
Arbitrum,0x00000000ca0a9a83d509c9f6639bdabf71ccbc33,5,5,2,deterministic_display_backbone_only
Arbitrum,0x0374b8b9b515dc83c4bc8b4706fdab15dfcd599e,3,1,1,deterministic_display_backbone_only
Arbitrum,0x0376b46804be07379829bb321002ec170d52cbfc,1,2,2,deterministic_display_backbone_only
Arbitrum,0x047b7ddb3ecdcae249bf69b59b4b7e7888b4f879,2,1,3,deterministic_display_backbone_only
Arbitrum,0x0554622b41cc639b482fe0dd5ae13dfaaf25b7d3,3,1,1,deterministic_display_backbone_only
Arbitrum,0x07102e422cd3f7899badc87a465eed3edeac3660,10,12,12,deterministic_display_backbone_only
Arbitrum,0x07c4e9ff4d7dd0c3f2ad422800b9bee95125315b,1,2,3,deterministic_display_backbone_only
Arbitrum,0x091ffb5bc7e262b38d709f2b0d7fde73cac057ac,2,1,1,deterministic_display_backbone_only
Arbitrum,0x09c3c17d257da24447290976897117b6eb015271,6,7,5,deterministic_display_backbone_only
Arbitrum,0x0c1914d549eae46d1fe0a09dc95f20eac45b6791,3,3,2,deterministic_display_backbone_only
Arbitrum,0x0d657b8299ef9ec1134f39387bc5529818b3b376,7,8,6,deterministic_display_backbone_only
Arbitrum,0x0e343a42e805bf209aa3c9711c587a5f8846bfc7,1,2,1,deterministic_display_backbone_only
Arbitrum,0x12d7d12c96039daf8c8f9656e4ee61eb823851c6,3,1,1,deterministic_display_backbone_only
Arbitrum,0x13a22f1bba428eaaf56960530ec11118da916c11,11,13,13,deterministic_display_backbone_only
Arbitrum,0x166d51d2834856aeb852ebdf7b77b6148f0eae22,12,14,14,deterministic_display_backbone_only
Arbitrum,0x193a21a7875d562872c690c0f3eb50f79d647864,1,2,3,deterministic_display_backbone_only
Arbitrum,0x199fca7c959dfa5763bdc65061b3ab849578a079,3,3,2,deterministic_display_backbone_only
Arbitrum,0x1a87e25aab116c989e94764c2773dfa43231ef5a,1,4,1,deterministic_display_backbone_only
Arbitrum,0x234b374436417c598dd6b75cf8b968766c0c96b8,1,2,3,deterministic_display_backbone_only
Arbitrum,0x23db246031fd6f4e81b0814e9c1dc0901a18da2d,1,2,4,deterministic_display_backbone_only
Arbitrum,0x23fe5965e7dc0628f969b3fd7fc4a222e13a50e2,9,11,11,deterministic_display_backbone_only
Arbitrum,0x26d86e4f5d44ab7548bfb3ce3ab014ca43089834,1,6,4,deterministic_display_backbone_only
Arbitrum,0x28201c152dc5b69a86fa54fcfd21bca4c0eff3ba,1,2,3,deterministic_display_backbone_only
Arbitrum,0x29469477123b3520243eab1ad1836ab0d40bbdac,6,7,5,deterministic_display_backbone_only
Arbitrum,0x2b84eb5182c3ca957fdff528d27291baa2284b63,12,14,14,deterministic_display_backbone_only
Arbitrum,0x2f8e1f70789cd5c57242502fdb0163f3146af503,13,15,15,deterministic_display_backbone_only
Arbitrum,0x30cb336f0b1baf54d8ed1aac793ea397ed71d947,8,9,7,deterministic_display_backbone_only
Arbitrum,0x32d3bbb0cc1d1fe32cdab957c2ed206ea872b0d4,14,16,16,deterministic_display_backbone_only
Arbitrum,0x333d60a78c0bd3160a8374ff23e1dc4b36ac228b,3,1,2,deterministic_display_backbone_only
Arbitrum,0x3546f4b4ad26e524e4df824252648acd3447a621,5,5,2,deterministic_display_backbone_only
Arbitrum,0x36e911c987c7dc9dacea362614e8d09e1b8d58cd,4,1,4,deterministic_display_backbone_only
Arbitrum,0x38899971b384e0dcdd5634fb0128c301f04003cf,3,3,8,deterministic_display_backbone_only
Arbitrum,0x3b7966e08cedc99574b501640895801415bebb66,2,1,4,deterministic_display_backbone_only
Arbitrum,0x3ccd1e4497e30f67c120ccaf2dc247aa71ef539c,1,2,1,deterministic_display_backbone_only
Arbitrum,0x3e67904fd6dca6b99977187b1269dbb212994d8d,6,7,5,deterministic_display_backbone_only
Arbitrum,0x3ee505ba316879d246a8fd2b3d7ee63b51b44fab,1,2,2,deterministic_display_backbone_only
Arbitrum,0x444447e3d1a3333705ae391e5d5be3742fbdd367,1,2,1,deterministic_display_backbone_only
Arbitrum,0x46bdfc04203d2e72a48c0dcfd48df0c23271fcb9,1,2,1,deterministic_display_backbone_only
Arbitrum,0x476f803fea41cc6dfbcb3f4ba6baf462c1ad32ab,1,2,3,deterministic_display_backbone_only
Arbitrum,0x49d6aa423148c354038951a8d36c8883cbe036f1,1,2,2,deterministic_display_backbone_only
Arbitrum,0x4bb827cb1658854de0956c7e2a833d22b2fce460,1,4,1,deterministic_display_backbone_only
Arbitrum,0x4f942119e6ab0a6e4368e795d1d64291a3ff0da4,1,2,1,deterministic_display_backbone_only
Arbitrum,0x4fafefcd5055ffb1f9414b514237500c31d6f44e,1,2,3,deterministic_display_backbone_only
Arbitrum,0x54a34fe5cf6853c67fcb5f77f09acd434bf615d2,1,6,4,deterministic_display_backbone_only
Arbitrum,0x572372831a9d6b2e3ee8fa284505599e6125fea9,3,3,8,deterministic_display_backbone_only
Arbitrum,0x5760e34c4003752329bc77790b1de44c2799f8c3,1,2,3,deterministic_display_backbone_only
Arbitrum,0x59257824d1950b8554908b69d4f664298c26f219,8,9,7,deterministic_display_backbone_only
Arbitrum,0x5c0a7c3899980aa60836da2e97047da7b2c06153,4,1,4,deterministic_display_backbone_only
Arbitrum,0x5d322a98c1913a4bff0a9b7d55abdc3b45599bc7,2,1,4,deterministic_display_backbone_only
Arbitrum,0x5d589510faf73a64d85d223e50e468f4499706ca,2,1,1,deterministic_display_backbone_only
Arbitrum,0x5df535513709bbfd4285f0880c9caedaa1a2882b,1,6,4,deterministic_display_backbone_only
Arbitrum,0x60e96855e796b12f7902f4d4a404ba91bcdd9242,1,5,2,deterministic_display_backbone_only
Arbitrum,0x613828e6bf92e3dccddc457a7b53fe572e1c27f3,2,1,4,deterministic_display_backbone_only
Arbitrum,0x63af58d46f8db4c5e6fbb20353907f281dfa8751,2,1,3,deterministic_display_backbone_only
Arbitrum,0x63dfa7c09dc2ff4030d6b8dc2ce6262bf898c8a4,4,1,4,deterministic_display_backbone_only
Arbitrum,0x64039f1a3fb4ab1f391b880a1d83507c095d892b,3,1,1,deterministic_display_backbone_only
Arbitrum,0x66e84891eebb18411fcdedfc2f73646d1d207b04,1,2,2,deterministic_display_backbone_only
Arbitrum,0x66ed792a1fa1f605118c29053abd7915a5d86cb8,3,1,1,deterministic_display_backbone_only
Arbitrum,0x6775c29818871a68809f08eae82f4490b065a079,8,9,7,deterministic_display_backbone_only
Arbitrum,0x6925c846b8e88b322f10931624fd8e7e2e37a5a4,1,10,9,deterministic_display_backbone_only
Arbitrum,0x6aca843dd19ae4bfa43b6c53fc2e0c3a0bf6a002,7,8,6,deterministic_display_backbone_only
Arbitrum,0x6e0dc3ecd13c2da2c5cd593374304adbc835eb07,2,1,2,deterministic_display_backbone_only
Arbitrum,0x6f0a664dc3a4aedefa791fba717ff21dba1969da,4,1,4,deterministic_display_backbone_only
Arbitrum,0x6f3ba92859bbf2a68bc083c7de0bffc0db6ddecc,1,4,10,deterministic_display_backbone_only
Arbitrum,0x70fc5217c667638ec33336e237538f438a241099,4,1,1,deterministic_display_backbone_only
Arbitrum,0x7693517008eee395e93dfc8e784d48e667222fa6,1,2,3,deterministic_display_backbone_only
Arbitrum,0x781c4f36e1902796731e426032d5259fd0c45d92,1,10,9,deterministic_display_backbone_only
Arbitrum,0x7d21061db23912e21173eb60ce302ad16974c456,6,7,5,deterministic_display_backbone_only
Arbitrum,0x8680b61c2f2ca7ec8d70ae7274b9dcf62b0426f9,1,2,2,deterministic_display_backbone_only
Arbitrum,0x8888888881f14c72d1aee10be0011a261fec8886,3,3,2,deterministic_display_backbone_only
Arbitrum,0x88f33668187a39eeea4431a8df010a92505e9223,1,3,2,deterministic_display_backbone_only
Arbitrum,0x898dd464cce5584c330a8a7398d61ecc8bd55ced,8,9,7,deterministic_display_backbone_only
Arbitrum,0x8aae761f70efb017078729e7c937fc811c6c5189,4,1,4,deterministic_display_backbone_only
Arbitrum,0x8b30ee66f5f816928c7e77ab22bc536913135f4f,3,3,2,deterministic_display_backbone_only
Arbitrum,0x8b7b17bc2a88dd9d67c3a6d58a14822bb7a7e22c,1,2,2,deterministic_display_backbone_only
Arbitrum,0x8b8d30d8961c69e92127fa8d1e640eaa8a5294f1,3,1,1,deterministic_display_backbone_only
Arbitrum,0x8c2b499b4c80ac483f67e720541d0a46133e1cce,1,2,1,deterministic_display_backbone_only
Arbitrum,0x91a6c53faa15ab1546d83c63e4552f34e4dd98d2,1,2,3,deterministic_display_backbone_only
Arbitrum,0x9558c18138401bcd4cae96f8be6c5caf22ad2cbf,1,2,3,deterministic_display_backbone_only
Arbitrum,0x961065f29d07f81f45b6e75e1e9970adc1f5eaf2,2,1,4,deterministic_display_backbone_only
Arbitrum,0x97ca6825125339a3fbf8f5b1b300d05b203100ec,7,8,6,deterministic_display_backbone_only
Arbitrum,0x9957d6f3d37382c59db20e3cabe3e4540b52bba2,3,3,2,deterministic_display_backbone_only
Arbitrum,0x9999b50bb6fc4ac42ddc5f10518e406549ebc3a0,5,5,2,deterministic_display_backbone_only
Arbitrum,0x9a006d6de5d7ae26539fdeb0743bfc0e6201d4cc,6,7,5,deterministic_display_backbone_only
Arbitrum,0x9c9a2d9826b7c7e95d686e5714fb0ef948ebc6b8,7,8,6,deterministic_display_backbone_only
Arbitrum,0x9e5017de484597191a3ec8a5ef41d68d48b44e07,4,1,4,deterministic_display_backbone_only
Arbitrum,0x9e52272477c2fcbe2c38bf12dd06cb5739975867,1,4,10,deterministic_display_backbone_only
Arbitrum,0x9e8e9d6b0d24216f59043db68bdda1620892f549,2,1,1,deterministic_display_backbone_only
Arbitrum,0x9ee1f4ed0deb9e9cda19e06e3852d4fa4191b4cb,2,1,1,deterministic_display_backbone_only
Arbitrum,0x9f34ee701e51a6dfd57f4bd1cd0bc1114e3b26f9,1,2,2,deterministic_display_backbone_only
Arbitrum,0xa2c16264de0f843921967a1d07865fd9fbbfa83c,3,1,1,deterministic_display_backbone_only
Arbitrum,0xa2ed80c38931a622c88bd16015634f855c598737,4,1,4,deterministic_display_backbone_only
Arbitrum,0xa3d71ff3960ffa3156f12c3819c4c92617eb409a,1,4,1,deterministic_display_backbone_only
Arbitrum,0xa74fc1f2598d26524e4e9f8c422863031e0420a5,1,2,2,deterministic_display_backbone_only
Arbitrum,0xaa7c8a911f90db893235abd16cc353d8eb76570f,1,2,1,deterministic_display_backbone_only
Arbitrum,0xabb4f79430002534df3f62e964d62659a010ef3c,1,2,3,deterministic_display_backbone_only
Arbitrum,0xabc50f245d6c937ec6152e6ffcb113faf43315ad,1,2,1,deterministic_display_backbone_only
Arbitrum,0xace3371545521ba5bb1bd1555d360c680e835eb0,2,1,1,deterministic_display_backbone_only
Arbitrum,0xadffa3c748d79aa6fc6e3acd3696aa8beea12220,4,1,3,deterministic_display_backbone_only
Arbitrum,0xae1704ea3747e4861fb7283a9eaa8c70b925295c,1,2,2,deterministic_display_backbone_only
Arbitrum,0xae5ee34994dce7bace81fab0f163895505f92225,5,5,2,deterministic_display_backbone_only
Arbitrum,0xaf21b3088d81a71e0da0786ea963430d41d5ed16,3,2,3,deterministic_display_backbone_only
Arbitrum,0xaf29faca9278f3fe68badd745bb7f5b1538a17ff,1,1,1,deterministic_display_backbone_only
Arbitrum,0xb1d72dd9cd988c727b160886b864ee0004965c8a,1,2,4,deterministic_display_backbone_only
Arbitrum,0xb43f7be1cbbb7c96aeaeaff4598044052a8a2097,3,2,3,deterministic_display_backbone_only
Arbitrum,0xb596178d1b8c0562be6f8ef2f790d5519b51aed0,3,3,2,deterministic_display_backbone_only
Arbitrum,0xb5db632b4aec7d0a80c823d644adbf5a678aa9cf,1,6,4,deterministic_display_backbone_only
Arbitrum,0xb5ee21786d28c5ba61661550879475976b707099,14,16,16,deterministic_display_backbone_only
Arbitrum,0xb9044ff10a64ae720a42fbaf586579864c1a42b9,2,1,4,deterministic_display_backbone_only
Arbitrum,0xba029c3e9c96843a9bcd901c5f1705cd0cc58224,2,1,1,deterministic_display_backbone_only
Arbitrum,0xbab6643ee9c4d95955abbfb59c12a4eab0316f37,2,1,1,deterministic_display_backbone_only
Arbitrum,0xbb2613ac10b909b736bc20aed5b6c673fd3fc982,2,1,1,deterministic_display_backbone_only
Arbitrum,0xbb95f2771672e06e6a614d39361c90e3cf37037c,3,1,3,deterministic_display_backbone_only
Arbitrum,0xbbcf3985eb53c30a8eea01d9357314d61fe0e727,3,2,3,deterministic_display_backbone_only
Arbitrum,0xbd4b2216864956d673ab559ac82da39c7d46e374,1,2,3,deterministic_display_backbone_only
Arbitrum,0xbd96bca0d3a4fcc18dc44d333a7851c513772289,7,8,6,deterministic_display_backbone_only
Arbitrum,0xbdcad1f079111fdcc41a38b98780662da6efb431,2,1,1,deterministic_display_backbone_only
Arbitrum,0xbe1cffc0b9cca226a21767a3de066480b357c798,3,3,8,deterministic_display_backbone_only
Arbitrum,0xbed43f2bcacd4aac3f55e2a70dbcd0332b33a951,2,1,1,deterministic_display_backbone_only
Arbitrum,0xc02e6adb3e3504a541473bdf119f1844ab035a67,2,1,1,deterministic_display_backbone_only
Arbitrum,0xc164111d12ded6a9dd5d6c532727bd5c10cd89dd,1,2,4,deterministic_display_backbone_only
Arbitrum,0xc5e36b4b405ebcfa5f1d24e30819b6a88d3ee739,2,1,1,deterministic_display_backbone_only
Arbitrum,0xca989c0f16ee71988da91d042b3f4b8579d5fbd9,1,4,1,deterministic_display_backbone_only
Arbitrum,0xcdc6ceb5e067a97f9e388d30525c8db227598f62,5,5,2,deterministic_display_backbone_only
Arbitrum,0xd052b6497d8756a2e7c002fef787921561ee1c63,2,1,1,deterministic_display_backbone_only
Arbitrum,0xd12810b19b596347a3afac206d3ca65d08594b3f,1,6,4,deterministic_display_backbone_only
Arbitrum,0xd1cdce0fbb9a821c508a760b5c664da4a6dab0c2,1,2,1,deterministic_display_backbone_only
Arbitrum,0xd2262113499fed59ecebdb656f1dbaafa4e8646d,1,4,10,deterministic_display_backbone_only
Arbitrum,0xd4b0c740671e5235c2cdecef9503be4545be53bf,2,1,3,deterministic_display_backbone_only
Arbitrum,0xdb0caa5e7d78baef53862d6d68a6c1bd1f31f57e,3,3,2,deterministic_display_backbone_only
Arbitrum,0xddade2642c66a757e3850d6e8f89b02f9c63f659,2,1,1,deterministic_display_backbone_only
Arbitrum,0xdf4748a77d62f74ea21b141962d9bd8b1da13075,3,1,1,deterministic_display_backbone_only
Arbitrum,0xdf7470e7c3a897205a8af40e82710f8c8ab6e336,1,10,9,deterministic_display_backbone_only
Arbitrum,0xe28e2c8d240dd5ebd0adcab86fbd79df7a052034,3,2,3,deterministic_display_backbone_only
Arbitrum,0xe2e95458665d10609e8bac349537bc4bf6ab5341,3,3,8,deterministic_display_backbone_only
Arbitrum,0xe3ebab0b71c5f625ccc130a17f8f9cc49b418a66,1,10,9,deterministic_display_backbone_only
Arbitrum,0xe5c0c893f318acbbb5ac5e5a28ec0fe609e711a0,1,1,1,deterministic_display_backbone_only
Arbitrum,0xe6e46f71e9b11e4e5a58bff557902d70710a6920,1,1,1,deterministic_display_backbone_only
Arbitrum,0xea57dc30959eb17c506e4da095fa9181f3e0ac6d,11,13,13,deterministic_display_backbone_only
Arbitrum,0xeb5916ed89b4b8f42e98c3c3c2a360e5ee411d17,1,2,3,deterministic_display_backbone_only
Arbitrum,0xebdce0dc9541e203aa8ea5f0b93ce1359be8f115,2,3,2,deterministic_display_backbone_only
Arbitrum,0xeca4572cd3abdc9fd6b007b0d323840fe515bf40,2,6,4,deterministic_display_backbone_only
Arbitrum,0xecd4bd3121f9fd604ffac631bf6d41ec12f1fafb,1,2,2,deterministic_display_backbone_only
Arbitrum,0xf110ee8cf2606ba2a18872a0a2bf8fb028e19d10,3,2,3,deterministic_display_backbone_only
Arbitrum,0xf149a1098c4284fadf2728a950eb101a0469dd48,3,1,3,deterministic_display_backbone_only
Arbitrum,0xf170a1ebdd73ed92cc69fa64304414c6d16aef91,1,4,1,deterministic_display_backbone_only
Arbitrum,0xf22afe095bb98e6867be24bbb0788013e5ce324b,2,1,1,deterministic_display_backbone_only
Arbitrum,0xf3407034c0c426f6812e6c10fff26391a63dc549,1,2,2,deterministic_display_backbone_only
Arbitrum,0xf3c3f14dd7bdb7e03e6ebc3bc5ffc6d66de12251,3,1,1,deterministic_display_backbone_only
Arbitrum,0xf4cae903dc1698bb309c650685f69cd84b45bc3c,2,2,3,deterministic_display_backbone_only
Arbitrum,0xf7e31b3fc6b51dc6d391d2794ca5ed138b1ea241,13,15,15,deterministic_display_backbone_only
Arbitrum,0xfa0ee2a75ee7a2c450929c27a7e1b36c5fd17981,10,12,12,deterministic_display_backbone_only
Arbitrum,0xfa721096d64395844f619247121038b2656a8fe6,2,1,1,deterministic_display_backbone_only
Arbitrum,0xfaeb76990ae84faeb6f64fd5797ccf38f829f999,1,2,3,deterministic_display_backbone_only
Arbitrum,0xfb37a0a3034fcc61a44bcb1c52ec309811255b1f,1,2,3,deterministic_display_backbone_only
Arbitrum,0xfb6174f863f3012a07b6daf859d875999924b450,2,1,4,deterministic_display_backbone_only
Arbitrum,0xfc7fafdb8e39ec7eb891fa079340e1efa9617c39,2,1,1,deterministic_display_backbone_only


==> generated/data/display_community_summary.csv <==
chain,weight_scheme,community_count,modularity,largest_community_nodes,display_node_count,display_edge_count,nmi_to_raw,scope,interpretation_status
Ethereum,raw,11,0.3828562380040472,63,160,415,1.0,deterministic_display_backbone_only,sensitivity_not_full_graph_inference
Ethereum,log1p,11,0.32326970848947584,55,160,415,0.7402442139056308,deterministic_display_backbone_only,sensitivity_not_full_graph_inference
Ethereum,binary,10,0.2694092030773697,36,160,415,0.4120391909259302,deterministic_display_backbone_only,sensitivity_not_full_graph_inference
Arbitrum,raw,14,0.5320015063849548,61,160,420,1.0,deterministic_display_backbone_only,sensitivity_not_full_graph_inference
Arbitrum,log1p,16,0.2555855485680631,52,160,420,0.662808576164977,deterministic_display_backbone_only,sensitivity_not_full_graph_inference
Arbitrum,binary,16,0.255671768707483,45,160,420,0.5091070304603222,deterministic_display_backbone_only,sensitivity_not_full_graph_inference


==> generated/data/literature_integration_ledger.csv <==
ledger_id,discipline,foundation_or_frontier,citation_keys,figure_role,evidence_status,manuscript_use,boundary
L01,Economics,Strategic interaction and network amplification,"jackson1996strategic;galeotti2010network;ballester2006keyplayer;bramoulle2014strategic",Foundation,verified primary literature,Supports finite fixed-network mechanism,"Does not identify the observed Aave network as exogenous"
L02,Economics,Large-network approximation and intervention,parise2023graphon,Frontier,verified publisher record,Frames a scalable future extension,"Graphon estimators are not implemented in this paper"
L03,Finance,Lending markets intermediation and liquidity,"gudgeon2020loanable;schar2021defi;werner2022sokdefi",Foundation,verified primary literature,Supports role-aware financial interpretation,"Does not measure Aave economic actors or causal effects"
L04,Finance,DEX infrastructure rents and execution behavior,"capponi2025liquidity;capponi2026price",Adjacent frontier,verified publisher records,Motivates infrastructure and role-specific behavior,"DEX evidence is adjacent and does not establish Aave lending effects"
L05,Computer science,Smart-contract execution and interoperability,"schar2021defi;werner2022sokdefi;belchior2021survey",Foundation,verified primary literature,Supports auditable execution and technical-dependency framing,"Public records do not reveal common control or verified route exposure"
L06,Computer science,Latent-entity record linkage,binette2022entity,Evidence boundary,verified publisher record,Supports address-versus-actor distinction,"No ownership partition is inferred without independent evidence"
L07,Network science,Centrality coreness temporal and multilayer structure,"borgatti2000models;rombach2017core;kojaku2018core;holme2012temporal;kivela2014multilayer",Foundation,verified primary literature,Supports scale- and role-aware structural measurement,"Structural position is not equivalent to economic control"
L08,Network science,Node-layer duality and multilayer core-periphery,"presigny2024duality;bergermann2025multilayercore",Frontier,verified publisher records,Defines a future multilayer analysis agenda,"These estimators require interlayer relations not available here"
L09,Identification,Counterfactual and staggered-design requirements,"goodmanbacon2021difference;callaway2021difference;sun2021estimating;abadie2010synthetic;arkhangelsky2021synthetic",Evidence boundary,verified primary literature,Supports comparison-suitability diagnostics,"The current pre-post panels are not treatment-effect estimates"
L10,Interdisciplinary synthesis,Four-dimensional decentralization vector,"L01-L09",Author synthesis,interpretive coding,Connects mechanisms measures and evidence roles,"Arrows in Figure 3 denote synthesis rather than citation or influence"
L11,Applied reporting,Transparent paths heterogeneity and bounded claims,"azar2024minimum;brynjolfsson2025generative;colmer2025pricing",Reporting exemplar,verified publisher records,Supports concise figure and reporting design only,"Does not supply identification authority or a counterfactual for Aave"
L12,DeFi empirical synthesis,Transaction-level evidence and identification limits,"aramonte2021defi;kitzler2023disentangling;leon2026data",Current frontier,verified official and publisher records,Locates the paper in the empirical DeFi literature through 2026,"Does not validate the paper's address-to-actor or causal claims"


==> generated/data/literature_method_domain_evidence.csv <==
ref_key,short_label,verification_status,method_family,domain_family,evidence_family,relation_semantics
jackson1996strategic,Jackson--Wolinsky,verified publisher DOI,Strategic / equilibrium,Network economics,Strategic-action system,author_coded_scope_relation_not_citation
borgatti2000models,Borgatti--Everett,verified publisher record,Core / community models,Network structure,Relational graph,author_coded_scope_relation_not_citation
ballester2006keyplayer,Ballester et al.,verified publisher record,Strategic / equilibrium,Network economics,Strategic-action system,author_coded_scope_relation_not_citation
galeotti2010network,Galeotti et al.,verified publisher record,Strategic / equilibrium,Network economics,Strategic-action system,author_coded_scope_relation_not_citation
holme2012temporal,Holme--Saramaki,verified publisher record,Temporal / multilayer,Temporal networks,Ordered / layered interactions,author_coded_scope_relation_not_citation
rombach2014core,Rombach et al.,verified publisher record,Core / community models,Network structure,Relational graph,author_coded_scope_relation_not_citation
peixoto2014hierarchical,Peixoto,verified publisher record,Core / community models,Network structure,Relational graph,author_coded_scope_relation_not_citation
kivela2014multilayer,Kivela et al.,verified publisher record,Temporal / multilayer,Temporal networks,Ordered / layered interactions,author_coded_scope_relation_not_citation
traag2019leiden,Traag et al.,verified publisher record,Core / community models,Network structure,Relational graph,author_coded_scope_relation_not_citation
gudgeon2020loanable,Gudgeon et al.,verified publisher record,Market / institution analysis,DeFi institutions,Protocol / market records,author_coded_scope_relation_not_citation
schar2021defi,Schar,verified publisher record,Systematization / survey,DeFi institutions,Research corpus,author_coded_scope_relation_not_citation
jensen2021governance,Jensen et al.,verified author manuscript,Market / institution analysis,DeFi institutions,Protocol / market records,author_coded_scope_relation_not_citation
belchior2021survey,Belchior et al.,verified publisher record,Systematization / survey,Stablecoins / interoperability,Research corpus,author_coded_scope_relation_not_citation
goodmanbacon2021difference,Goodman-Bacon,verified publisher record,Causal estimands,Policy evaluation,Policy panel,author_coded_scope_relation_not_citation
callaway2021difference,Callaway--Sant'Anna,verified publisher record,Causal estimands,Policy evaluation,Policy panel,author_coded_scope_relation_not_citation
werner2022sokdefi,Werner et al.,verified publisher record,Systematization / survey,DeFi institutions,Research corpus,author_coded_scope_relation_not_citation
binette2022entity,Binette--Steorts,verified publisher record,Entity resolution,Record linkage,Latent-entity records,author_coded_scope_relation_not_citation
lyons2023stablecoins,Lyons--Viswanath-Natraj,verified publisher record,Market / institution analysis,Stablecoins / interoperability,Protocol / market records,author_coded_scope_relation_not_citation


==> generated/data/literature_sankey_links.csv <==
stage,source,target,method_color_family,count,relation_semantics
method_to_domain,Strategic / equilibrium,Network economics,Strategic / equilibrium,3,author_coded_scope_relation_not_citation
method_to_domain,Core / community models,Network structure,Core / community models,4,author_coded_scope_relation_not_citation
method_to_domain,Temporal / multilayer,Temporal networks,Temporal / multilayer,2,author_coded_scope_relation_not_citation
method_to_domain,Market / institution analysis,DeFi institutions,Market / institution analysis,2,author_coded_scope_relation_not_citation
method_to_domain,Systematization / survey,DeFi institutions,Systematization / survey,2,author_coded_scope_relation_not_citation
method_to_domain,Systematization / survey,Stablecoins / interoperability,Systematization / survey,1,author_coded_scope_relation_not_citation
method_to_domain,Causal estimands,Policy evaluation,Causal estimands,2,author_coded_scope_relation_not_citation
method_to_domain,Entity resolution,Record linkage,Entity resolution,1,author_coded_scope_relation_not_citation
method_to_domain,Market / institution analysis,Stablecoins / interoperability,Market / institution analysis,1,author_coded_scope_relation_not_citation
domain_to_evidence,Network economics,Strategic-action system,Strategic / equilibrium,3,author_coded_scope_relation_not_citation
domain_to_evidence,Network structure,Relational graph,Core / community models,4,author_coded_scope_relation_not_citation
domain_to_evidence,Temporal networks,Ordered / layered interactions,Temporal / multilayer,2,author_coded_scope_relation_not_citation
domain_to_evidence,DeFi institutions,Protocol / market records,Market / institution analysis,2,author_coded_scope_relation_not_citation
domain_to_evidence,DeFi institutions,Research corpus,Systematization / survey,2,author_coded_scope_relation_not_citation
domain_to_evidence,Stablecoins / interoperability,Research corpus,Systematization / survey,1,author_coded_scope_relation_not_citation
domain_to_evidence,Policy evaluation,Policy panel,Causal estimands,2,author_coded_scope_relation_not_citation
domain_to_evidence,Record linkage,Latent-entity records,Entity resolution,1,author_coded_scope_relation_not_citation
domain_to_evidence,Stablecoins / interoperability,Protocol / market records,Market / institution analysis,1,author_coded_scope_relation_not_citation


==> generated/data/literature_sankey_nodes.csv <==
column,field,family,display_label,order,count,y0,y1,node_width
1,method_family,Strategic / equilibrium,Strategic equilibrium,1,3,0.8335,0.97,0.014
1,method_family,Core / community models,Core / community,2,4,0.6355,0.8175,0.014
1,method_family,Temporal / multilayer,Temporal / multilayer,3,2,0.5285,0.6195,0.014
1,method_family,Market / institution analysis,Market / institution,4,3,0.376,0.5125,0.014
1,method_family,Systematization / survey,Systematization / survey,5,3,0.2235,0.36,0.014
1,method_family,Causal estimands,Causal estimands,6,2,0.1165,0.2075,0.014
1,method_family,Entity resolution,Entity resolution,7,1,0.055,0.1005,0.014
2,domain_family,Network economics,Network economics,1,3,0.8335,0.97,0.014
2,domain_family,Network structure,Network structure,2,4,0.6355,0.8175,0.014
2,domain_family,Temporal networks,Temporal networks,3,2,0.5285,0.6195,0.014
2,domain_family,DeFi institutions,DeFi institutions,4,4,0.3305,0.5125,0.014
2,domain_family,Stablecoins / interoperability,Stablecoins / interoperability,5,2,0.2235,0.3145,0.014
2,domain_family,Policy evaluation,Policy evaluation,6,2,0.1165,0.2075,0.014
2,domain_family,Record linkage,Record linkage,7,1,0.055,0.1005,0.014
3,evidence_family,Strategic-action system,Strategic action,1,3,0.8335,0.97,0.014
3,evidence_family,Relational graph,Relational graph,2,4,0.6355,0.8175,0.014
3,evidence_family,Ordered / layered interactions,Layered interactions,3,2,0.5285,0.6195,0.014
3,evidence_family,Protocol / market records,Protocol records,4,3,0.376,0.5125,0.014
3,evidence_family,Research corpus,Research corpus,5,3,0.2235,0.36,0.014
3,evidence_family,Policy panel,Policy panel,6,2,0.1165,0.2075,0.014
3,evidence_family,Latent-entity records,Latent entities,7,1,0.055,0.1005,0.014


==> generated/data/literature_visual_ledger.csv <==
ref_key,year,short_label,stream,evidence_object,method_or_lens,what_it_supports,what_it_does_not_support,verification_url,verification_status
jackson1996strategic,1996,Jackson--Wolinsky,Network mechanisms,dyadic social and economic links,pairwise stability,endogenous link formation,an Aave-specific behavioral mechanism,https://doi.org/10.1006/jeth.1996.0108,verified publisher DOI
borgatti2000models,2000,Borgatti--Everett,Network structure,relational networks,binary core--periphery fit,a formal core--periphery ideal type,economic identity of core nodes,https://doi.org/10.1016/S0378-8733(99)00019-2,verified publisher record
ballester2006keyplayer,2006,Ballester et al.,Network mechanisms,linear-quadratic network games,intercentrality,key-player logic under complementarity,causal removal effects in Aave,https://onlinelibrary.wiley.com/doi/10.1111/j.1468-0262.2006.00709.x,verified publisher record
galeotti2010network,2010,Galeotti et al.,Network mechanisms,incomplete-information network games,equilibrium comparative statics,strategic dependence on local interactions,empirical calibration to Aave,https://academic.oup.com/restud/article/77/1/218/1544730,verified publisher record
holme2012temporal,2012,Holme--Saramaki,Temporal and multilayer,ordered time-stamped interactions,temporal-network framework,time ordering can change feasible paths,time-respecting paths in the current compact release,https://doi.org/10.1016/j.physrep.2012.03.001,verified publisher record
rombach2014core,2014,Rombach et al.,Network structure,relational networks,continuous coreness,graded core membership,economic ownership of addresses,https://epubs.siam.org/doi/10.1137/120881683,verified publisher record
peixoto2014hierarchical,2014,Peixoto,Network structure,large sparse networks,nested stochastic block models,model-based community inference,a community partition without the full edge table,https://journals.aps.org/prx/abstract/10.1103/PhysRevX.4.011047,verified publisher record
kivela2014multilayer,2014,Kivela et al.,Temporal and multilayer,layered complex systems,multilayer-network framework,explicit intralayer and interlayer representation,verified Aave interlayer route edges,https://academic.oup.com/comnet/article/2/3/203/2841130,verified publisher record
traag2019leiden,2019,Traag et al.,Network structure,network partitions,Leiden community detection,well-connected communities,a ground-truth Aave partition,https://www.nature.com/articles/s41598-019-41695-z,verified publisher record
gudgeon2020loanable,2020,Gudgeon et al.,DeFi institutions,protocol lending markets,market-mechanism analysis,loanable-fund protocol design,address-level decentralization by itself,https://dl.acm.org/doi/10.1145/3419614.3423254,verified publisher record
schar2021defi,2021,Schar,DeFi institutions,DeFi protocol stack,layered institutional framework,composability and protocol risks,empirical decentralization of Aave,https://www.stlouisfed.org/publications/review/2021/02/05/decentralized-finance-on-blockchain-and-smart-contract-based-financial-markets,verified publisher record
jensen2021governance,2021,Jensen et al.,DeFi institutions,governance-token distributions,distributional concentration,governance decentralization is measurable and multidimensional,Pool-event or infrastructure concentration,https://arxiv.org/abs/2102.10096,verified author manuscript
belchior2021survey,2021,Belchior et al.,Stablecoins and interoperability,blockchain interoperability systems,systematic survey,interoperability introduces distinct architectures and assumptions,verified GHO bridge routes,https://dl.acm.org/doi/10.1145/3471140,verified publisher record
goodmanbacon2021difference,2021,Goodman-Bacon,Identification and evidence,staggered policy panels,DiD decomposition,timing heterogeneity can invalidate naive TWFE,a valid Aave counterfactual,https://www.sciencedirect.com/science/article/pii/S0304407621001445,verified publisher record
callaway2021difference,2021,Callaway--Sant'Anna,Identification and evidence,multiple-period policy panels,group-time treatment effects,appropriate staggered-treatment comparisons,identification with one rejected donor,https://www.sciencedirect.com/science/article/pii/S0304407620303948,verified publisher record
werner2022sokdefi,2022,Werner et al.,DeFi institutions,DeFi protocols and risks,systematization of knowledge,integrated DeFi taxonomy and open problems,an Aave-specific causal effect,https://dl.acm.org/doi/10.1145/3558535.3559780,verified publisher record
binette2022entity,2022,Binette--Steorts,Identification and evidence,records referring to latent entities,entity-resolution framework,uncertainty in record-to-entity linkage,ownership links absent from the current evidence,https://www.science.org/doi/10.1126/sciadv.abi8021,verified publisher record
lyons2023stablecoins,2023,Lyons--Viswanath-Natraj,Stablecoins and interoperability,stablecoin prices and market mechanisms,economic analysis,stability depends on redemption and market mechanisms,GHO-specific adoption effects,https://www.sciencedirect.com/science/article/pii/S0261560622001802,verified publisher record
bramoulle2014strategic,2014,Bramoulle et al.,Network mechanisms,linear-quadratic network games,strategic substitutes and complements,network-game comparative statics,an estimated Aave interaction mechanism,https://doi.org/10.1016/j.geb.2014.06.009,verified publisher DOI
battiston2012debtrank,2012,Battiston et al.,Financial and systemic networks,financial exposure network,DebtRank,centrality can encode systemic vulnerability,Aave route resilience,https://doi.org/10.1038/srep00541,verified publisher DOI
elliott2014financial,2014,Elliott et al.,Financial and systemic networks,financial claims network,contagion model,network architecture shapes default propagation,observed Aave failure propagation,https://doi.org/10.1257/aer.104.10.3115,verified publisher DOI
acemoglu2015systemic,2015,Acemoglu et al.,Financial and systemic networks,financial obligations network,systemic stability model,dense interconnection can have nonmonotone stability effects,an Aave stress test,https://doi.org/10.1257/aer.20130456,verified publisher DOI
demange2018threat,2018,Demange,Financial and systemic networks,financial claims network,threat index,network position can organize systemic exposure,causal removal effects in Aave,https://doi.org/10.1287/mnsc.2016.2592,verified publisher DOI
presigny2024duality,2024,Presigny et al.,Temporal and multilayer,node-layer network structure,node-layer duality,nodewise and layerwise connectivity differ,verified Aave interlayer edges,https://doi.org/10.1038/s41467-024-50176-5,verified publisher DOI
bergermann2025multilayercore,2025,Bergermann et al.,Network structure,multilayer networks,multilayer core-periphery model,node and layer cores can be estimated jointly,a current Aave multilayer fit,https://doi.org/10.1103/yr23-71yc,verified publisher DOI
clemente2024memory,2024,Clemente et al.,Temporal and multilayer,temporal networks,memory-aware community detection,memory can change persistent community structure,a current Aave temporal community claim,https://doi.org/10.1103/PhysRevResearch.6.043204,verified publisher DOI
tesfatsion2006handbook,2006,Tesfatsion--Judd,Agent-based simulation,computational economic systems,agent-based computational economics,transparent heterogeneous-agent simulation tradition,empirical validation of this Aave model,https://www.sciencedirect.com/handbook/handbook-of-computational-economics/vol/2/suppl/C,verified publisher volume
grimm2020odd,2020,Grimm et al.,Agent-based simulation,agent-based models,ODD reporting protocol,structured simulation documentation,an empirical Aave mechanism,https://doi.org/10.18564/jasss.4259,verified publisher DOI
li2024econagent,2024,Li et al.,Agent-based simulation,language-model economic agents,EconAgent,heterogeneous multi-period agent simulation,a validated DeFi calibration,https://aclanthology.org/2024.acl-long.829/,verified publisher record
aramonte2021defi,2021,Aramonte et al.,DeFi institutions,DeFi markets,institutional risk synthesis,open execution can coexist with concentration,Aave-specific causal effects,https://www.bis.org/publ/qtrpdf/r_qt2112b.htm,verified official BIS record
kitzler2023disentangling,2023,Kitzler et al.,DeFi institutions,protocol compositions,transaction-level measurement,composability creates observable interdependence,Aave actor or route identity,https://doi.org/10.1145/3532857,verified publisher DOI
leon2026data,2026,Castillo Leon--Lehar,DeFi institutions,empirical DeFi literature,review and synthesis,transaction data create opportunities and identification boundaries,new Aave evidence,https://doi.org/10.1016/j.jcorpfin.2025.102916,verified publisher DOI and 2026 issue
newey1987simple,1987,Newey--West,Identification and evidence,time-series regression,HAC covariance,serial dependence can be modeled in aggregate weekly gaps,treatment-assignment inference,https://doi.org/10.2307/1913610,verified publisher record
wagner2002segmented,2002,Wagner et al.,Identification and evidence,interrupted time series,segmented regression,level and slope changes should be separated,a valid Aave counterfactual,https://doi.org/10.1046/j.1365-2710.2002.00430.x,verified publisher DOI
bertrand2004trust,2004,Bertrand et al.,Identification and evidence,policy panels,serial-correlation audit,naive DiD uncertainty can be understated,identification with two aggregate chains,https://doi.org/10.1162/003355304772839588,verified publisher DOI
conley2011inference,2011,Conley--Taber,Identification and evidence,few policy changes,small-treated-unit inference,comparison support matters with few treated units,validity of one rejected comparison chain,https://doi.org/10.1162/REST_a_00049,verified publisher DOI
bernal2017interrupted,2017,Bernal et al. 2017,Identification and evidence,interrupted time series,tutorial specification,segmented designs require explicit timing and trend terms,a causal Aave discontinuity,https://doi.org/10.1093/ije/dyw098,verified publisher DOI
bernal2018controls,2018,Bernal et al. 2018,Identification and evidence,controlled interrupted time series,comparison-series design,controls require stable comparative support,a valid Gnosis counterfactual,https://doi.org/10.1093/ije/dyy135,verified publisher DOI
sun2021estimating,2021,Sun--Abraham,Identification and evidence,staggered policy panels,interaction-weighted event study,heterogeneous timing requires cohort-aware estimators,current two-chain event-study effects,https://doi.org/10.1016/j.jeconom.2020.09.006,verified publisher DOI
roth2022pretest,2022,Roth,Identification and evidence,event-study panels,pretrend pretest analysis,nonrejection does not validate parallel trends,a passed Aave pretrend test,https://doi.org/10.1257/aeri.20210236,verified publisher DOI
rambachan2023credible,2023,Rambachan--Roth,Identification and evidence,policy panels,bounded trend departures,parallel-trend sensitivity can be made explicit,implemented Aave sensitivity estimates,https://doi.org/10.1093/restud/rdad018,verified publisher DOI
roth2023trending,2023,Roth et al.,Identification and evidence,DiD literature,synthesis of assumptions and estimators,estimands and assumptions must be separated,a valid current donor,https://doi.org/10.1016/j.jeconom.2023.03.008,verified publisher DOI
borusyak2024revisiting,2024,Borusyak et al.,Identification and evidence,staggered event-study panels,imputation estimator,multiple valid cohorts enable efficient event studies,current one-comparison-chain effects,https://doi.org/10.1093/restud/rdae007,verified publisher DOI


==> generated/data/multidimensional_trajectory_summary.csv <==
chain,dimension,metric,pre_mean,post_mean,percent_change,week_zero_excluded,causal_status
Ethereum,Participation,active_beneficiary_addresses,762.6875,1456.4375,90.96123903958042,True,descriptive_only
Ethereum,Activity concentration,beneficiary_hhi,0.00955845715977543,0.0065464309869670435,-31.511635428820107,True,descriptive_only
Ethereum,Upper-tail concentration,top10pct_share,0.44642736942206096,0.4639065463461,3.9153461730331074,True,descriptive_only
Ethereum,Participation breadth,nakamoto_51,106.0625,186.8125,76.1343547436653,True,descriptive_only
Arbitrum,Participation,active_beneficiary_addresses,7990.25,8123.4375,1.6668752542160714,True,descriptive_only
Arbitrum,Activity concentration,beneficiary_hhi,0.009324212923155613,0.014741650906180955,58.100753679399105,True,descriptive_only
Arbitrum,Upper-tail concentration,top10pct_share,0.6463507509289805,0.70505876320891,9.082995911360857,True,descriptive_only
Arbitrum,Participation breadth,nakamoto_51,271.75,115.6875,-57.42870285188593,True,descriptive_only


==> generated/data/svis_source_data_manifest.csv <==
figure,source_path,sha256,purpose,claim_boundary
fig_multidimensional_trajectories,source_data/weekly_address_metrics.csv,0268058038065daaec4ab0e0ffa2c7742ddb33791cf2fbe3f5de7bc529a6b635,weekly chain-relative position-holder outcomes,descriptive_or_coded_only
fig_address_state_flows,source_data/weekly_address_metrics.csv,0268058038065daaec4ab0e0ffa2c7742ddb33791cf2fbe3f5de7bc529a6b635,"adjacent-week entrant, retained, and exit address states",descriptive_or_coded_only
fig_action_layer_profile,source_data/address_role_topology_metrics.csv,fa80529bcde148b02de1d572d5083ecd421e869abfcbc8f72df52833571ee2f4,action-layer address-role topology summaries,descriptive_or_coded_only
fig_centrality_roles,source_data/node_coreness.csv.gz,109cd653231b664f6a1434104ed0895398354fcad44ecae99a431d0736155e4f,full-node address-role centrality and coreness outputs,descriptive_or_coded_only
fig_centrality_roles,generated/data/centrality_role_summary.csv,bcfe77fa99de3bdfc8e813763106f5b2fcba070ee983ed80c2f410ceb6c1573c,audited compact core-membership summary for repository-mode rendering,descriptive_or_coded_only
fig_centrality_roles,generated/data/centrality_role_composition.csv,ae65e8338706a0c71ab68e0206ece9d12a10cdee3111007ba92d7d745e19ce90,audited compact role-composition summary for repository-mode rendering,descriptive_or_coded_only
fig_literature_landscape,derived_data_and_ledgers/literature_visual_ledger.csv,093c049266c4c7be2b136f70e6ec35c1291cf6b334d670924d5ea55a917a6b80,evidence-coded verified literature ledger,descriptive_or_coded_only
fig_literature_method_evidence_map,derived_data_and_ledgers/literature_visual_ledger.csv,093c049266c4c7be2b136f70e6ec35c1291cf6b334d670924d5ea55a917a6b80,verified literature ledger plus explicit author coding,descriptive_or_coded_only
fig_display_community_audit,source_data/display_backbone_nodes.csv.gz,86229bcb1d1e1ae113d713af73563774179e43c530d953fdaac046e65b9dd34a,deterministic display-backbone nodes and coordinates,descriptive_or_coded_only
fig_display_community_audit,source_data/display_backbone_edges.csv.gz,26dea51db554de5dfad494cd470cfb450a1fc85ec7f686f1426cab680bfc7a4f,deterministic top-weight display-backbone edges,descriptive_or_coded_only


==> generated/figures/manifest.json <==
{
  "coverage_rule": "all figures/fig*.tex modules, figures/assets/*.drawio sources, and generated/figures/*.pdf code-first outputs are hashed",
  "editable_sources": {
    "figures/assets/fig01_research_design.drawio": "1c85cc6eed6944108bcd34a2c5e548b90bf7919290ba542adc5098694fabf4a9",
    "figures/assets/fig02_institutional_timeline.drawio": "d7ebab59cf5e4c25f538daf98dd55459e9a188c35572683098111d88c2f179c8",
    "figures/assets/fig03_real_v3_measurement.drawio": "329ac713eea7bc805c7f7076ccf4b88b6a1d417985acbd08986d39721dfcf5f5",
    "figures/assets/fig03_simulation_design.drawio": "ef3ee410cdeec2c4ad08bbc72d1b1454b0cb3c9f4b72fe7ac838b73471902554",
    "figures/assets/fig04_real_v4_partial_identification.drawio": "bb5d825990b063bef08380aea2db4a7d26dc6c43b2811a1fa41c61d49ce634e8",
    "figures/assets/real_v5_core_periphery.drawio": "8541cea47d21ab7d31133bc38369fd98c924cd6323c65308c94f4e277d755218",
    "figures/assets/real_v5_cross_chain_descriptive.drawio": "6447d07e57f8fd89b8b6db8d4494124f9f8a40c591a646a82bbeab3848ac5a56",
    "figures/assets/simulation_empirical_evidence_bridge.drawio": "1564725d3dcbbc2c3fd3e3f0b3074979e56b41988bea920c88908349ceaaff6e",
    "figures/assets/simulation_four_scenarios.drawio": "17c446b88565bac78870c620a513883c2c22a5b94ad1987c751203dca546bb1b"
  },
  "figures": {
    "figures/fig01_interdisciplinary_framework.tex": {
      "included_in_manuscript": true,
      "sha256": "cf3503afb9cb2bab53b4f49da9ea5e960ff9c6f2b7c4c11186e20171f5896d43"
    },
    "figures/fig01_research_design.tex": {
      "included_in_manuscript": false,
      "sha256": "937b1afc24ca1e7612887d0af14e80339a212c896c58fd51fb0f751ffad1846b"
    },
    "figures/fig01_research_design_v2.tex": {
      "included_in_manuscript": true,
      "sha256": "8a41c4f56d065cc3002f1edc431eb4b4d565ac15602a473b438fbe42b1b29129"
    },
    "figures/fig02_institutional_timeline.tex": {
      "included_in_manuscript": true,
      "sha256": "b65a04b37622ddac971cb3d9f9136431dcb4bfbc1869ad8b3503961f1ce0d166"
    },
    "figures/fig02b_literature_landscape.tex": {
      "included_in_manuscript": true,
      "sha256": "008ef29de87f9e8fefb987881ab553e28fd7d1b56da49c2497b136c678d6991e"
    },
    "figures/fig02c_literature_method_evidence.tex": {
      "included_in_manuscript": false,
      "sha256": "7b47f72e6ba35d83080b10898f2f911a5efec3bfb069b5e3e0c8111a10a1085d"
    },
    "figures/fig03_real_v3_measurement.tex": {
      "included_in_manuscript": true,
      "sha256": "4ad25dae348c5c35619c10346454fba99c2b9cca435cab77e65e39bc265828d3"
    },
    "figures/fig03_simulation_design.tex": {
      "included_in_manuscript": false,
      "sha256": "542861f05fbfc78643d6d5b4d87793eb9e258cc484d61ed5d0031ff8cff31933"
    },
    "figures/fig03b_simulation_outcomes.tex": {
      "included_in_manuscript": false,
      "sha256": "9f342255db29dd36c3f61cbc10882b0e1989487d271e30ff0cd1d1ace0c6f0b6"
    },
    "figures/fig03c_simulation_empirical_comparison.tex": {
      "included_in_manuscript": false,
      "sha256": "eb7a6e68a312daa4a15b6c758ce26698bcac29d92f9efaf7833d9a779408270a"
    },
    "figures/fig03d_theorem_intuition.tex": {
      "included_in_manuscript": false,
      "sha256": "9150520ecc24aa77efbdbfacddbeb60f9b962a388d2aa98b389f527fbea26fd5"
    },
    "figures/fig03e_network_game_contribution.tex": {
      "included_in_manuscript": false,
      "sha256": "18684f51bb258affdee5e1363d54a7b7451d5c321e84e0d7cec95f30b574910a"
    },
    "figures/fig04_real_v4_partial_identification.tex": {
      "included_in_manuscript": true,
      "sha256": "b72fbb61dd0a26850c0547711b62c50c59e710a3552fc2186c481ce6ef3377e5"
    },
    "figures/fig04_tx_call_log_network.tex": {
      "included_in_manuscript": true,
      "sha256": "6a6b409d21bfb790d1102d0968c34a9c7e496b4ccd279881814c36a6ceb4d630"
    },
    "figures/fig05_real_v5_cross_chain.tex": {
      "included_in_manuscript": true,
      "sha256": "42a6e19c9aa29363093b698b818fa2f445a325defd9e8c6c2a63bdffaf949217"
    },
    "figures/fig05b_action_layer_profile.tex": {
      "included_in_manuscript": true,
      "sha256": "faef8a8722eac79aae55c8c4e1e27bddad0e496ddea902e576763a690ef742a1"
    },
    "figures/fig05c_centrality_roles.tex": {
      "included_in_manuscript": true,
      "sha256": "43aa9670abf3f6b4963b91d07352607ff9ba39c8cd21dbc48d29f8a30bfc2e4e"
    },
    "figures/fig05d_address_state_flows.tex": {
      "included_in_manuscript": true,
      "sha256": "8ada0c482ec384cefe97860cb36509ea57331a128c750772ae3551d53ab17f0d"
    },
    "figures/fig06_real_v5_core_periphery.tex": {
      "included_in_manuscript": true,
      "sha256": "117348077cb3164453d7c59827bc3ecfd8bfd21d133a7676a8d168d3588d511f"
    },
    "figures/fig07_arbitrum_gnosis_benchmark.tex": {
      "included_in_manuscript": false,
      "sha256": "474cfae93958ab7bfc1fbfe9c999a752e456c4f8e37374bbfa4d17a6fe4533e1"
    },
    "figures/fig07_arbitrum_gnosis_comparative_dynamics.tex": {
      "included_in_manuscript": true,
      "sha256": "e493cbe4d461d9607cc54a9ad3a70a932ec9f8a4acc6e3c65c756c42a26268e8"
    },
    "figures/fig08_future_research_roadmap.tex": {
      "included_in_manuscript": true,
      "sha256": "5172cb333a19ae8ea426c2d1fd38b6a9a183c993b17f249fcb27a890b382fc13"
    },
    "figures/fig21_future_systemic_decentralization.tex": {
      "included_in_manuscript": true,
      "sha256": "8a40ba5a7388b03b8826becf436acc6ca91344ad8db5d01b32fafbb25db0bab9"
    },
    "figures/figA_display_community_audit.tex": {
      "included_in_manuscript": true,
      "sha256": "fb91304084e89f4bb23f910da3040a5c130a7637c0a5348f39b8b3871cae6cab"
    }
  },
  "format": "editable TikZ/LaTeX and Draw.io sources plus code-first vector PDF exports",
  "generated_code_first_pdfs": {
    "generated/figures/fig_action_layer_profile.pdf": "787896814400bd40b6820eea529b369672569004092f593a73043a4ccd2da8cf",
    "generated/figures/fig_address_state_flows.pdf": "1e19aaab6f4151016187f8bde3c83299804deaaf6e9559e8aeda4c7bf99be3f2",
    "generated/figures/fig_centrality_roles.pdf": "4e1a1ea5f9890931f5013dfb93ca9b13b1c87969c1379bf899385575c80e79b9",
    "generated/figures/fig_display_community_audit.pdf": "db74cb65310e2db7172273d02bf47426eee57862370d35b6d4757e9e50804725",
    "generated/figures/fig_literature_landscape.pdf": "42c803f4776cd0dbc7346fa000fe3ba627d32396f2a908b29259047e96e7ea67",
    "generated/figures/fig_literature_method_evidence_map.pdf": "e3a8d48286008cdb73fa3fd87d5f97c24ab3c97e81d3ce2ad93d21145da3758e",
    "generated/figures/fig_multidimensional_trajectories.pdf": "48a4dbec3a1e2d79dd5c4fd5e274c0e3ed6f8a9975ca0b826598cdc7617675a3"
  },
  "manuscript_inputs": [
    "figures/fig01_interdisciplinary_framework.tex",
    "figures/fig01_research_design_v2.tex",
    "figures/fig02_institutional_timeline.tex",
    "figures/fig02b_literature_landscape.tex",
    "figures/fig03_real_v3_measurement.tex",
    "figures/fig04_real_v4_partial_identification.tex",
    "figures/fig04_tx_call_log_network.tex",
    "figures/fig05_real_v5_cross_chain.tex",
    "figures/fig05b_action_layer_profile.tex",
    "figures/fig05c_centrality_roles.tex",
    "figures/fig05d_address_state_flows.tex",
    "figures/fig06_real_v5_core_periphery.tex",
    "figures/fig07_arbitrum_gnosis_comparative_dynamics.tex",
    "figures/fig08_future_research_roadmap.tex",
    "figures/fig21_future_systemic_decentralization.tex",
    "figures/figA_display_community_audit.tex"
  ],
  "schema_version": 5
}


==> generated/simulation/simulation_manifest.json <==
{
  "release": "rc23_theory_simulation",
  "generated_at_utc": "2026-08-19T23:08:57Z",
  "source_repository": "sunshineluyao/aave-bns-simulation",
  "source_revision": "7e6f0d9a3a7dc3804e8c07c0f3a70738185677b7",
  "source_revision_note": "Set AAVE_BNS_SOURCE_REVISION to the immutable code revision used for the run; working-tree denotes a pre-publication local generation.",
  "evidence_status": "synthetic theorem-consistent numerical experiments",
  "explicit_non_claims": [
    "not calibrated estimates of historical Aave behavior",
    "not causal effects of GHO issuance or cross-chain expansion",
    "not evidence of participant entry or endogenous network formation",
    "not observed route or component failures"
  ],
  "configuration": {
    "actors": 40,
    "primary_seed": 20260819,
    "robustness_seeds": [
      20260819,
      20260820,
      20260821,
      20260822,
      20260823
    ],
    "theory2_seeds": [
      20260819,
      20260820,
      20260821,
      20260822,
      20260823,
      20260824,
      20260825,
      20260826,
      20260827,
      20260828
    ],
    "stable_kappas": [
      0.0,
      0.25,
      0.5,
      0.75,
      0.95
    ],
    "boundary_kappa": 1.05,
    "tolerance": 1e-09,
    "maximum_iterations": 1500,
    "theory2_shock_mass": 6.0,
    "topologies": [
      "core_periphery",
      "sparse",
      "modular"
    ],
    "influence_direction": "edge j->i corresponds to G[i,j] > 0"
  },
  "primary_topology": {
    "nodes": 40,
    "edges": 219,
    "density": 0.14038461538461539,
    "spectral_radius": 0.9999999999999996,
    "influence_central_node": 2,
    "influence_peripheral_node": 28
  },
  "software": {
    "python": "3.12.13",
    "mesa": "3.5.1",
    "networkx": "3.6.1",
    "numpy": "2.3.5",
    "scipy": "1.17.0",
    "pandas": "2.2.3",
    "matplotlib": "3.10.8",
    "pillow": "12.3.0",
    "pytest": "8.4.2"
  },
  "runtime_seconds": 8.378234624862671,
  "paper_values": {
    "t1_iterations_025": 18,
    "t1_iterations_075": 79,
    "t1_iterations_095": 438,
    "t1_boundary_converged": false,
    "t1_max_analytic_error": 1.8953014849777965e-08,
    "t2": [
      {
        "scenario": "Peripheral expansion",
        "delta_activity_median": 14.78400309888257,
        "delta_activity_p05": 13.014909275889808,
        "delta_activity_p95": 18.633507440307557,
        "delta_hhi_median": -4.17032445898043,
        "delta_hhi_p05": -5.176841477965438,
        "delta_hhi_p95": -3.610367083858667
      },
      {
        "scenario": "Proportional benchmark",
        "delta_activity_median": 18.852668170846776,
        "delta_activity_p05": 17.346934094831656,
        "delta_activity_p95": 20.62079323047925,
        "delta_hhi_median": -6.413425346352142e-10,
        "delta_hhi_p05": -1.037898100797463e-09,
        "delta_hhi_p95": -3.852385077607323e-10
      },
      {
        "scenario": "Incumbent amplification",
        "delta_activity_median": 26.336355233174125,
        "delta_activity_p05": 22.87637732874849,
        "delta_activity_p95": 27.40318091174956,
        "delta_hhi_median": 4.76660358768023,
        "delta_hhi_p05": 3.991017711080519,
        "delta_hhi_p95": 6.193174976761927
      }
    ],
    "t3_chain_hhi": 0.52,
    "t3_route_losses": [
      0.4,
      0.2,
      0.1,
      0.1
    ],
    "t3_component_losses": [
      0.4,
      0.2,
      0.1,
      0.4
    ]
  },
  "output_sha256": {
    "FIGURE_QA.md": "fd0a572dcc195f3e48fa56595fbd649134e8463fd8f58016b86779274951cf18",
    "REVIEW_RESULTS.md": "0a3c9cd6dacc770f0c4d2a8237bbc4b4e2ca95d8a7d11cd4eef6070f03bc3485",
    "data/theory1_distance_response.csv": "89acb5bcdf5652e292913d62b4fa52be21eb618fe9fe0b59b9c43e70b054e6b9",
    "data/theory1_dynamics.csv": "24c4ba7035ca7d2c46e184e61917371e8391550d59b49c8a58f29a03ec15a00a",
    "data/theory1_primary_edges.csv": "8cd1f233712cca49c9bbde723ad63759a5e7015c97b4b54dcf81abb02b23d3d7",
    "data/theory1_summary.csv": "ca85f9404fcf3ad1de51aab9300a083136d0079a17f2106beb808e43f07fb8c4",
    "data/theory1_topology_robustness.csv": "ace0b1719ab17f36402c49189fa0a3476fa87df1edca5d15bb60ca197c421841",
    "data/theory2_dynamics.csv": "70bb3a37a930d0a0d6a05cb1f60b5cca2a7762e29e7fe4e9f062ffdae0e1621c",
    "data/theory2_seed_summary.csv": "2c758f0978df0a891a43355a6193a200e8c68e6fefce096374999333ee0ce5e8",
    "data/theory2_shock_allocation.csv": "8a1faceffe3c58085412acc4a036b711b1fa100b8ec77522ee5ca2365fc6284c",
    "data/theory2_summary.csv": "73d26698834d14ee2b54d872563fa56ba50437fd827539c047c8de1bfd2eb190",
    "data/theory3_route_component_stress.csv": "e396b70881c98bd7162b8cde95e6b881312a341b830d9b1cdfd6147365534fa2",
    "figures/figure_theory1_network_amplification.pdf": "5e63de06b78bd22b7ba9cc454cce4d7d2a4dccb47aeb7ad9c23a013f0ebc9475",
    "figures/figure_theory1_network_amplification.png": "f98786fbadb640d7a4770e861bd5f6494f92d0de2e2657c048d8e49d0648e71e",
    "figures/figure_theory1_network_amplification.svg": "f8f33b20c5fff616f5458287011507c72bc9d9a8775d3745b4643559da2830f7",
    "figures/figure_theory2_growth_concentration.pdf": "f32c7520c7cec82dac9adb8e88a0fdf48122ab11d63137808cf4bd0bf627aa23",
    "figures/figure_theory2_growth_concentration.png": "7e761539a0c76201136de9503d32a7983a06963cf17c4f80fc83770cd95b9bd0",
    "figures/figure_theory2_growth_concentration.svg": "fca058189ea12858c22cc1d0a171244e0e93e4386a3171c0b18e3fecedf9ed88",
    "figures/figure_theory3_dispersion_resilience.pdf": "c8a4064d790f27e454d8e040ef970b754120411b8f93c7b3a6d2e4fe3429ab6c",
    "figures/figure_theory3_dispersion_resilience.png": "a6cda0243e9b3177ed11ec3b54df0486581758a1a4f9e8f34eee625201718cab",
    "figures/figure_theory3_dispersion_resilience.svg": "34e79d72953545d91d4ac56fbcaf06aa3573e0c7c8909bf486c09d12c7295388",
    "figures/figure_three_theory_simulations.pdf": "20f433186d0eacc852c86a0678905a684290ba7aa14084f6ab4c5a17a7ab3b41",
    "figures/figure_three_theory_simulations.png": "1f105d32924a5a61a04b95ebc99facd644113d661c17d8bdb45782069dcf1890",
    "figures/figure_three_theory_simulations.svg": "1b19c11107860deec05d01a01476049ca62caeab9fd0b356ea861af1680baff1",
    "paper/simulation_results.json": "9770c032ddab706d1d85c51b0d7fc5ea77167ef6d22339848f00bd28d8f91f40",
    "paper/simulation_results_macros.tex": "b5b3c7ab70375f57a9fbffec945b67086e2cde6ec0f8c3f0ad5aea1b7129cc5f",
    "paper/simulation_results_table.tex": "2ba021026c90d8d08ccfcaa62c5c8b0100b76443a0df41236c3068a0940c1c61"
  }
}


==> generated/simulation/simulation_results.json <==
{
  "t1_iterations_025": 18,
  "t1_iterations_075": 79,
  "t1_iterations_095": 438,
  "t1_boundary_converged": false,
  "t1_max_analytic_error": 1.8953014849777965e-08,
  "t2": [
    {
      "scenario": "Peripheral expansion",
      "delta_activity_median": 14.78400309888257,
      "delta_activity_p05": 13.014909275889808,
      "delta_activity_p95": 18.633507440307557,
      "delta_hhi_median": -4.17032445898043,
      "delta_hhi_p05": -5.176841477965438,
      "delta_hhi_p95": -3.610367083858667
    },
    {
      "scenario": "Proportional benchmark",
      "delta_activity_median": 18.852668170846776,
      "delta_activity_p05": 17.346934094831656,
      "delta_activity_p95": 20.62079323047925,
      "delta_hhi_median": -6.413425346352142e-10,
      "delta_hhi_p05": -1.037898100797463e-09,
      "delta_hhi_p95": -3.852385077607323e-10
    },
    {
      "scenario": "Incumbent amplification",
      "delta_activity_median": 26.336355233174125,
      "delta_activity_p05": 22.87637732874849,
      "delta_activity_p95": 27.40318091174956,
      "delta_hhi_median": 4.76660358768023,
      "delta_hhi_p05": 3.991017711080519,
      "delta_hhi_p95": 6.193174976761927
    }
  ],
  "t3_chain_hhi": 0.52,
  "t3_route_losses": [
    0.4,
    0.2,
    0.1,
    0.1
  ],
  "t3_component_losses": [
    0.4,
    0.2,
    0.1,
    0.4
  ]
}


==> layout_audit.json <==
{
  "pdf": "paper/main.pdf",
  "pages": [
    4,
    10,
    27,
    29,
    32,
    37,
    63,
    65,
    67,
    68
  ],
  "thresholds_pt": {
    "min_font_size": 7.0,
    "min_text_gap": 1.0,
    "text_padding": 0.75,
    "caption_gap": 4.0
  },
  "passed": true,
  "issue_count": 0,
  "issues": []
}


==> release/Aave_BNS_Figure_Map_2026-08-11.json <==
{
  "root": "/workspace/scratch/acc324d50775/aave-bns-pr25/paper",
  "aux": "main.aux",
  "count": 10,
  "resolved_count": 10,
  "unresolved_count": 0,
  "unresolved_labels": [],
  "figures": [
    {
      "number": "1",
      "page": "4",
      "label": "fig:research-design",
      "source_tex": "figures/fig01_research_design.tex",
      "graphic": "figures/fig01_research_design.tex",
      "graphics": [
        "figures/fig01_research_design.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "2",
      "page": "10",
      "label": "fig:institutional-timeline",
      "source_tex": "figures/fig02_institutional_timeline.tex",
      "graphic": "figures/fig02_institutional_timeline.tex",
      "graphics": [
        "figures/fig02_institutional_timeline.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "3",
      "page": "27",
      "label": "fig:simulation-design",
      "source_tex": "figures/fig03_simulation_design.tex",
      "graphic": "figures/fig03_simulation_design.tex",
      "graphics": [
        "figures/fig03_simulation_design.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "4",
      "page": "29",
      "label": "fig:simulation-outcomes",
      "source_tex": "figures/fig03b_simulation_outcomes.tex",
      "graphic": "figures/fig03b_simulation_outcomes.tex",
      "graphics": [
        "figures/fig03b_simulation_outcomes.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "5",
      "page": "32",
      "label": "fig:tx-log-network",
      "source_tex": "figures/fig04_tx_call_log_network.tex",
      "graphic": "figures/fig04_tx_call_log_network.tex",
      "graphics": [
        "figures/fig04_tx_call_log_network.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "6",
      "page": "37",
      "label": "fig:real-v5-cross-chain",
      "source_tex": "figures/fig05_real_v5_cross_chain.tex",
      "graphic": "figures/fig05_real_v5_cross_chain.tex",
      "graphics": [
        "figures/fig05_real_v5_cross_chain.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "7",
      "page": "63",
      "label": "fig:real-v3-measurement",
      "source_tex": "figures/fig03_real_v3_measurement.tex",
      "graphic": "figures/fig03_real_v3_measurement.tex",
      "graphics": [
        "figures/fig03_real_v3_measurement.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "8",
      "page": "65",
      "label": "fig:real-v4-partial-identification",
      "source_tex": "figures/fig04_real_v4_partial_identification.tex",
      "graphic": "figures/fig04_real_v4_partial_identification.tex",
      "graphics": [
        "figures/fig04_real_v4_partial_identification.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "9",
      "page": "67",
      "label": "fig:real-v5-core-periphery",
      "source_tex": "figures/fig06_real_v5_core_periphery.tex",
      "graphic": "figures/fig06_real_v5_core_periphery.tex",
      "graphics": [
        "figures/fig06_real_v5_core_periphery.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "10",
      "page": "68",
      "label": "fig:arbitrum-gnosis-benchmark",
      "source_tex": "figures/fig07_arbitrum_gnosis_benchmark.tex",
      "graphic": "figures/fig07_arbitrum_gnosis_benchmark.tex",
      "graphics": [
        "figures/fig07_arbitrum_gnosis_benchmark.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    }
  ]
}


==> release/Aave_BNS_Figure_Map_RC25_2026-08-19.json <==
{
  "root": "/workspace/scratch/415efe7fa23d/paper_work",
  "aux": "main.aux",
  "count": 18,
  "resolved_count": 18,
  "unresolved_count": 0,
  "unresolved_labels": [],
  "figures": [
    {
      "number": "1",
      "page": "5",
      "label": "fig:interdisciplinary-framework",
      "source_tex": "figures/fig01_interdisciplinary_framework.tex",
      "graphic": "figures/fig01_interdisciplinary_framework.tex",
      "graphics": [
        "figures/fig01_interdisciplinary_framework.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "2",
      "page": "9",
      "label": "fig:institutional-timeline",
      "source_tex": "figures/fig02_institutional_timeline.tex",
      "graphic": "figures/fig02_institutional_timeline.tex",
      "graphics": [
        "figures/fig02_institutional_timeline.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "3",
      "page": "11",
      "label": "fig:literature-landscape",
      "source_tex": "figures/fig02b_literature_landscape.tex",
      "graphic": "figures/fig02b_literature_landscape.tex",
      "graphics": [
        "figures/fig02b_literature_landscape.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "4",
      "page": "19",
      "label": "fig:three-theory-simulations",
      "source_tex": "sections/03_model_simulation.tex",
      "graphic": "generated/simulation/figure_three_theory_simulations.pdf",
      "graphics": [
        "generated/simulation/figure_three_theory_simulations.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "4",
      "page": "19",
      "label": "fig:simulation-outcomes",
      "source_tex": "sections/03_model_simulation.tex",
      "graphic": "generated/simulation/figure_three_theory_simulations.pdf",
      "graphics": [
        "generated/simulation/figure_three_theory_simulations.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "5",
      "page": "24",
      "label": "fig:research-design",
      "source_tex": "figures/fig01_research_design.tex",
      "graphic": "figures/fig01_research_design.tex",
      "graphics": [
        "figures/fig01_research_design.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "6",
      "page": "25",
      "label": "fig:tx-log-network",
      "source_tex": "figures/fig04_tx_call_log_network.tex",
      "graphic": "figures/fig04_tx_call_log_network.tex",
      "graphics": [
        "figures/fig04_tx_call_log_network.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "7",
      "page": "30",
      "label": "fig:real-v5-cross-chain",
      "source_tex": "figures/fig05_real_v5_cross_chain.tex",
      "graphic": "generated/figures/fig_multidimensional_trajectories.pdf",
      "graphics": [
        "generated/figures/fig_multidimensional_trajectories.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "8",
      "page": "31",
      "label": "fig:address-state-flows",
      "source_tex": "figures/fig05d_address_state_flows.tex",
      "graphic": "generated/figures/fig_address_state_flows.pdf",
      "graphics": [
        "generated/figures/fig_address_state_flows.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "9",
      "page": "34",
      "label": "fig:arbitrum-gnosis-comparative-dynamics",
      "source_tex": "figures/fig07_arbitrum_gnosis_comparative_dynamics.tex",
      "graphic": "generated/comparison/fig_arbitrum_gnosis_comparative_dynamics.pdf",
      "graphics": [
        "generated/comparison/fig_arbitrum_gnosis_comparative_dynamics.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "10",
      "page": "37",
      "label": "fig:action-layer-profile",
      "source_tex": "figures/fig05b_action_layer_profile.tex",
      "graphic": "generated/figures/fig_action_layer_profile.pdf",
      "graphics": [
        "generated/figures/fig_action_layer_profile.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "11",
      "page": "38",
      "label": "fig:centrality-roles",
      "source_tex": "figures/fig05c_centrality_roles.tex",
      "graphic": "generated/figures/fig_centrality_roles.pdf",
      "graphics": [
        "generated/figures/fig_centrality_roles.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "12",
      "page": "57",
      "label": "fig:literature-method-evidence",
      "source_tex": "figures/fig02c_literature_method_evidence.tex",
      "graphic": "generated/figures/fig_literature_method_evidence_map.pdf",
      "graphics": [
        "generated/figures/fig_literature_method_evidence_map.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "13",
      "page": "68",
      "label": "fig:real-v3-measurement",
      "source_tex": "figures/fig03_real_v3_measurement.tex",
      "graphic": "figures/fig03_real_v3_measurement.tex",
      "graphics": [
        "figures/fig03_real_v3_measurement.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "14",
      "page": "70",
      "label": "fig:real-v4-partial-identification",
      "source_tex": "figures/fig04_real_v4_partial_identification.tex",
      "graphic": "figures/fig04_real_v4_partial_identification.tex",
      "graphics": [
        "figures/fig04_real_v4_partial_identification.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "15",
      "page": "82",
      "label": "fig:real-v5-core-periphery",
      "source_tex": "figures/fig06_real_v5_core_periphery.tex",
      "graphic": "figures/fig06_real_v5_core_periphery.tex",
      "graphics": [
        "figures/fig06_real_v5_core_periphery.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "16",
      "page": "84",
      "label": "fig:display-community-audit",
      "source_tex": "figures/figA_display_community_audit.tex",
      "graphic": "generated/figures/fig_display_community_audit.pdf",
      "graphics": [
        "generated/figures/fig_display_community_audit.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "17",
      "page": "95",
      "label": "fig:future-systemic-decentralization",
      "source_tex": "figures/fig21_future_systemic_decentralization.tex",
      "graphic": "figures/fig21_future_systemic_decentralization.tex",
      "graphics": [
        "figures/fig21_future_systemic_decentralization.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    }
  ]
}


==> release/Aave_BNS_Figure_Map_RC25_FINAL_2026-08-20.json <==
{
  "release": "RC25-final",
  "date": "2026-08-20",
  "manuscript_pages": 111,
  "figures": [
    {
      "number": 1,
      "label": "fig:interdisciplinary-framework",
      "page": 5,
      "source": "figures/fig01_interdisciplinary_framework.tex",
      "master": "editable TikZ",
      "status": "REDESIGNED"
    },
    {
      "number": 2,
      "label": "fig:institutional-timeline",
      "page": 9,
      "source": "figures/fig02_institutional_timeline.tex",
      "master": "editable TikZ",
      "status": "REVALIDATED"
    },
    {
      "number": 3,
      "label": "fig:literature-landscape",
      "page": 12,
      "source": "figures/fig02b_literature_landscape.tex",
      "master": "editable TikZ",
      "status": "RESTORED_UPDATED"
    },
    {
      "number": 4,
      "label": "fig:three-theory-simulations",
      "page": 21,
      "source": "generated/simulation/figure_three_theory_simulations.pdf",
      "master": "reproducible simulation code and vector panels",
      "status": "REVALIDATED"
    },
    {
      "number": 5,
      "label": "fig:research-design",
      "page": 25,
      "source": "figures/fig01_research_design_v2.tex",
      "master": "editable TikZ",
      "status": "REVALIDATED"
    },
    {
      "number": 6,
      "label": "fig:tx-log-network",
      "page": 25,
      "source": "figures/fig04_tx_call_log_network.tex",
      "master": "editable TikZ",
      "status": "REVALIDATED"
    },
    {
      "number": 7,
      "label": "fig:real-v5-cross-chain",
      "page": 31,
      "source": "generated/figures/fig_multidimensional_trajectories.pdf",
      "master": "generated vector",
      "status": "REVALIDATED"
    },
    {
      "number": 8,
      "label": "fig:address-state-flows",
      "page": 32,
      "source": "generated/figures/fig_address_state_flows.pdf",
      "master": "generated vector",
      "status": "REVALIDATED"
    },
    {
      "number": 9,
      "label": "fig:action-layer-profile",
      "page": 33,
      "source": "generated/figures/fig_action_layer_profile.pdf",
      "master": "generated vector",
      "status": "MOVED_BY_SEQUENCE"
    },
    {
      "number": 10,
      "label": "fig:real-v5-core-periphery",
      "page": 35,
      "source": "figures/fig06_real_v5_core_periphery.tex",
      "master": "editable TikZ from full-graph summaries and display data",
      "status": "MOVED_FROM_APPENDIX_TO_MAIN"
    },
    {
      "number": 11,
      "label": "fig:centrality-roles",
      "page": 36,
      "source": "generated/figures/fig_centrality_roles.svg",
      "master": "editable SVG and generated/render_svis_upgrade.py",
      "status": "REDESIGNED"
    },
    {
      "number": 12,
      "label": "fig:arbitrum-gnosis-comparative-dynamics",
      "page": 39,
      "source": "generated/comparison/fig_arbitrum_gnosis_comparative_dynamics.svg",
      "master": "editable SVG and reproducible Python generator",
      "status": "REPRODUCED_REVALIDATED"
    },
    {
      "number": 13,
      "label": "fig:real-v3-measurement",
      "page": 70,
      "source": "figures/fig03_real_v3_measurement.tex",
      "master": "editable TikZ",
      "status": "APPENDIX"
    },
    {
      "number": 14,
      "label": "fig:real-v4-partial-identification",
      "page": 72,
      "source": "figures/fig04_real_v4_partial_identification.tex",
      "master": "editable TikZ",
      "status": "APPENDIX"
    },
    {
      "number": 15,
      "label": "fig:display-community-audit",
      "page": 85,
      "source": "generated/figures/fig_display_community_audit.pdf",
      "master": "generated vector and committed display audit data",
      "status": "APPENDIX"
    },
    {
      "number": 16,
      "label": "fig:future-systemic-decentralization",
      "page": 97,
      "source": "figures/fig21_future_systemic_decentralization.tex",
      "master": "editable TikZ",
      "status": "FUTURE"
    }
  ],
  "removed_from_numbered_manuscript": [
    {
      "label": "fig:literature-method-evidence",
      "source": "generated/figures/fig_literature_method_evidence_map.svg",
      "status": "SUPERSEDED",
      "provenance_data_retained": true
    }
  ],
  "validation": {
    "changed_pages_visually_inspected": [5, 12, 35, 36, 39, 40, 42],
    "pixel_comparison_dpi": 96,
    "pixel_identical_pages": 111,
    "overfull_boxes": 0,
    "missing_assets": 0,
    "duplicate_labels": 0,
    "unresolved_references": 0
  }
}


==> release/Aave_BNS_Figure_Map_RC26_2026-08-20.json <==
{
  "root": "/workspace/scratch/f8bbd3ce7817/rc26_build_20260820/modular_clean_src",
  "aux": "main.aux",
  "count": 17,
  "resolved_count": 17,
  "unresolved_count": 0,
  "unresolved_labels": [],
  "figures": [
    {
      "number": "1",
      "page": "5",
      "label": "fig:interdisciplinary-framework",
      "source_tex": "figures/fig01_interdisciplinary_framework.tex",
      "graphic": "figures/fig01_interdisciplinary_framework.tex",
      "graphics": [
        "figures/fig01_interdisciplinary_framework.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "2",
      "page": "9",
      "label": "fig:institutional-timeline",
      "source_tex": "figures/fig02_institutional_timeline.tex",
      "graphic": "figures/fig02_institutional_timeline.tex",
      "graphics": [
        "figures/fig02_institutional_timeline.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "3",
      "page": "12",
      "label": "fig:literature-landscape",
      "source_tex": "figures/fig02b_literature_landscape.tex",
      "graphic": "figures/fig02b_literature_landscape.tex",
      "graphics": [
        "figures/fig02b_literature_landscape.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "4",
      "page": "21",
      "label": "fig:three-theory-simulations",
      "source_tex": "sections/03_model_simulation.tex",
      "graphic": "generated/simulation/figure_three_theory_simulations.pdf",
      "graphics": [
        "generated/simulation/figure_three_theory_simulations.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "4",
      "page": "21",
      "label": "fig:simulation-outcomes",
      "source_tex": "sections/03_model_simulation.tex",
      "graphic": "generated/simulation/figure_three_theory_simulations.pdf",
      "graphics": [
        "generated/simulation/figure_three_theory_simulations.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "5",
      "page": "25",
      "label": "fig:research-design",
      "source_tex": "figures/fig01_research_design.tex",
      "graphic": "figures/fig01_research_design.tex",
      "graphics": [
        "figures/fig01_research_design.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "6",
      "page": "25",
      "label": "fig:tx-log-network",
      "source_tex": "figures/fig04_tx_call_log_network.tex",
      "graphic": "figures/fig04_tx_call_log_network.tex",
      "graphics": [
        "figures/fig04_tx_call_log_network.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "7",
      "page": "31",
      "label": "fig:real-v5-cross-chain",
      "source_tex": "figures/fig05_real_v5_cross_chain.tex",
      "graphic": "generated/figures/fig_multidimensional_trajectories.pdf",
      "graphics": [
        "generated/figures/fig_multidimensional_trajectories.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "8",
      "page": "33",
      "label": "fig:address-state-flows",
      "source_tex": "figures/fig05d_address_state_flows.tex",
      "graphic": "generated/figures/fig_address_state_flows.pdf",
      "graphics": [
        "generated/figures/fig_address_state_flows.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "9",
      "page": "35",
      "label": "fig:action-layer-profile",
      "source_tex": "figures/fig05b_action_layer_profile.tex",
      "graphic": "generated/figures/fig_action_layer_profile.pdf",
      "graphics": [
        "generated/figures/fig_action_layer_profile.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "10",
      "page": "36",
      "label": "fig:real-v5-core-periphery",
      "source_tex": "figures/fig06_real_v5_core_periphery.tex",
      "graphic": "figures/fig06_real_v5_core_periphery.tex",
      "graphics": [
        "figures/fig06_real_v5_core_periphery.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "11",
      "page": "37",
      "label": "fig:centrality-roles",
      "source_tex": "figures/fig05c_centrality_roles.tex",
      "graphic": "generated/figures/fig_centrality_roles.pdf",
      "graphics": [
        "generated/figures/fig_centrality_roles.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "12",
      "page": "39",
      "label": "fig:arbitrum-gnosis-comparative-dynamics",
      "source_tex": "figures/fig07_arbitrum_gnosis_comparative_dynamics.tex",
      "graphic": "generated/comparison/fig_arbitrum_gnosis_comparative_dynamics.pdf",
      "graphics": [
        "generated/comparison/fig_arbitrum_gnosis_comparative_dynamics.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "13",
      "page": "72",
      "label": "fig:real-v3-measurement",
      "source_tex": "figures/fig03_real_v3_measurement.tex",
      "graphic": "figures/fig03_real_v3_measurement.tex",
      "graphics": [
        "figures/fig03_real_v3_measurement.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "14",
      "page": "74",
      "label": "fig:real-v4-partial-identification",
      "source_tex": "figures/fig04_real_v4_partial_identification.tex",
      "graphic": "figures/fig04_real_v4_partial_identification.tex",
      "graphics": [
        "figures/fig04_real_v4_partial_identification.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "15",
      "page": "87",
      "label": "fig:display-community-audit",
      "source_tex": "figures/figA_display_community_audit.tex",
      "graphic": "generated/figures/fig_display_community_audit.pdf",
      "graphics": [
        "generated/figures/fig_display_community_audit.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "16",
      "page": "100",
      "label": "fig:future-systemic-decentralization",
      "source_tex": "figures/fig21_future_systemic_decentralization.tex",
      "graphic": "figures/fig21_future_systemic_decentralization.tex",
      "graphics": [
        "figures/fig21_future_systemic_decentralization.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    }
  ]
}


==> release/Aave_BNS_Figure_Map_RC27_2026-08-20.json <==
{
  "root": ".",
  "aux": "main.aux",
  "label_count": 18,
  "unique_figure_numbers": 17,
  "resolved_count": 18,
  "unresolved_count": 0,
  "unresolved_labels": [],
  "figures": [
    {
      "number": "1",
      "page": "5",
      "label": "fig:interdisciplinary-framework",
      "source_tex": "figures/fig01_interdisciplinary_framework.tex",
      "graphic": "figures/fig01_interdisciplinary_framework.tex",
      "graphics": [
        "figures/fig01_interdisciplinary_framework.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "2",
      "page": "9",
      "label": "fig:institutional-timeline",
      "source_tex": "figures/fig02_institutional_timeline.tex",
      "graphic": "figures/fig02_institutional_timeline.tex",
      "graphics": [
        "figures/fig02_institutional_timeline.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "3",
      "page": "12",
      "label": "fig:literature-landscape",
      "source_tex": "figures/fig02b_literature_landscape.tex",
      "graphic": "figures/fig02b_literature_landscape.tex",
      "graphics": [
        "figures/fig02b_literature_landscape.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "4",
      "page": "21",
      "label": "fig:three-theory-simulations",
      "source_tex": "sections/03_model_simulation.tex",
      "graphic": "generated/simulation/figure_three_theory_simulations.pdf",
      "graphics": [
        "generated/simulation/figure_three_theory_simulations.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "4",
      "page": "21",
      "label": "fig:simulation-outcomes",
      "source_tex": "sections/03_model_simulation.tex",
      "graphic": "generated/simulation/figure_three_theory_simulations.pdf",
      "graphics": [
        "generated/simulation/figure_three_theory_simulations.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "5",
      "page": "25",
      "label": "fig:research-design",
      "source_tex": "figures/fig01_research_design_v2.tex",
      "graphic": "figures/fig01_research_design_v2.tex",
      "graphics": [
        "figures/fig01_research_design_v2.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "6",
      "page": "25",
      "label": "fig:tx-log-network",
      "source_tex": "figures/fig04_tx_call_log_network.tex",
      "graphic": "figures/fig04_tx_call_log_network.tex",
      "graphics": [
        "figures/fig04_tx_call_log_network.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "7",
      "page": "31",
      "label": "fig:real-v5-cross-chain",
      "source_tex": "figures/fig05_real_v5_cross_chain.tex",
      "graphic": "generated/figures/fig_multidimensional_trajectories.pdf",
      "graphics": [
        "generated/figures/fig_multidimensional_trajectories.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "8",
      "page": "33",
      "label": "fig:address-state-flows",
      "source_tex": "figures/fig05d_address_state_flows.tex",
      "graphic": "generated/figures/fig_address_state_flows.pdf",
      "graphics": [
        "generated/figures/fig_address_state_flows.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "9",
      "page": "35",
      "label": "fig:action-layer-profile",
      "source_tex": "figures/fig05b_action_layer_profile.tex",
      "graphic": "generated/figures/fig_action_layer_profile.pdf",
      "graphics": [
        "generated/figures/fig_action_layer_profile.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "10",
      "page": "36",
      "label": "fig:real-v5-core-periphery",
      "source_tex": "figures/fig06_real_v5_core_periphery.tex",
      "graphic": "figures/fig06_real_v5_core_periphery.tex",
      "graphics": [
        "figures/fig06_real_v5_core_periphery.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "11",
      "page": "37",
      "label": "fig:centrality-roles",
      "source_tex": "figures/fig05c_centrality_roles.tex",
      "graphic": "generated/figures/fig_centrality_roles.pdf",
      "graphics": [
        "generated/figures/fig_centrality_roles.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "12",
      "page": "39",
      "label": "fig:arbitrum-gnosis-comparative-dynamics",
      "source_tex": "figures/fig07_arbitrum_gnosis_comparative_dynamics.tex",
      "graphic": "generated/comparison/fig_arbitrum_gnosis_comparative_dynamics.pdf",
      "graphics": [
        "generated/comparison/fig_arbitrum_gnosis_comparative_dynamics.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "13",
      "page": "46",
      "label": "fig:future-research-roadmap",
      "source_tex": "figures/fig08_future_research_roadmap.tex",
      "graphic": "figures/fig08_future_research_roadmap.tex",
      "graphics": [
        "figures/fig08_future_research_roadmap.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "14",
      "page": "74",
      "label": "fig:real-v3-measurement",
      "source_tex": "figures/fig03_real_v3_measurement.tex",
      "graphic": "figures/fig03_real_v3_measurement.tex",
      "graphics": [
        "figures/fig03_real_v3_measurement.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "15",
      "page": "76",
      "label": "fig:real-v4-partial-identification",
      "source_tex": "figures/fig04_real_v4_partial_identification.tex",
      "graphic": "figures/fig04_real_v4_partial_identification.tex",
      "graphics": [
        "figures/fig04_real_v4_partial_identification.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "16",
      "page": "90",
      "label": "fig:display-community-audit",
      "source_tex": "figures/figA_display_community_audit.tex",
      "graphic": "generated/figures/fig_display_community_audit.pdf",
      "graphics": [
        "generated/figures/fig_display_community_audit.pdf"
      ],
      "source_kind": "external_graphic",
      "status": "resolved",
      "resolution_error": null
    },
    {
      "number": "17",
      "page": "103",
      "label": "fig:future-systemic-decentralization",
      "source_tex": "figures/fig21_future_systemic_decentralization.tex",
      "graphic": "figures/fig21_future_systemic_decentralization.tex",
      "graphics": [
        "figures/fig21_future_systemic_decentralization.tex"
      ],
      "source_kind": "native_vector",
      "status": "resolved",
      "resolution_error": null
    }
  ]
}


==> release/Aave_BNS_LaTeX_Log_Audit_RC26_2026-08-20.json <==
{
  "status": "PASS",
  "log": "/workspace/scratch/f8bbd3ce7817/rc26_build_20260820/zip_exact_verified.Q8kB7B/main.log",
  "pages": 114,
  "counts": {
    "errors": 0,
    "warnings": 204
  },
  "findings": [
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1245,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1248,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1265,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1268,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1271,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1274,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1284,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 439--439"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1290,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 439--439"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1296,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 439--439"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1302,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1305,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1308,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1311,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1314,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1317,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1320,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1323,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1326,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1329,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1332,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1335,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1338,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1352,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 790--790"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1357,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 790--790"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1362,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1365,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1368,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1371,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1374,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1377,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1380,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1383,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1386,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1389,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1392,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1395,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1398,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1401,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1404,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1407,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1419,
      "message": "Underfull \\hbox (badness 1342) in paragraph at lines 982--983"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1426,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1429,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1432,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1435,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1438,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1441,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1444,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1447,
      "message": "Underfull \\hbox (badness 1142) in paragraph at lines 1088--1088"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1453,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 1090--1090"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1509,
      "message": "Underfull \\hbox (badness 4582) in paragraph at lines 1169--1169"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1514,
      "message": "Underfull \\hbox (badness 2221) in paragraph at lines 1169--1169"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1535,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1538,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1566,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1569,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1572,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1575,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1578,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1581,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1593,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1596,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1599,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1602,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1627,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1630,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1633,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1636,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1647,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1650,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1653,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1656,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1659,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1662,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1665,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1677,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1680,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1683,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1686,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1689,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1692,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1695,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1698,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1701,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1704,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1707,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1710,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1713,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1716,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1719,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1726,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1729,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1732,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1735,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1738,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1741,
      "message": "Underfull \\hbox (badness 10000) in alignment at lines 2867--2874"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1746,
      "message": "Underfull \\hbox (badness 10000) in alignment at lines 2874--2880"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1751,
      "message": "Underfull \\hbox (badness 10000) in alignment at lines 2880--2883"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1756,
      "message": "Underfull \\hbox (badness 10000) in alignment at lines 2883--2885"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1761,
      "message": "Underfull \\hbox (badness 10000) in alignment at lines 2885--2937"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1766,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1771,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1774,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1777,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1780,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1783,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1786,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1789,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1792,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1795,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1798,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 2948--2950"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1804,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 2948--2950"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1810,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 2948--2950"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1816,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 2948--2950"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1822,
      "message": "Underfull \\hbox (badness 2103) in paragraph at lines 2948--2950"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1828,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1831,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1834,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1839,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1842,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1845,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1848,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1853,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1856,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1859,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1862,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1865,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1868,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1871,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1886,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1889,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1892,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1895,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1898,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1901,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1904,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1907,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1910,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1913,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1916,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1919,
      "message": "Underfull \\hbox (badness 2126) in paragraph at lines 3524--3525"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1928,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1931,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1934,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1937,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1940,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1952,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 3628--3629"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1957,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1960,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1963,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1966,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1969,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1972,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1975,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1978,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1981,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1984,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1987,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1994,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 1997,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2000,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2003,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2006,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2009,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2023,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2026,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2029,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2032,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2040,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2044,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2047,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2050,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2053,
      "message": "Underfull \\hbox (badness 4181) in paragraph at lines 211--220"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2059,
      "message": "Underfull \\hbox (badness 4072) in paragraph at lines 211--220"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2065,
      "message": "Underfull \\hbox (badness 7012) in paragraph at lines 211--220"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2071,
      "message": "Underfull \\hbox (badness 5245) in paragraph at lines 236--245"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2077,
      "message": "Underfull \\hbox (badness 2600) in paragraph at lines 236--245"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2083,
      "message": "Underfull \\hbox (badness 5446) in paragraph at lines 236--245"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2089,
      "message": "Underfull \\hbox (badness 7012) in paragraph at lines 236--245"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2095,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 249--258"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2100,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 249--258"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2106,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 249--258"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2111,
      "message": "Underfull \\hbox (badness 10000) in paragraph at lines 249--258"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2117,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2120,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2123,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2126,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2129,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2132,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2135,
      "message": "Underfull \\hbox (badness 1389) in paragraph at lines 573--583"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2141,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2144,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2147,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2150,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2153,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2156,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2159,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2162,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2165,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2168,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2171,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2174,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2177,
      "message": "Underfull \\hbox (badness 2142) in paragraph at lines 1295--1305"
    },
    {
      "severity": "warning",
      "code": "underfull_box",
      "line": 2183,
      "message": "Underfull \\vbox (badness 10000) has occurred while \\output is active []"
    }
  ]
}


==> release/Aave_BNS_LaTeX_Log_Audit_RC27_2026-08-20.json <==
{
  "status": "PASS",
  "pages": 116,
  "page_size": "A4",
  "builds": {
    "modular": {
      "log": "main.log",
      "errors": 0,
      "undefined_citations_or_references": 0,
      "overfull_boxes": 0,
      "underfull_boxes": 231,
      "missing_assets": 0,
      "text_only_float_pages": 1,
      "bookmark_level_notices": 1,
      "pass": true
    },
    "flattened": {
      "log": "build_rc27/flat.log",
      "errors": 0,
      "undefined_citations_or_references": 0,
      "overfull_boxes": 0,
      "underfull_boxes": 231,
      "missing_assets": 0,
      "text_only_float_pages": 1,
      "bookmark_level_notices": 1,
      "pass": true
    },
    "overleaf_clean": {
      "log": "build_rc27/overleaf.log",
      "errors": 0,
      "undefined_citations_or_references": 0,
      "overfull_boxes": 0,
      "underfull_boxes": 231,
      "missing_assets": 0,
      "text_only_float_pages": 1,
      "bookmark_level_notices": 1,
      "pass": true
    }
  },
  "duplicate_labels": [],
  "fonts": {
    "font_records": 63,
    "all_embedded": true,
    "unembedded": []
  },
  "adjudications": [
    {
      "code": "underfull_boxes",
      "status": "nonblocking",
      "reason": "Springer referee-mode vertical stretching and justified narrow table cells; rendered pages were inspected."
    },
    {
      "code": "text_only_float_page_95",
      "status": "accepted",
      "reason": "Page 95 is densely occupied by complete Tables 29 and 30 and contains no avoidable blank region."
    },
    {
      "code": "bookmark_level_notice",
      "status": "nonblocking",
      "reason": "The Springer back-matter heading follows a final subsubsection; bookmark hierarchy is auto-corrected and visible navigation is intact."
    },
    {
      "code": "repository_class_path_notice",
      "status": "nonblocking",
      "reason": "Only the modular build requests submission/sn-jnl; clean flattened and Overleaf builds use sn-jnl at the project root."
    }
  ]
}


==> release/Aave_BNS_PDF_Layout_Audit_2026-08-11.json <==
{
  "pdf": "paper/main.pdf",
  "pages": [
    4,
    10,
    27,
    29,
    32,
    37,
    63,
    65,
    67,
    68
  ],
  "thresholds_pt": {
    "min_font_size": 7.0,
    "min_text_gap": 1.0,
    "text_padding": 0.75,
    "caption_gap": 4.0
  },
  "passed": true,
  "issue_count": 0,
  "issues": []
}


==> release/Aave_BNS_PDF_Layout_Audit_RC25_2026-08-19.json <==
{
  "schema_version": 1,
  "release_date": "2026-08-19",
  "pdf": "Aave_BNS_Anonymous_Manuscript_RC25_2026-08-19.pdf",
  "pages": 109,
  "focus_pages": [9, 11, 19, 34],
  "status": "PASS_WITH_DOCUMENTED_GEOMETRY_ADJUDICATION",
  "automated_checks": {
    "latex_log": "PASS",
    "missing_assets": 0,
    "unresolved_references_or_citations": 0,
    "overfull_boxes": 0,
    "new_figure_font_floor_pt": 7.0,
    "new_figure_font_floor": "PASS"
  },
  "adjudication": {
    "reason": "The generic PDF geometry detector treats axes, legend handles, markers, annotation backgrounds, and annotation borders as collisions with their intentionally associated text.",
    "method": "Rendered pages inspected at 120-150 DPI after the final LaTeX build.",
    "result": "No visible text-text overlap, occluding plot mark, clipping, or page-edge crowding; excluded weeks remain distinct and no fitted line bridges the omitted interval."
  },
  "render_equivalence": {
    "dpi": 96,
    "clean_archive_matching_pages": 109,
    "flattened_matching_pages": 109
  }
}


==> release/Aave_BNS_PDF_Layout_Audit_RC26_2026-08-20.json <==
{
  "pdf": "/workspace/scratch/f8bbd3ce7817/rc26_build_20260820/modular/main.pdf",
  "pages": [
    5,
    9,
    12,
    21,
    25,
    31,
    33,
    35,
    36,
    37,
    39,
    72,
    74,
    87,
    100
  ],
  "thresholds_pt": {
    "min_font_size": 7.0,
    "min_text_gap": 1.0,
    "text_padding": 0.75,
    "caption_gap": 4.0
  },
  "passed": false,
  "issue_count": 500,
  "issues": [
    {
      "page": 5,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Aave lending market'",
      "bbox": [
        116.42,
        92.269,
        208.578,
        100.538
      ],
      "other_bbox": [
        106.651,
        89.572,
        201.613,
        138.896
      ]
    },
    {
      "page": 5,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Aave lending market'",
      "bbox": [
        116.42,
        92.269,
        208.578,
        100.538
      ],
      "other_bbox": [
        198.838,
        90.522,
        200.137,
        91.749
      ]
    },
    {
      "page": 5,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'supplier'",
      "bbox": [
        107.63,
        126.111,
        136.84,
        134.081
      ],
      "other_bbox": [
        106.301,
        95.458,
        107.001,
        133.009
      ]
    },
    {
      "page": 5,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'supplier'",
      "bbox": [
        107.63,
        126.111,
        136.84,
        134.081
      ],
      "other_bbox": [
        135.565,
        104.88,
        169.582,
        127.557
      ]
    },
    {
      "page": 5,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'supplier'",
      "bbox": [
        107.63,
        126.111,
        136.84,
        134.081
      ],
      "other_bbox": [
        135.608,
        124.082,
        136.621,
        125.388
      ]
    },
    {
      "page": 5,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'borrower'",
      "bbox": [
        166.544,
        126.111,
        199.245,
        134.081
      ],
      "other_bbox": [
        135.565,
        104.88,
        169.582,
        127.557
      ]
    },
    {
      "page": 5,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'borrower'",
      "bbox": [
        166.544,
        126.111,
        199.245,
        134.081
      ],
      "other_bbox": [
        164.813,
        127.016,
        166.194,
        127.869
      ]
    },
    {
      "page": 5,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'GHO'",
      "bbox": [
        220.456,
        131.78,
        240.031,
        139.75
      ],
      "other_bbox": [
        210.684,
        89.572,
        305.079,
        138.896
      ]
    },
    {
      "page": 5,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'GHO'",
      "bbox": [
        220.456,
        131.78,
        240.031,
        139.75
      ],
      "other_bbox": [
        216.57,
        138.546,
        299.193,
        139.246
      ]
    },
    {
      "page": 5,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum'",
      "bbox": [
        267.99,
        120.4,
        303.035,
        128.37
      ],
      "other_bbox": [
        285.831,
        118.032,
        288.529,
        121.055
      ]
    },
    {
      "page": 5,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Arbitrum'",
      "bbox": [
        267.99,
        120.4,
        303.035,
        128.37
      ],
      "other_bbox": [
        286.892,
        119.207,
        288.769,
        121.208
      ]
    },
    {
      "page": 5,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum'",
      "bbox": [
        267.99,
        120.4,
        303.035,
        128.37
      ],
      "other_bbox": [
        286.575,
        118.929,
        287.319,
        119.73
      ]
    },
    {
      "page": 5,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Integrated framework'",
      "bbox": [
        323.916,
        92.269,
        420.324,
        100.538
      ],
      "other_bbox": [
        406.494,
        101.065,
        454.817,
        101.765
      ]
    },
    {
      "page": 5,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'simulation'",
      "bbox": [
        360.716,
        122.376,
        399.092,
        130.346
      ],
      "other_bbox": [
        359.171,
        130.735,
        360.263,
        131.7
      ]
    },
    {
      "page": 5,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Four distinct outcomes'",
      "bbox": [
        111.318,
        141.829,
        212.994,
        150.098
      ],
      "other_bbox": [
        106.651,
        150.518,
        282.118,
        186.518
      ]
    },
    {
      "page": 5,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Four distinct outcomes'",
      "bbox": [
        111.318,
        141.829,
        212.994,
        150.098
      ],
      "other_bbox": [
        109.764,
        150.371,
        111.164,
        151.314
      ]
    },
    {
      "page": 9,
      "kind": "vertical_text_gap",
      "message": "0.81 pt vertical gap is below 1.00 pt: 'B. Focal GHO events and weekly observation wi' / '15 July 2023'",
      "bbox": [
        111.42,
        155.334,
        390.72,
        165.496
      ],
      "other_bbox": [
        152.708,
        166.311,
        199.62,
        174.281
      ]
    },
    {
      "page": 9,
      "kind": "vertical_text_gap",
      "message": "0.81 pt vertical gap is below 1.00 pt: 'B. Focal GHO events and weekly observation wi' / '2 July 2024'",
      "bbox": [
        111.42,
        155.334,
        390.72,
        165.496
      ],
      "other_bbox": [
        280.265,
        166.311,
        322.945,
        174.281
      ]
    },
    {
      "page": 12,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Foundations: mechanisms, structure, dynamics, and simulation'",
      "bbox": [
        164.694,
        97.822,
        425.936,
        105.576
      ],
      "other_bbox": [
        141.279,
        96.884,
        332.395,
        106.719
      ]
    },
    {
      "page": 12,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'DeFi, interoperability, empirical measurement, and identification'",
      "bbox": [
        164.284,
        290.53,
        434.544,
        298.284
      ],
      "other_bbox": [
        141.279,
        289.595,
        364.027,
        299.43
      ]
    },
    {
      "page": 12,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Contribution and evidence hand-off'",
      "bbox": [
        164.408,
        459.804,
        315.197,
        467.558
      ],
      "other_bbox": [
        141.279,
        459.18,
        293.322,
        469.015
      ]
    },
    {
      "page": 12,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'mechanisms'",
      "bbox": [
        146.129,
        481.845,
        187.45,
        489.319
      ],
      "other_bbox": [
        166.447,
        489.635,
        167.147,
        491.161
      ]
    },
    {
      "page": 12,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'mechanisms'",
      "bbox": [
        146.129,
        481.845,
        187.45,
        489.319
      ],
      "other_bbox": [
        166.122,
        489.985,
        167.472,
        491.699
      ]
    },
    {
      "page": 12,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'mechanisms'",
      "bbox": [
        146.129,
        481.845,
        187.45,
        489.319
      ],
      "other_bbox": [
        166.887,
        489.948,
        167.663,
        490.817
      ]
    },
    {
      "page": 12,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'core /'",
      "bbox": [
        210.183,
        468.901,
        230.915,
        476.375
      ],
      "other_bbox": [
        141.279,
        459.18,
        293.322,
        469.015
      ]
    },
    {
      "page": 12,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'networks'",
      "bbox": [
        204.602,
        486.464,
        235.303,
        493.938
      ],
      "other_bbox": [
        219.609,
        489.635,
        220.309,
        491.161
      ]
    },
    {
      "page": 12,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'networks'",
      "bbox": [
        204.602,
        486.464,
        235.303,
        493.938
      ],
      "other_bbox": [
        219.284,
        489.985,
        220.634,
        491.699
      ]
    },
    {
      "page": 12,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'networks'",
      "bbox": [
        204.602,
        486.464,
        235.303,
        493.938
      ],
      "other_bbox": [
        219.609,
        491.282,
        220.327,
        492.049
      ]
    },
    {
      "page": 12,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'networks'",
      "bbox": [
        204.602,
        486.464,
        235.303,
        493.938
      ],
      "other_bbox": [
        166.447,
        493.651,
        432.955,
        494.351
      ]
    },
    {
      "page": 12,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'institutions'",
      "bbox": [
        306.604,
        486.464,
        345.937,
        493.938
      ],
      "other_bbox": [
        325.932,
        489.635,
        326.632,
        491.161
      ]
    },
    {
      "page": 12,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'institutions'",
      "bbox": [
        306.604,
        486.464,
        345.937,
        493.938
      ],
      "other_bbox": [
        325.607,
        489.985,
        326.957,
        491.699
      ]
    },
    {
      "page": 12,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'institutions'",
      "bbox": [
        306.604,
        486.464,
        345.937,
        493.938
      ],
      "other_bbox": [
        325.932,
        491.282,
        326.65,
        492.049
      ]
    },
    {
      "page": 12,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'institutions'",
      "bbox": [
        306.604,
        486.464,
        345.937,
        493.938
      ],
      "other_bbox": [
        166.447,
        493.651,
        432.955,
        494.351
      ]
    },
    {
      "page": 12,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'identification'",
      "bbox": [
        356.847,
        481.845,
        402.047,
        489.319
      ],
      "other_bbox": [
        379.093,
        489.635,
        379.793,
        491.161
      ]
    },
    {
      "page": 12,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'identification'",
      "bbox": [
        356.847,
        481.845,
        402.047,
        489.319
      ],
      "other_bbox": [
        378.768,
        489.985,
        380.118,
        491.699
      ]
    },
    {
      "page": 12,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'identification'",
      "bbox": [
        356.847,
        481.845,
        402.047,
        489.319
      ],
      "other_bbox": [
        379.534,
        489.948,
        380.309,
        490.817
      ]
    },
    {
      "page": 12,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'limits'",
      "bbox": [
        422.874,
        486.464,
        442.32,
        493.938
      ],
      "other_bbox": [
        432.255,
        489.635,
        432.955,
        491.161
      ]
    },
    {
      "page": 12,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'limits'",
      "bbox": [
        422.874,
        486.464,
        442.32,
        493.938
      ],
      "other_bbox": [
        431.93,
        489.985,
        433.28,
        491.699
      ]
    },
    {
      "page": 12,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'limits'",
      "bbox": [
        422.874,
        486.464,
        442.32,
        493.938
      ],
      "other_bbox": [
        432.255,
        491.282,
        432.973,
        492.049
      ]
    },
    {
      "page": 12,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'limits'",
      "bbox": [
        422.874,
        486.464,
        442.32,
        493.938
      ],
      "other_bbox": [
        166.447,
        493.651,
        432.955,
        494.351
      ]
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.29 pt text is below the 7.00 pt floor: 'orange: influence-central'",
      "bbox": [
        144.556,
        179.784,
        198.678,
        184.78
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.29 pt text is below the 7.00 pt floor: 'teal: peripheral'",
      "bbox": [
        144.556,
        184.721,
        177.486,
        189.718
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.80 pt text is below the 7.00 pt floor: 'Trigger'",
      "bbox": [
        171.185,
        95.904,
        191.194,
        102.664
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0'",
      "bbox": [
        256.586,
        195.201,
        259.595,
        200.712
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '100'",
      "bbox": [
        269.444,
        195.201,
        278.469,
        200.712
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '200'",
      "bbox": [
        285.307,
        195.201,
        294.333,
        200.712
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '300'",
      "bbox": [
        301.171,
        195.201,
        310.196,
        200.712
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '400'",
      "bbox": [
        317.034,
        195.201,
        326.059,
        200.712
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.17 pt text is below the 7.00 pt floor: 'Iteration'",
      "bbox": [
        281.787,
        202.202,
        303.727,
        208.227
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '10\u22129'",
      "bbox": [
        238.847,
        177.718,
        249.795,
        183.842
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '10\u22127'",
      "bbox": [
        238.847,
        164.609,
        249.795,
        170.733
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '10\u22125'",
      "bbox": [
        238.847,
        151.548,
        249.795,
        157.672
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '10\u22123'",
      "bbox": [
        238.847,
        138.535,
        249.795,
        144.66
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '10\u22121'",
      "bbox": [
        238.847,
        125.426,
        249.795,
        131.55
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '101'",
      "bbox": [
        241.37,
        112.365,
        249.543,
        118.49
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.17 pt text is below the 7.00 pt floor: '\u2016x(\u2113) \u2212x * \u20162'",
      "bbox": [
        227.896,
        134.306,
        236.314,
        162.72
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.80 pt text is below the 7.00 pt floor: 'Adjustment dynamics'",
      "bbox": [
        261.151,
        95.904,
        324.15,
        102.664
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0'",
      "bbox": [
        368.174,
        195.201,
        371.182,
        200.712
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '1'",
      "bbox": [
        391.334,
        195.201,
        394.343,
        200.712
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '2'",
      "bbox": [
        414.495,
        195.201,
        417.503,
        200.712
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '3'",
      "bbox": [
        437.655,
        195.201,
        440.664,
        200.712
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.17 pt text is below the 7.00 pt floor: 'Directed distance from shocked actor'",
      "bbox": [
        355.532,
        202.202,
        452.623,
        208.227
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '10\u22124'",
      "bbox": [
        350.434,
        182.172,
        361.382,
        188.296
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '10\u22123'",
      "bbox": [
        350.434,
        165.358,
        361.382,
        171.482
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '10\u22122'",
      "bbox": [
        350.434,
        148.496,
        361.382,
        154.62
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '10\u22121'",
      "bbox": [
        350.434,
        131.586,
        361.382,
        137.71
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '100'",
      "bbox": [
        352.957,
        114.772,
        361.131,
        120.896
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.17 pt text is below the 7.00 pt floor: 'Mean activity response (log scale)'",
      "bbox": [
        342.052,
        104.272,
        348.078,
        192.758
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.80 pt text is below the 7.00 pt floor: 'Response by directed distance'",
      "bbox": [
        359.71,
        95.904,
        448.674,
        102.664
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.04 pt text is below the 7.00 pt floor: '\u03ba = 0.25'",
      "bbox": [
        422.6,
        107.613,
        438.631,
        112.316
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.04 pt text is below the 7.00 pt floor: '\u03ba = 0.75'",
      "bbox": [
        422.6,
        113.416,
        438.552,
        118.118
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.04 pt text is below the 7.00 pt floor: '\u03ba = 0.95'",
      "bbox": [
        422.6,
        119.218,
        438.868,
        123.921
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "6.12 pt text is below the 7.00 pt floor: '(a) Network amplification and stability'",
      "bbox": [
        121.627,
        83.966,
        255.33,
        91.094
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0'",
      "bbox": [
        143.217,
        340.105,
        146.226,
        345.616
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '10'",
      "bbox": [
        159.53,
        340.105,
        165.547,
        345.616
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '20'",
      "bbox": [
        177.346,
        340.105,
        183.363,
        345.616
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '30'",
      "bbox": [
        195.162,
        340.105,
        201.179,
        345.616
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '40'",
      "bbox": [
        212.977,
        340.105,
        218.994,
        345.616
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.17 pt text is below the 7.00 pt floor: 'Baseline activity rank'",
      "bbox": [
        153.126,
        347.106,
        208.983,
        353.131
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0.0'",
      "bbox": [
        131.093,
        329.852,
        138.614,
        335.363
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0.1'",
      "bbox": [
        131.093,
        316.531,
        138.614,
        322.042
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0.2'",
      "bbox": [
        131.093,
        303.21,
        138.614,
        308.721
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0.3'",
      "bbox": [
        131.093,
        289.889,
        138.614,
        295.4
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0.4'",
      "bbox": [
        131.093,
        276.568,
        138.614,
        282.078
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0.5'",
      "bbox": [
        131.093,
        263.247,
        138.614,
        268.757
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0.6'",
      "bbox": [
        131.093,
        249.926,
        138.614,
        255.436
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.17 pt text is below the 7.00 pt floor: 'Direct benefit \u0394bi'",
      "bbox": [
        121.923,
        270.63,
        128.41,
        315.823
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.80 pt text is below the 7.00 pt floor: 'Equal-mass allocation'",
      "bbox": [
        149.268,
        240.808,
        212.865,
        247.568
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.16 pt text is below the 7.00 pt floor: 'Peripheral expansion'",
      "bbox": [
        161.649,
        253.213,
        205.329,
        258.062
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.16 pt text is below the 7.00 pt floor: 'Proportional benchmark'",
      "bbox": [
        161.649,
        259.561,
        211.669,
        264.411
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.16 pt text is below the 7.00 pt floor: 'Incumbent amplification'",
      "bbox": [
        161.649,
        265.91,
        212.302,
        270.759
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0'",
      "bbox": [
        256.586,
        340.105,
        259.595,
        345.616
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '20'",
      "bbox": [
        283.443,
        340.105,
        289.46,
        345.616
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '40'",
      "bbox": [
        311.803,
        340.105,
        317.82,
        345.616
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.17 pt text is below the 7.00 pt floor: 'Iteration'",
      "bbox": [
        281.787,
        347.106,
        303.727,
        353.131
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0'",
      "bbox": [
        247.194,
        329.852,
        250.203,
        335.363
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '5'",
      "bbox": [
        247.194,
        315.255,
        250.203,
        320.766
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '10'",
      "bbox": [
        244.188,
        300.658,
        250.205,
        306.169
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '15'",
      "bbox": [
        244.188,
        286.061,
        250.205,
        291.572
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '20'",
      "bbox": [
        244.188,
        271.464,
        250.205,
        276.974
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '25'",
      "bbox": [
        244.188,
        256.867,
        250.205,
        262.377
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.17 pt text is below the 7.00 pt floor: 'Activity change (%)'",
      "bbox": [
        235.806,
        267.975,
        241.832,
        318.597
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.80 pt text is below the 7.00 pt floor: 'Activity adjustment'",
      "bbox": [
        264.388,
        240.808,
        320.947,
        247.568
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '15'",
      "bbox": [
        376.257,
        340.105,
        382.274,
        345.616
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '20'",
      "bbox": [
        400.402,
        340.105,
        406.419,
        345.616
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '25'",
      "bbox": [
        424.547,
        340.105,
        430.564,
        345.616
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.17 pt text is below the 7.00 pt floor: 'Median activity change (%)'",
      "bbox": [
        368.782,
        347.106,
        439.585,
        353.131
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '\u22124'",
      "bbox": [
        354.82,
        321.734,
        361.793,
        327.245
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '\u22122'",
      "bbox": [
        354.82,
        307.939,
        361.793,
        313.45
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0'",
      "bbox": [
        358.782,
        294.144,
        361.79,
        299.655
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '2'",
      "bbox": [
        358.782,
        280.349,
        361.79,
        285.86
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '4'",
      "bbox": [
        358.782,
        266.554,
        361.79,
        272.065
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '6'",
      "bbox": [
        358.782,
        252.759,
        361.79,
        258.27
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.17 pt text is below the 7.00 pt floor: 'Median HHI change (%)'",
      "bbox": [
        346.438,
        262.796,
        352.463,
        323.835
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.80 pt text is below the 7.00 pt floor: 'Growth vs concentration'",
      "bbox": [
        368.58,
        240.808,
        439.928,
        247.568
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.04 pt text is below the 7.00 pt floor: 'Peripheral expansion'",
      "bbox": [
        381.138,
        252.743,
        423.497,
        257.446
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.04 pt text is below the 7.00 pt floor: 'Proportional benchmark'",
      "bbox": [
        381.138,
        258.428,
        429.637,
        263.13
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.04 pt text is below the 7.00 pt floor: 'Incumbent amplification'",
      "bbox": [
        381.138,
        264.112,
        430.255,
        268.815
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "6.12 pt text is below the 7.00 pt floor: '(b) Growth-concentration divergence'",
      "bbox": [
        121.627,
        228.869,
        249.836,
        235.997
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '1 route'",
      "bbox": [
        144.789,
        485.04,
        162.675,
        495.539
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '2 indep.'",
      "bbox": [
        162.019,
        485.035,
        182.028,
        496.224
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '4 indep.'",
      "bbox": [
        180.304,
        485.035,
        200.313,
        496.224
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '4 + core'",
      "bbox": [
        198.11,
        485.042,
        219.056,
        496.535
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0.0'",
      "bbox": [
        131.093,
        478.676,
        138.614,
        484.187
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0.2'",
      "bbox": [
        131.093,
        461.925,
        138.614,
        467.436
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0.4'",
      "bbox": [
        131.093,
        445.174,
        138.614,
        450.685
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0.6'",
      "bbox": [
        131.093,
        428.423,
        138.614,
        433.934
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0.8'",
      "bbox": [
        131.093,
        411.672,
        138.614,
        417.183
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '1.0'",
      "bbox": [
        131.093,
        394.921,
        138.614,
        400.432
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.17 pt text is below the 7.00 pt floor: 'Activity share'",
      "bbox": [
        122.711,
        420.489,
        128.736,
        455.823
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.80 pt text is below the 7.00 pt floor: 'Identical chain shares'",
      "bbox": [
        149.381,
        385.711,
        212.792,
        392.471
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.16 pt text is below the 7.00 pt floor: 'Destination'",
      "bbox": [
        154.871,
        398.116,
        178.761,
        402.966
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.16 pt text is below the 7.00 pt floor: 'Ethereum'",
      "bbox": [
        198.84,
        398.116,
        219.178,
        402.966
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.23 pt text is below the 7.00 pt floor: 'One route'",
      "bbox": [
        282.186,
        395.004,
        303.303,
        399.927
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.23 pt text is below the 7.00 pt floor: 'Two independent'",
      "bbox": [
        274.711,
        416.571,
        310.696,
        421.494
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.23 pt text is below the 7.00 pt floor: 'Four independent'",
      "bbox": [
        274.022,
        438.138,
        311.365,
        443.061
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.23 pt text is below the 7.00 pt floor: 'Four nominal'",
      "bbox": [
        278.915,
        454.768,
        306.543,
        459.691
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.23 pt text is below the 7.00 pt floor: 'shared core'",
      "bbox": [
        280.27,
        459.705,
        305.173,
        464.628
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.80 pt text is below the 7.00 pt floor: 'Route/component structures'",
      "bbox": [
        251.207,
        385.711,
        334.044,
        392.471
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '0'",
      "bbox": [
        364.7,
        485.008,
        367.708,
        490.519
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '10'",
      "bbox": [
        380.567,
        485.008,
        386.584,
        490.519
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '20'",
      "bbox": [
        397.937,
        485.008,
        403.954,
        490.519
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '30'",
      "bbox": [
        415.308,
        485.008,
        421.325,
        490.519
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '40'",
      "bbox": [
        432.678,
        485.008,
        438.695,
        490.519
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.17 pt text is below the 7.00 pt floor: 'Worst immediate loss (%)'",
      "bbox": [
        370.969,
        492.009,
        437.459,
        498.034
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '1 route'",
      "bbox": [
        344.758,
        409.856,
        361.774,
        415.367
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '2 indep.'",
      "bbox": [
        342.541,
        429.242,
        361.789,
        434.753
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '4 indep.'",
      "bbox": [
        342.541,
        448.628,
        361.789,
        454.139
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.73 pt text is below the 7.00 pt floor: '4 + core'",
      "bbox": [
        341.535,
        468.014,
        361.768,
        473.525
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "5.80 pt text is below the 7.00 pt floor: 'Worst-loss comparison'",
      "bbox": [
        371.403,
        385.711,
        437.079,
        392.471
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.04 pt text is below the 7.00 pt floor: 'Route loss'",
      "bbox": [
        377.536,
        398.941,
        398.341,
        403.643
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.04 pt text is below the 7.00 pt floor: 'Component loss'",
      "bbox": [
        410.006,
        398.941,
        442.525,
        403.643
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "6.12 pt text is below the 7.00 pt floor: '(c) Chain dispersion and infrastructure resilience'",
      "bbox": [
        121.627,
        373.773,
        291.401,
        380.9
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "font_floor",
      "message": "4.92 pt text is below the 7.00 pt floor: 'Synthetic experiments; not calibrated estimates of historical Aave outcomes.'",
      "bbox": [
        188.305,
        499.647,
        378.749,
        505.378
      ],
      "other_bbox": null
    },
    {
      "page": 21,
      "kind": "text_overlap",
      "message": "text boxes overlap: '1 route' / '2 indep.'",
      "bbox": [
        144.789,
        485.04,
        162.675,
        495.539
      ],
      "other_bbox": [
        162.019,
        485.035,
        182.028,
        496.224
      ]
    },
    {
      "page": 21,
      "kind": "text_overlap",
      "message": "text boxes overlap: '2 indep.' / '4 indep.'",
      "bbox": [
        162.019,
        485.035,
        182.028,
        496.224
      ],
      "other_bbox": [
        180.304,
        485.035,
        200.313,
        496.224
      ]
    },
    {
      "page": 21,
      "kind": "text_overlap",
      "message": "text boxes overlap: '4 indep.' / '4 + core'",
      "bbox": [
        180.304,
        485.035,
        200.313,
        496.224
      ],
      "other_bbox": [
        198.11,
        485.042,
        219.056,
        496.535
      ]
    },
    {
      "page": 21,
      "kind": "vertical_text_gap",
      "message": "0.01 pt vertical gap is below 1.00 pt: 'Four nominal' / 'shared core'",
      "bbox": [
        278.915,
        454.768,
        306.543,
        459.691
      ],
      "other_bbox": [
        280.27,
        459.705,
        305.173,
        464.628
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'orange: influence-central'",
      "bbox": [
        144.556,
        179.784,
        198.678,
        184.78
      ],
      "other_bbox": [
        155.905,
        153.473,
        182.942,
        184.211
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'orange: influence-central'",
      "bbox": [
        144.556,
        179.784,
        198.678,
        184.78
      ],
      "other_bbox": [
        155.905,
        159.376,
        190.028,
        184.211
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'orange: influence-central'",
      "bbox": [
        144.556,
        179.784,
        198.678,
        184.78
      ],
      "other_bbox": [
        155.905,
        150.22,
        163.843,
        184.211
      ]
    },
    {
      "page": 21,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'orange: influence-central'",
      "bbox": [
        144.556,
        179.784,
        198.678,
        184.78
      ],
      "other_bbox": [
        154.416,
        182.022,
        158.094,
        185.7
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'orange: influence-central'",
      "bbox": [
        144.556,
        179.784,
        198.678,
        184.78
      ],
      "other_bbox": [
        155.905,
        185.346,
        156.727,
        186.05
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'teal: peripheral'",
      "bbox": [
        144.556,
        184.721,
        177.486,
        189.718
      ],
      "other_bbox": [
        155.905,
        153.473,
        182.942,
        184.211
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'teal: peripheral'",
      "bbox": [
        144.556,
        184.721,
        177.486,
        189.718
      ],
      "other_bbox": [
        155.905,
        159.376,
        190.028,
        184.211
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'teal: peripheral'",
      "bbox": [
        144.556,
        184.721,
        177.486,
        189.718
      ],
      "other_bbox": [
        155.905,
        150.22,
        163.843,
        184.211
      ]
    },
    {
      "page": 21,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'teal: peripheral'",
      "bbox": [
        144.556,
        184.721,
        177.486,
        189.718
      ],
      "other_bbox": [
        154.416,
        182.022,
        158.094,
        185.7
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'teal: peripheral'",
      "bbox": [
        144.556,
        184.721,
        177.486,
        189.718
      ],
      "other_bbox": [
        155.905,
        185.346,
        156.727,
        186.05
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '\u03ba = 0.75'",
      "bbox": [
        422.6,
        113.416,
        438.552,
        118.118
      ],
      "other_bbox": [
        365.852,
        117.611,
        442.982,
        118.311
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '\u03ba = 0.95'",
      "bbox": [
        422.6,
        119.218,
        438.868,
        123.921
      ],
      "other_bbox": [
        415.54,
        119.442,
        439.615,
        135.905
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Incumbent amplification'",
      "bbox": [
        161.649,
        265.91,
        212.302,
        270.759
      ],
      "other_bbox": [
        158.468,
        270.343,
        161.259,
        271.352
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Incumbent amplification'",
      "bbox": [
        161.649,
        265.91,
        212.302,
        270.759
      ],
      "other_bbox": [
        192.318,
        270.343,
        195.109,
        332.834
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Proportional benchmark'",
      "bbox": [
        381.138,
        258.428,
        429.637,
        263.13
      ],
      "other_bbox": [
        416.825,
        263.271,
        439.631,
        264.217
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Proportional benchmark'",
      "bbox": [
        381.138,
        258.428,
        429.637,
        263.13
      ],
      "other_bbox": [
        416.948,
        262.132,
        417.648,
        265.355
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Incumbent amplification'",
      "bbox": [
        381.138,
        264.112,
        430.255,
        268.815
      ],
      "other_bbox": [
        416.825,
        263.271,
        439.631,
        264.217
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Incumbent amplification'",
      "bbox": [
        381.138,
        264.112,
        430.255,
        268.815
      ],
      "other_bbox": [
        416.948,
        262.132,
        417.648,
        265.355
      ]
    },
    {
      "page": 21,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Destination'",
      "bbox": [
        154.871,
        398.116,
        178.761,
        402.966
      ],
      "other_bbox": [
        146.502,
        397.399,
        161.129,
        447.652
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Destination'",
      "bbox": [
        154.871,
        398.116,
        178.761,
        402.966
      ],
      "other_bbox": [
        146.152,
        397.049,
        161.479,
        397.749
      ]
    },
    {
      "page": 21,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Destination'",
      "bbox": [
        154.871,
        398.116,
        178.761,
        402.966
      ],
      "other_bbox": [
        164.786,
        397.399,
        179.414,
        447.652
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Destination'",
      "bbox": [
        154.871,
        398.116,
        178.761,
        402.966
      ],
      "other_bbox": [
        164.436,
        397.049,
        179.764,
        397.749
      ]
    },
    {
      "page": 21,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Ethereum'",
      "bbox": [
        198.84,
        398.116,
        219.178,
        402.966
      ],
      "other_bbox": [
        201.355,
        397.399,
        215.983,
        447.652
      ]
    },
    {
      "page": 21,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Ethereum'",
      "bbox": [
        198.84,
        398.116,
        219.178,
        402.966
      ],
      "other_bbox": [
        201.005,
        397.049,
        216.333,
        397.749
      ]
    },
    {
      "page": 25,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'validation'",
      "bbox": [
        314.241,
        267.162,
        356.02,
        275.132
      ],
      "other_bbox": [
        305.128,
        270.553,
        315.009,
        271.253
      ]
    },
    {
      "page": 25,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'validation'",
      "bbox": [
        314.241,
        267.162,
        356.02,
        275.132
      ],
      "other_bbox": [
        314.659,
        270.165,
        316.387,
        271.641
      ]
    },
    {
      "page": 25,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'validation'",
      "bbox": [
        314.241,
        267.162,
        356.02,
        275.132
      ],
      "other_bbox": [
        315.97,
        270.533,
        316.737,
        271.253
      ]
    },
    {
      "page": 25,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'validation'",
      "bbox": [
        314.241,
        267.162,
        356.02,
        275.132
      ],
      "other_bbox": [
        356.152,
        270.553,
        364.899,
        271.253
      ]
    },
    {
      "page": 25,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'documented inputs, validation'",
      "bbox": [
        283.097,
        275.579,
        395.3,
        283.549
      ],
      "other_bbox": [
        277.58,
        265.844,
        307.633,
        275.396
      ]
    },
    {
      "page": 25,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'documented inputs, validation'",
      "bbox": [
        283.097,
        275.579,
        395.3,
        283.549
      ],
      "other_bbox": [
        308.574,
        265.844,
        361.679,
        275.396
      ]
    },
    {
      "page": 25,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'documented inputs, validation'",
      "bbox": [
        283.097,
        275.579,
        395.3,
        283.549
      ],
      "other_bbox": [
        365.12,
        265.844,
        400.379,
        275.396
      ]
    },
    {
      "page": 25,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'checks, and stated evidence limits'",
      "bbox": [
        283.097,
        284.944,
        408.339,
        292.914
      ],
      "other_bbox": [
        237.047,
        259.564,
        464.672,
        292.163
      ]
    },
    {
      "page": 25,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'checks, and stated evidence limits'",
      "bbox": [
        283.097,
        284.944,
        408.339,
        292.914
      ],
      "other_bbox": [
        242.65,
        291.813,
        459.069,
        292.513
      ]
    },
    {
      "page": 31,
      "kind": "text_overlap",
      "message": "text boxes overlap: 'B  Activity concentration' / 'Arbitrum'",
      "bbox": [
        339.002,
        92.107,
        470.668,
        106.621
      ],
      "other_bbox": [
        328.839,
        82.278,
        363.126,
        93.997
      ]
    },
    {
      "page": 31,
      "kind": "text_overlap",
      "message": "text boxes overlap: '\u221216' / '0'",
      "bbox": [
        331.646,
        314.153,
        346.35,
        325.872
      ],
      "other_bbox": [
        328.883,
        303.003,
        333.018,
        314.722
      ]
    },
    {
      "page": 33,
      "kind": "text_overlap",
      "message": "text boxes overlap: '\u221216' / '0'",
      "bbox": [
        156.354,
        334.081,
        171.058,
        345.799
      ],
      "other_bbox": [
        153.59,
        325.035,
        157.725,
        336.754
      ]
    },
    {
      "page": 33,
      "kind": "text_overlap",
      "message": "text boxes overlap: '\u221216' / '0'",
      "bbox": [
        329.764,
        334.081,
        344.468,
        345.799
      ],
      "other_bbox": [
        327.0,
        325.035,
        331.135,
        336.754
      ]
    },
    {
      "page": 33,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Address count'",
      "bbox": [
        281.88,
        144.897,
        294.587,
        201.07
      ],
      "other_bbox": [
        163.36,
        179.352,
        281.229,
        180.052
      ]
    },
    {
      "page": 33,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Address count'",
      "bbox": [
        281.88,
        144.897,
        294.587,
        201.07
      ],
      "other_bbox": [
        163.36,
        155.055,
        281.229,
        155.755
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '45,703'",
      "bbox": [
        198.822,
        111.198,
        224.918,
        122.865
      ],
      "other_bbox": [
        188.786,
        110.036,
        461.903,
        110.736
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '61.7%'",
      "bbox": [
        246.583,
        111.255,
        267.916,
        122.832
      ],
      "other_bbox": [
        188.786,
        110.036,
        461.903,
        110.736
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.571'",
      "bbox": [
        293.348,
        111.255,
        311.961,
        122.832
      ],
      "other_bbox": [
        188.786,
        110.036,
        461.903,
        110.736
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.001'",
      "bbox": [
        338.751,
        111.255,
        357.364,
        122.832
      ],
      "other_bbox": [
        188.786,
        110.036,
        461.903,
        110.736
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '99.8%'",
      "bbox": [
        382.792,
        111.255,
        404.125,
        122.832
      ],
      "other_bbox": [
        188.786,
        110.036,
        461.903,
        110.736
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.1%'",
      "bbox": [
        430.234,
        111.255,
        447.482,
        122.832
      ],
      "other_bbox": [
        188.786,
        110.036,
        461.903,
        110.736
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '26,445'",
      "bbox": [
        198.822,
        126.884,
        224.918,
        138.552
      ],
      "other_bbox": [
        188.786,
        125.722,
        461.903,
        126.422
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '100.0%'",
      "bbox": [
        244.544,
        126.941,
        269.962,
        138.518
      ],
      "other_bbox": [
        188.786,
        125.722,
        461.903,
        126.422
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.000'",
      "bbox": [
        293.348,
        126.941,
        311.961,
        138.518
      ],
      "other_bbox": [
        188.786,
        125.722,
        461.903,
        126.422
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.000'",
      "bbox": [
        338.751,
        126.941,
        357.364,
        138.518
      ],
      "other_bbox": [
        188.786,
        125.722,
        461.903,
        126.422
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'n/a'",
      "bbox": [
        387.105,
        126.933,
        399.818,
        138.511
      ],
      "other_bbox": [
        188.786,
        125.722,
        461.903,
        126.422
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0%'",
      "bbox": [
        430.234,
        126.941,
        447.482,
        138.518
      ],
      "other_bbox": [
        188.786,
        125.722,
        461.903,
        126.422
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '28,772'",
      "bbox": [
        198.822,
        142.57,
        224.918,
        154.238
      ],
      "other_bbox": [
        188.786,
        141.408,
        461.903,
        142.108
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '84.7%'",
      "bbox": [
        246.583,
        142.627,
        267.916,
        154.205
      ],
      "other_bbox": [
        188.786,
        141.408,
        461.903,
        142.108
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.419'",
      "bbox": [
        293.348,
        142.627,
        311.961,
        154.205
      ],
      "other_bbox": [
        188.786,
        141.408,
        461.903,
        142.108
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.002'",
      "bbox": [
        338.751,
        142.627,
        357.364,
        154.205
      ],
      "other_bbox": [
        188.786,
        141.408,
        461.903,
        142.108
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '99.5%'",
      "bbox": [
        382.792,
        142.627,
        404.125,
        154.205
      ],
      "other_bbox": [
        188.786,
        141.408,
        461.903,
        142.108
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '1.7%'",
      "bbox": [
        430.234,
        142.627,
        447.482,
        154.205
      ],
      "other_bbox": [
        188.786,
        141.408,
        461.903,
        142.108
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '17,524'",
      "bbox": [
        198.822,
        158.257,
        224.918,
        169.924
      ],
      "other_bbox": [
        188.786,
        157.094,
        461.903,
        157.794
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '69.7%'",
      "bbox": [
        246.583,
        158.313,
        267.916,
        169.891
      ],
      "other_bbox": [
        188.786,
        157.094,
        461.903,
        157.794
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.231'",
      "bbox": [
        293.348,
        158.313,
        311.961,
        169.891
      ],
      "other_bbox": [
        188.786,
        157.094,
        461.903,
        157.794
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.002'",
      "bbox": [
        338.751,
        158.313,
        357.364,
        169.891
      ],
      "other_bbox": [
        188.786,
        157.094,
        461.903,
        157.794
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '99.2%'",
      "bbox": [
        382.792,
        158.313,
        404.125,
        169.891
      ],
      "other_bbox": [
        188.786,
        157.094,
        461.903,
        157.794
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '2.5%'",
      "bbox": [
        430.234,
        158.313,
        447.482,
        169.891
      ],
      "other_bbox": [
        188.786,
        157.094,
        461.903,
        157.794
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '362'",
      "bbox": [
        204.808,
        173.943,
        218.902,
        185.61
      ],
      "other_bbox": [
        188.786,
        172.781,
        461.903,
        173.481
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0%'",
      "bbox": [
        248.623,
        174.0,
        265.871,
        185.577
      ],
      "other_bbox": [
        188.786,
        172.781,
        461.903,
        173.481
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.112'",
      "bbox": [
        293.348,
        174.0,
        311.961,
        185.577
      ],
      "other_bbox": [
        188.786,
        172.781,
        461.903,
        173.481
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.011'",
      "bbox": [
        338.751,
        174.0,
        357.364,
        185.577
      ],
      "other_bbox": [
        188.786,
        172.781,
        461.903,
        173.481
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '95.4%'",
      "bbox": [
        382.792,
        174.0,
        404.125,
        185.577
      ],
      "other_bbox": [
        188.786,
        172.781,
        461.903,
        173.481
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '11.2%'",
      "bbox": [
        428.195,
        174.0,
        449.528,
        185.577
      ],
      "other_bbox": [
        188.786,
        172.781,
        461.903,
        173.481
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '688,863'",
      "bbox": [
        196.478,
        189.629,
        227.273,
        201.297
      ],
      "other_bbox": [
        188.786,
        188.467,
        461.903,
        189.167
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '688,863'",
      "bbox": [
        196.478,
        189.629,
        227.273,
        201.297
      ],
      "other_bbox": [
        188.563,
        188.244,
        462.126,
        189.39
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '64.3%'",
      "bbox": [
        246.583,
        189.686,
        267.916,
        201.264
      ],
      "other_bbox": [
        188.786,
        188.467,
        461.903,
        189.167
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '64.3%'",
      "bbox": [
        246.583,
        189.686,
        267.916,
        201.264
      ],
      "other_bbox": [
        188.563,
        188.244,
        462.126,
        189.39
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.244'",
      "bbox": [
        293.348,
        189.686,
        311.961,
        201.264
      ],
      "other_bbox": [
        188.786,
        188.467,
        461.903,
        189.167
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.244'",
      "bbox": [
        293.348,
        189.686,
        311.961,
        201.264
      ],
      "other_bbox": [
        188.563,
        188.244,
        462.126,
        189.39
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.011'",
      "bbox": [
        338.751,
        189.686,
        357.364,
        201.264
      ],
      "other_bbox": [
        188.786,
        188.467,
        461.903,
        189.167
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.011'",
      "bbox": [
        338.751,
        189.686,
        357.364,
        201.264
      ],
      "other_bbox": [
        188.563,
        188.244,
        462.126,
        189.39
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '98.6%'",
      "bbox": [
        382.792,
        189.686,
        404.125,
        201.264
      ],
      "other_bbox": [
        188.786,
        188.467,
        461.903,
        189.167
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '98.6%'",
      "bbox": [
        382.792,
        189.686,
        404.125,
        201.264
      ],
      "other_bbox": [
        188.563,
        188.244,
        462.126,
        189.39
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.1%'",
      "bbox": [
        430.234,
        189.686,
        447.482,
        201.264
      ],
      "other_bbox": [
        188.786,
        188.467,
        461.903,
        189.167
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.1%'",
      "bbox": [
        430.234,
        189.686,
        447.482,
        201.264
      ],
      "other_bbox": [
        188.563,
        188.244,
        462.126,
        189.39
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '556,741'",
      "bbox": [
        196.478,
        205.315,
        227.273,
        216.983
      ],
      "other_bbox": [
        188.786,
        204.153,
        461.903,
        204.853
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '100.0%'",
      "bbox": [
        244.544,
        205.372,
        269.962,
        216.95
      ],
      "other_bbox": [
        188.786,
        204.153,
        461.903,
        204.853
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.000'",
      "bbox": [
        293.348,
        205.372,
        311.961,
        216.95
      ],
      "other_bbox": [
        188.786,
        204.153,
        461.903,
        204.853
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.000'",
      "bbox": [
        338.751,
        205.372,
        357.364,
        216.95
      ],
      "other_bbox": [
        188.786,
        204.153,
        461.903,
        204.853
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'n/a'",
      "bbox": [
        387.105,
        205.364,
        399.818,
        216.942
      ],
      "other_bbox": [
        188.786,
        204.153,
        461.903,
        204.853
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0%'",
      "bbox": [
        430.234,
        205.372,
        447.482,
        216.95
      ],
      "other_bbox": [
        188.786,
        204.153,
        461.903,
        204.853
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '290,132'",
      "bbox": [
        196.478,
        221.002,
        227.273,
        232.669
      ],
      "other_bbox": [
        188.786,
        219.839,
        461.903,
        220.539
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '78.5%'",
      "bbox": [
        246.583,
        221.058,
        267.916,
        232.636
      ],
      "other_bbox": [
        188.786,
        219.839,
        461.903,
        220.539
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.256'",
      "bbox": [
        293.348,
        221.058,
        311.961,
        232.636
      ],
      "other_bbox": [
        188.786,
        219.839,
        461.903,
        220.539
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.015'",
      "bbox": [
        338.751,
        221.058,
        357.364,
        232.636
      ],
      "other_bbox": [
        188.786,
        219.839,
        461.903,
        220.539
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '98.2%'",
      "bbox": [
        382.792,
        221.058,
        404.125,
        232.636
      ],
      "other_bbox": [
        188.786,
        219.839,
        461.903,
        220.539
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.7%'",
      "bbox": [
        430.234,
        221.058,
        447.482,
        232.636
      ],
      "other_bbox": [
        188.786,
        219.839,
        461.903,
        220.539
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '290,476'",
      "bbox": [
        196.478,
        236.688,
        227.273,
        248.355
      ],
      "other_bbox": [
        188.786,
        235.526,
        461.903,
        236.226
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '64.5%'",
      "bbox": [
        246.583,
        236.745,
        267.916,
        248.322
      ],
      "other_bbox": [
        188.786,
        235.526,
        461.903,
        236.226
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.244'",
      "bbox": [
        293.348,
        236.745,
        311.961,
        248.322
      ],
      "other_bbox": [
        188.786,
        235.526,
        461.903,
        236.226
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.007'",
      "bbox": [
        338.751,
        236.745,
        357.364,
        248.322
      ],
      "other_bbox": [
        188.786,
        235.526,
        461.903,
        236.226
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '96.6%'",
      "bbox": [
        382.792,
        236.745,
        404.125,
        248.322
      ],
      "other_bbox": [
        188.786,
        235.526,
        461.903,
        236.226
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.3%'",
      "bbox": [
        430.234,
        236.745,
        447.482,
        248.322
      ],
      "other_bbox": [
        188.786,
        235.526,
        461.903,
        236.226
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '11,198'",
      "bbox": [
        198.822,
        252.374,
        224.918,
        264.042
      ],
      "other_bbox": [
        188.786,
        251.212,
        461.903,
        251.912
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0%'",
      "bbox": [
        248.623,
        252.431,
        265.871,
        264.009
      ],
      "other_bbox": [
        188.786,
        251.212,
        461.903,
        251.912
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.059'",
      "bbox": [
        293.348,
        252.431,
        311.961,
        264.009
      ],
      "other_bbox": [
        188.786,
        251.212,
        461.903,
        251.912
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.000'",
      "bbox": [
        338.751,
        252.431,
        357.364,
        264.009
      ],
      "other_bbox": [
        188.786,
        251.212,
        461.903,
        251.912
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '99.7%'",
      "bbox": [
        382.792,
        252.431,
        404.125,
        264.009
      ],
      "other_bbox": [
        188.786,
        251.212,
        461.903,
        251.912
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '1.3%'",
      "bbox": [
        430.234,
        252.431,
        447.482,
        264.009
      ],
      "other_bbox": [
        188.786,
        251.212,
        461.903,
        251.912
      ]
    },
    {
      "page": 35,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Exact values; columns retain their native units.'",
      "bbox": [
        189.136,
        97.928,
        361.51,
        109.647
      ],
      "other_bbox": [
        188.786,
        110.036,
        461.903,
        110.736
      ]
    },
    {
      "page": 36,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Rombach\u2013k \u03c1 = 0.521'",
      "bbox": [
        186.784,
        138.879,
        276.624,
        147.159
      ],
      "other_bbox": [
        238.371,
        147.79,
        239.508,
        148.641
      ]
    },
    {
      "page": 36,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Rombach\u2013k \u03c1 = 0.521'",
      "bbox": [
        186.784,
        138.879,
        276.624,
        147.159
      ],
      "other_bbox": [
        222.514,
        147.905,
        223.694,
        148.637
      ]
    },
    {
      "page": 36,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Rombach\u2013k \u03c1 = 0.521'",
      "bbox": [
        186.784,
        138.879,
        276.624,
        147.159
      ],
      "other_bbox": [
        224.281,
        147.756,
        231.354,
        154.83
      ]
    },
    {
      "page": 36,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Rombach\u2013k \u03c1 = 0.521'",
      "bbox": [
        186.784,
        138.879,
        276.624,
        147.159
      ],
      "other_bbox": [
        229.252,
        147.889,
        230.328,
        148.843
      ]
    },
    {
      "page": 36,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Rombach\u2013k \u03c1 = 0.521'",
      "bbox": [
        186.784,
        138.879,
        276.624,
        147.159
      ],
      "other_bbox": [
        226.761,
        147.65,
        233.863,
        154.751
      ]
    },
    {
      "page": 36,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Rombach\u2013k \u03c1 = 0.521'",
      "bbox": [
        186.784,
        138.879,
        276.624,
        147.159
      ],
      "other_bbox": [
        231.754,
        147.785,
        232.832,
        148.74
      ]
    },
    {
      "page": 36,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Rombach\u2013k \u03c1 = 0.521'",
      "bbox": [
        186.784,
        138.879,
        276.624,
        147.159
      ],
      "other_bbox": [
        231.748,
        147.777,
        238.85,
        154.879
      ]
    },
    {
      "page": 36,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Rombach\u2013k \u03c1 = 0.521'",
      "bbox": [
        186.784,
        138.879,
        276.624,
        147.159
      ],
      "other_bbox": [
        236.331,
        147.707,
        237.441,
        148.612
      ]
    },
    {
      "page": 36,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Rombach\u2013k \u03c1 = 0.521'",
      "bbox": [
        186.784,
        138.879,
        276.624,
        147.159
      ],
      "other_bbox": [
        229.256,
        147.661,
        236.357,
        154.762
      ]
    },
    {
      "page": 36,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Rombach\u2013k \u03c1 = 0.521'",
      "bbox": [
        186.784,
        138.879,
        276.624,
        147.159
      ],
      "other_bbox": [
        234.249,
        147.796,
        235.326,
        148.751
      ]
    },
    {
      "page": 36,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Rombach\u2013k \u03c1 = 0.521'",
      "bbox": [
        186.784,
        138.879,
        276.624,
        147.159
      ],
      "other_bbox": [
        221.698,
        147.853,
        228.968,
        155.124
      ]
    },
    {
      "page": 36,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Rombach\u2013k \u03c1 = 0.521'",
      "bbox": [
        186.784,
        138.879,
        276.624,
        147.159
      ],
      "other_bbox": [
        226.398,
        147.789,
        227.518,
        148.699
      ]
    },
    {
      "page": 37,
      "kind": "text_overlap",
      "message": "text boxes overlap: 'Maximum-k' / 'core'",
      "bbox": [
        189.094,
        262.527,
        232.895,
        274.245
      ],
      "other_bbox": [
        203.651,
        272.456,
        218.372,
        284.175
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Ethereum'",
      "bbox": [
        299.859,
        115.023,
        335.38,
        126.742
      ],
      "other_bbox": [
        319.0,
        105.6,
        390.741,
        177.341
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Ethereum'",
      "bbox": [
        299.859,
        115.023,
        335.38,
        126.742
      ],
      "other_bbox": [
        282.632,
        69.231,
        355.369,
        141.968
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Arbitrum'",
      "bbox": [
        367.625,
        115.023,
        401.913,
        126.742
      ],
      "other_bbox": [
        319.0,
        105.6,
        390.741,
        177.341
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum'",
      "bbox": [
        367.625,
        115.023,
        401.913,
        126.742
      ],
      "other_bbox": [
        294.589,
        81.188,
        367.326,
        153.925
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Maximum-k'",
      "bbox": [
        189.094,
        262.527,
        232.895,
        274.245
      ],
      "other_bbox": [
        163.36,
        262.109,
        458.271,
        262.809
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Maximum-k'",
      "bbox": [
        189.094,
        262.527,
        232.895,
        274.245
      ],
      "other_bbox": [
        177.083,
        221.219,
        211.015,
        265.177
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Maximum-k'",
      "bbox": [
        189.094,
        262.527,
        232.895,
        274.245
      ],
      "other_bbox": [
        210.665,
        220.869,
        211.365,
        265.527
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Maximum-k'",
      "bbox": [
        189.094,
        262.527,
        232.895,
        274.245
      ],
      "other_bbox": [
        139.15,
        212.713,
        211.887,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Maximum-k'",
      "bbox": [
        189.094,
        262.527,
        232.895,
        274.245
      ],
      "other_bbox": [
        190.963,
        192.785,
        263.7,
        265.522
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Maximum-k'",
      "bbox": [
        189.094,
        262.527,
        232.895,
        274.245
      ],
      "other_bbox": [
        210.665,
        264.827,
        245.297,
        265.527
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Maximum-k'",
      "bbox": [
        189.094,
        262.527,
        232.895,
        274.245
      ],
      "other_bbox": [
        211.389,
        213.211,
        354.871,
        284.952
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Maximum-k'",
      "bbox": [
        189.094,
        262.527,
        232.895,
        274.245
      ],
      "other_bbox": [
        210.891,
        212.713,
        283.628,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'core'",
      "bbox": [
        203.651,
        272.456,
        218.372,
        284.175
      ],
      "other_bbox": [
        139.15,
        212.713,
        211.887,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'core'",
      "bbox": [
        203.651,
        272.456,
        218.372,
        284.175
      ],
      "other_bbox": [
        198.934,
        200.756,
        271.671,
        273.493
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'core'",
      "bbox": [
        203.651,
        272.456,
        218.372,
        284.175
      ],
      "other_bbox": [
        211.389,
        213.211,
        354.871,
        284.952
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'core'",
      "bbox": [
        203.651,
        272.456,
        218.372,
        284.175
      ],
      "other_bbox": [
        210.891,
        212.713,
        283.628,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'BE core'",
      "bbox": [
        296.329,
        263.258,
        325.291,
        274.977
      ],
      "other_bbox": [
        163.36,
        262.109,
        458.271,
        262.809
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'BE core'",
      "bbox": [
        296.329,
        263.258,
        325.291,
        274.977
      ],
      "other_bbox": [
        276.883,
        239.599,
        310.815,
        265.177
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'BE core'",
      "bbox": [
        296.329,
        263.258,
        325.291,
        274.977
      ],
      "other_bbox": [
        310.465,
        239.249,
        311.165,
        265.527
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'BE core'",
      "bbox": [
        296.329,
        263.258,
        325.291,
        274.977
      ],
      "other_bbox": [
        247.26,
        249.081,
        319.0,
        320.822
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'BE core'",
      "bbox": [
        296.329,
        263.258,
        325.291,
        274.977
      ],
      "other_bbox": [
        222.848,
        224.67,
        295.585,
        297.407
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'BE core'",
      "bbox": [
        296.329,
        263.258,
        325.291,
        274.977
      ],
      "other_bbox": [
        319.0,
        249.081,
        390.741,
        320.822
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'BE core'",
      "bbox": [
        296.329,
        263.258,
        325.291,
        274.977
      ],
      "other_bbox": [
        282.632,
        212.713,
        355.369,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'BE core'",
      "bbox": [
        296.329,
        263.258,
        325.291,
        274.977
      ],
      "other_bbox": [
        310.465,
        264.827,
        345.098,
        265.527
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Ever in weekly'",
      "bbox": [
        383.791,
        263.258,
        437.456,
        274.977
      ],
      "other_bbox": [
        163.36,
        262.109,
        458.271,
        262.809
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Ever in weekly'",
      "bbox": [
        383.791,
        263.258,
        437.456,
        274.977
      ],
      "other_bbox": [
        376.684,
        188.981,
        410.616,
        265.177
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Ever in weekly'",
      "bbox": [
        383.791,
        263.258,
        437.456,
        274.977
      ],
      "other_bbox": [
        410.266,
        188.631,
        410.966,
        265.527
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Ever in weekly'",
      "bbox": [
        383.791,
        263.258,
        437.456,
        274.977
      ],
      "other_bbox": [
        319.0,
        249.081,
        390.741,
        320.822
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Ever in weekly'",
      "bbox": [
        383.791,
        263.258,
        437.456,
        274.977
      ],
      "other_bbox": [
        283.13,
        213.211,
        426.612,
        284.952
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Ever in weekly'",
      "bbox": [
        383.791,
        263.258,
        437.456,
        274.977
      ],
      "other_bbox": [
        310.531,
        240.612,
        383.268,
        313.349
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Ever in weekly'",
      "bbox": [
        383.791,
        263.258,
        437.456,
        274.977
      ],
      "other_bbox": [
        390.741,
        249.081,
        462.482,
        320.822
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Ever in weekly'",
      "bbox": [
        383.791,
        263.258,
        437.456,
        274.977
      ],
      "other_bbox": [
        354.373,
        212.713,
        427.11,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Ever in weekly'",
      "bbox": [
        383.791,
        263.258,
        437.456,
        274.977
      ],
      "other_bbox": [
        406.185,
        192.785,
        478.923,
        265.522
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Ever in weekly'",
      "bbox": [
        383.791,
        263.258,
        437.456,
        274.977
      ],
      "other_bbox": [
        410.266,
        264.827,
        444.898,
        265.527
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'maximum core'",
      "bbox": [
        383.853,
        272.316,
        437.394,
        284.035
      ],
      "other_bbox": [
        319.0,
        249.081,
        390.741,
        320.822
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'maximum core'",
      "bbox": [
        383.853,
        272.316,
        437.394,
        284.035
      ],
      "other_bbox": [
        283.13,
        213.211,
        426.612,
        284.952
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'maximum core'",
      "bbox": [
        383.853,
        272.316,
        437.394,
        284.035
      ],
      "other_bbox": [
        310.531,
        240.612,
        383.268,
        313.349
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'maximum core'",
      "bbox": [
        383.853,
        272.316,
        437.394,
        284.035
      ],
      "other_bbox": [
        390.741,
        249.081,
        462.482,
        320.822
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'maximum core'",
      "bbox": [
        383.853,
        272.316,
        437.394,
        284.035
      ],
      "other_bbox": [
        354.373,
        212.713,
        427.11,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'maximum core'",
      "bbox": [
        383.853,
        272.316,
        437.394,
        284.035
      ],
      "other_bbox": [
        414.157,
        200.756,
        486.894,
        273.493
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.01'",
      "bbox": [
        144.996,
        241.004,
        159.701,
        252.722
      ],
      "other_bbox": [
        139.15,
        212.713,
        211.887,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.1'",
      "bbox": [
        149.138,
        219.254,
        159.707,
        230.973
      ],
      "other_bbox": [
        139.15,
        212.713,
        211.887,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.1'",
      "bbox": [
        149.138,
        219.254,
        159.707,
        230.973
      ],
      "other_bbox": [
        147.121,
        148.943,
        219.859,
        221.68
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '1'",
      "bbox": [
        155.583,
        197.505,
        159.718,
        209.223
      ],
      "other_bbox": [
        139.15,
        140.972,
        211.887,
        213.709
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '10'",
      "bbox": [
        151.442,
        175.755,
        159.712,
        187.474
      ],
      "other_bbox": [
        139.15,
        140.972,
        211.887,
        213.709
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Address-role share (%)'",
      "bbox": [
        128.662,
        174.648,
        141.369,
        264.288
      ],
      "other_bbox": [
        139.648,
        213.211,
        283.13,
        284.952
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Address-role share (%)'",
      "bbox": [
        128.662,
        174.648,
        141.369,
        264.288
      ],
      "other_bbox": [
        139.15,
        212.713,
        211.887,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Address-role share (%)'",
      "bbox": [
        128.662,
        174.648,
        141.369,
        264.288
      ],
      "other_bbox": [
        139.648,
        141.47,
        283.13,
        213.211
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Address-role share (%)'",
      "bbox": [
        128.662,
        174.648,
        141.369,
        264.288
      ],
      "other_bbox": [
        139.15,
        140.972,
        211.887,
        213.709
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.157%'",
      "bbox": [
        181.353,
        208.859,
        206.771,
        220.437
      ],
      "other_bbox": [
        163.36,
        218.61,
        458.271,
        219.31
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.157%'",
      "bbox": [
        181.353,
        208.859,
        206.771,
        220.437
      ],
      "other_bbox": [
        163.36,
        214.78,
        458.271,
        215.48
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.157%'",
      "bbox": [
        181.353,
        208.859,
        206.771,
        220.437
      ],
      "other_bbox": [
        163.36,
        212.063,
        458.271,
        212.763
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.157%'",
      "bbox": [
        181.353,
        208.859,
        206.771,
        220.437
      ],
      "other_bbox": [
        163.36,
        209.955,
        458.271,
        210.655
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.157%'",
      "bbox": [
        181.353,
        208.859,
        206.771,
        220.437
      ],
      "other_bbox": [
        163.36,
        208.233,
        458.271,
        208.933
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.157%'",
      "bbox": [
        181.353,
        208.859,
        206.771,
        220.437
      ],
      "other_bbox": [
        176.733,
        220.869,
        211.365,
        221.569
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '0.157%'",
      "bbox": [
        181.353,
        208.859,
        206.771,
        220.437
      ],
      "other_bbox": [
        139.648,
        213.211,
        283.13,
        284.952
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.157%'",
      "bbox": [
        181.353,
        208.859,
        206.771,
        220.437
      ],
      "other_bbox": [
        139.15,
        212.713,
        211.887,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '0.157%'",
      "bbox": [
        181.353,
        208.859,
        206.771,
        220.437
      ],
      "other_bbox": [
        139.648,
        141.47,
        283.13,
        213.211
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.157%'",
      "bbox": [
        181.353,
        208.859,
        206.771,
        220.437
      ],
      "other_bbox": [
        139.15,
        140.972,
        211.887,
        213.709
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0225%'",
      "bbox": [
        279.114,
        227.24,
        308.617,
        238.817
      ],
      "other_bbox": [
        163.36,
        236.53,
        458.271,
        237.23
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0225%'",
      "bbox": [
        279.114,
        227.24,
        308.617,
        238.817
      ],
      "other_bbox": [
        163.36,
        233.812,
        458.271,
        234.512
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0225%'",
      "bbox": [
        279.114,
        227.24,
        308.617,
        238.817
      ],
      "other_bbox": [
        163.36,
        231.705,
        458.271,
        232.405
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0225%'",
      "bbox": [
        279.114,
        227.24,
        308.617,
        238.817
      ],
      "other_bbox": [
        163.36,
        229.983,
        458.271,
        230.683
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0225%'",
      "bbox": [
        279.114,
        227.24,
        308.617,
        238.817
      ],
      "other_bbox": [
        163.36,
        228.526,
        458.271,
        229.226
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0225%'",
      "bbox": [
        279.114,
        227.24,
        308.617,
        238.817
      ],
      "other_bbox": [
        163.36,
        227.265,
        458.271,
        227.965
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0225%'",
      "bbox": [
        279.114,
        227.24,
        308.617,
        238.817
      ],
      "other_bbox": [
        163.36,
        226.153,
        458.271,
        226.853
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0225%'",
      "bbox": [
        279.114,
        227.24,
        308.617,
        238.817
      ],
      "other_bbox": [
        276.533,
        239.249,
        311.165,
        239.949
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '0.0225%'",
      "bbox": [
        279.114,
        227.24,
        308.617,
        238.817
      ],
      "other_bbox": [
        139.648,
        213.211,
        283.13,
        284.952
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0225%'",
      "bbox": [
        279.114,
        227.24,
        308.617,
        238.817
      ],
      "other_bbox": [
        206.905,
        208.727,
        279.643,
        281.464
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0225%'",
      "bbox": [
        279.114,
        227.24,
        308.617,
        238.817
      ],
      "other_bbox": [
        210.891,
        212.713,
        283.628,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '0.0225%'",
      "bbox": [
        279.114,
        227.24,
        308.617,
        238.817
      ],
      "other_bbox": [
        283.13,
        213.211,
        426.612,
        284.952
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0225%'",
      "bbox": [
        279.114,
        227.24,
        308.617,
        238.817
      ],
      "other_bbox": [
        282.632,
        212.713,
        355.369,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '4.78%'",
      "bbox": [
        382.993,
        176.621,
        404.326,
        188.199
      ],
      "other_bbox": [
        319.0,
        105.6,
        390.741,
        177.341
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '4.78%'",
      "bbox": [
        382.993,
        176.621,
        404.326,
        188.199
      ],
      "other_bbox": [
        318.502,
        105.102,
        391.239,
        177.839
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '4.78%'",
      "bbox": [
        382.993,
        176.621,
        404.326,
        188.199
      ],
      "other_bbox": [
        163.36,
        181.658,
        458.271,
        182.358
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '4.78%'",
      "bbox": [
        382.993,
        176.621,
        404.326,
        188.199
      ],
      "other_bbox": [
        163.36,
        188.206,
        458.271,
        188.906
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '4.78%'",
      "bbox": [
        382.993,
        176.621,
        404.326,
        188.199
      ],
      "other_bbox": [
        163.36,
        186.484,
        458.271,
        187.184
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '4.78%'",
      "bbox": [
        382.993,
        176.621,
        404.326,
        188.199
      ],
      "other_bbox": [
        163.36,
        185.028,
        458.271,
        185.728
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '4.78%'",
      "bbox": [
        382.993,
        176.621,
        404.326,
        188.199
      ],
      "other_bbox": [
        163.36,
        183.766,
        458.271,
        184.466
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '4.78%'",
      "bbox": [
        382.993,
        176.621,
        404.326,
        188.199
      ],
      "other_bbox": [
        163.36,
        182.654,
        458.271,
        183.354
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '4.78%'",
      "bbox": [
        382.993,
        176.621,
        404.326,
        188.199
      ],
      "other_bbox": [
        376.334,
        188.631,
        410.966,
        189.331
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '4.78%'",
      "bbox": [
        382.993,
        176.621,
        404.326,
        188.199
      ],
      "other_bbox": [
        390.741,
        177.341,
        462.482,
        249.081
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '4.78%'",
      "bbox": [
        382.993,
        176.621,
        404.326,
        188.199
      ],
      "other_bbox": [
        354.373,
        140.972,
        427.11,
        213.709
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.209%'",
      "bbox": [
        215.285,
        206.18,
        240.703,
        217.758
      ],
      "other_bbox": [
        163.36,
        214.78,
        458.271,
        215.48
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.209%'",
      "bbox": [
        215.285,
        206.18,
        240.703,
        217.758
      ],
      "other_bbox": [
        163.36,
        212.063,
        458.271,
        212.763
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.209%'",
      "bbox": [
        215.285,
        206.18,
        240.703,
        217.758
      ],
      "other_bbox": [
        163.36,
        209.955,
        458.271,
        210.655
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.209%'",
      "bbox": [
        215.285,
        206.18,
        240.703,
        217.758
      ],
      "other_bbox": [
        163.36,
        208.233,
        458.271,
        208.933
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.209%'",
      "bbox": [
        215.285,
        206.18,
        240.703,
        217.758
      ],
      "other_bbox": [
        163.36,
        206.777,
        458.271,
        207.477
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.209%'",
      "bbox": [
        215.285,
        206.18,
        240.703,
        217.758
      ],
      "other_bbox": [
        163.36,
        205.516,
        458.271,
        206.216
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '0.209%'",
      "bbox": [
        215.285,
        206.18,
        240.703,
        217.758
      ],
      "other_bbox": [
        139.648,
        213.211,
        283.13,
        284.952
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.209%'",
      "bbox": [
        215.285,
        206.18,
        240.703,
        217.758
      ],
      "other_bbox": [
        143.136,
        216.698,
        215.873,
        289.436
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '0.209%'",
      "bbox": [
        215.285,
        206.18,
        240.703,
        217.758
      ],
      "other_bbox": [
        139.648,
        141.47,
        283.13,
        213.211
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.209%'",
      "bbox": [
        215.285,
        206.18,
        240.703,
        217.758
      ],
      "other_bbox": [
        143.136,
        144.958,
        215.873,
        217.695
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.209%'",
      "bbox": [
        215.285,
        206.18,
        240.703,
        217.758
      ],
      "other_bbox": [
        210.665,
        218.19,
        245.297,
        218.89
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '0.209%'",
      "bbox": [
        215.285,
        206.18,
        240.703,
        217.758
      ],
      "other_bbox": [
        211.389,
        213.211,
        354.871,
        284.952
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.209%'",
      "bbox": [
        215.285,
        206.18,
        240.703,
        217.758
      ],
      "other_bbox": [
        210.891,
        212.713,
        283.628,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0039%'",
      "bbox": [
        313.046,
        243.682,
        342.549,
        255.26
      ],
      "other_bbox": [
        163.36,
        246.907,
        458.271,
        247.607
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0039%'",
      "bbox": [
        313.046,
        243.682,
        342.549,
        255.26
      ],
      "other_bbox": [
        163.36,
        255.562,
        458.271,
        256.262
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0039%'",
      "bbox": [
        313.046,
        243.682,
        342.549,
        255.26
      ],
      "other_bbox": [
        163.36,
        253.454,
        458.271,
        254.154
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0039%'",
      "bbox": [
        313.046,
        243.682,
        342.549,
        255.26
      ],
      "other_bbox": [
        163.36,
        251.732,
        458.271,
        252.432
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0039%'",
      "bbox": [
        313.046,
        243.682,
        342.549,
        255.26
      ],
      "other_bbox": [
        163.36,
        250.276,
        458.271,
        250.976
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0039%'",
      "bbox": [
        313.046,
        243.682,
        342.549,
        255.26
      ],
      "other_bbox": [
        163.36,
        249.015,
        458.271,
        249.715
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0039%'",
      "bbox": [
        313.046,
        243.682,
        342.549,
        255.26
      ],
      "other_bbox": [
        163.36,
        247.902,
        458.271,
        248.602
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '0.0039%'",
      "bbox": [
        313.046,
        243.682,
        342.549,
        255.26
      ],
      "other_bbox": [
        247.26,
        249.081,
        319.0,
        320.822
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0039%'",
      "bbox": [
        313.046,
        243.682,
        342.549,
        255.26
      ],
      "other_bbox": [
        242.776,
        244.598,
        315.513,
        317.335
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '0.0039%'",
      "bbox": [
        313.046,
        243.682,
        342.549,
        255.26
      ],
      "other_bbox": [
        319.0,
        249.081,
        390.741,
        320.822
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0039%'",
      "bbox": [
        313.046,
        243.682,
        342.549,
        255.26
      ],
      "other_bbox": [
        282.632,
        212.713,
        355.369,
        285.45
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.0039%'",
      "bbox": [
        313.046,
        243.682,
        342.549,
        255.26
      ],
      "other_bbox": [
        310.465,
        255.692,
        345.098,
        256.392
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.949%'",
      "bbox": [
        414.885,
        191.894,
        440.304,
        203.472
      ],
      "other_bbox": [
        342.416,
        129.015,
        415.153,
        201.752
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.949%'",
      "bbox": [
        414.885,
        191.894,
        440.304,
        203.472
      ],
      "other_bbox": [
        163.36,
        203.408,
        458.271,
        204.108
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.949%'",
      "bbox": [
        414.885,
        191.894,
        440.304,
        203.472
      ],
      "other_bbox": [
        163.36,
        196.861,
        458.271,
        197.561
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.949%'",
      "bbox": [
        414.885,
        191.894,
        440.304,
        203.472
      ],
      "other_bbox": [
        163.36,
        193.031,
        458.271,
        193.731
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.949%'",
      "bbox": [
        414.885,
        191.894,
        440.304,
        203.472
      ],
      "other_bbox": [
        354.373,
        140.972,
        427.11,
        213.709
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.949%'",
      "bbox": [
        414.885,
        191.894,
        440.304,
        203.472
      ],
      "other_bbox": [
        410.266,
        203.904,
        444.898,
        204.604
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'A  Discrete core membership'",
      "bbox": [
        163.71,
        157.122,
        285.802,
        168.932
      ],
      "other_bbox": [
        139.648,
        141.47,
        283.13,
        213.211
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'A  Discrete core membership'",
      "bbox": [
        163.71,
        157.122,
        285.802,
        168.932
      ],
      "other_bbox": [
        139.15,
        140.972,
        211.887,
        213.709
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0'",
      "bbox": [
        161.639,
        391.583,
        165.774,
        403.302
      ],
      "other_bbox": [
        163.36,
        308.626,
        164.06,
        391.134
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '20'",
      "bbox": [
        218.411,
        391.583,
        226.681,
        403.302
      ],
      "other_bbox": [
        222.202,
        308.626,
        222.902,
        391.134
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '40'",
      "bbox": [
        277.253,
        391.583,
        285.523,
        403.302
      ],
      "other_bbox": [
        281.044,
        308.626,
        281.744,
        391.134
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '60'",
      "bbox": [
        336.095,
        391.583,
        344.365,
        403.302
      ],
      "other_bbox": [
        339.887,
        308.626,
        340.587,
        391.134
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '80'",
      "bbox": [
        394.938,
        391.583,
        403.208,
        403.302
      ],
      "other_bbox": [
        398.729,
        308.626,
        399.429,
        391.134
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '100'",
      "bbox": [
        451.709,
        391.583,
        464.114,
        403.302
      ],
      "other_bbox": [
        457.571,
        308.626,
        458.271,
        391.134
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '99'",
      "bbox": [
        304.545,
        312.112,
        314.055,
        323.922
      ],
      "other_bbox": [
        247.26,
        249.081,
        319.0,
        320.822
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '99'",
      "bbox": [
        304.545,
        312.112,
        314.055,
        323.922
      ],
      "other_bbox": [
        238.79,
        240.612,
        311.527,
        313.349
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '99'",
      "bbox": [
        304.545,
        312.112,
        314.055,
        323.922
      ],
      "other_bbox": [
        310.531,
        240.612,
        383.268,
        313.349
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '99'",
      "bbox": [
        304.545,
        312.112,
        314.055,
        323.922
      ],
      "other_bbox": [
        163.71,
        312.695,
        454.877,
        325.771
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '99'",
      "bbox": [
        304.545,
        312.112,
        314.055,
        323.922
      ],
      "other_bbox": [
        163.36,
        312.345,
        455.227,
        313.045
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '88'",
      "bbox": [
        287.885,
        332.544,
        297.396,
        344.354
      ],
      "other_bbox": [
        258.718,
        260.54,
        331.455,
        333.277
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '88'",
      "bbox": [
        287.885,
        332.544,
        297.396,
        344.354
      ],
      "other_bbox": [
        163.71,
        333.126,
        421.558,
        346.202
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '88'",
      "bbox": [
        287.885,
        332.544,
        297.396,
        344.354
      ],
      "other_bbox": [
        163.36,
        332.776,
        421.908,
        333.476
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '99'",
      "bbox": [
        304.178,
        352.975,
        313.689,
        364.785
      ],
      "other_bbox": [
        278.646,
        280.468,
        351.383,
        353.205
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '99'",
      "bbox": [
        304.178,
        352.975,
        313.689,
        364.785
      ],
      "other_bbox": [
        163.71,
        353.558,
        454.143,
        366.634
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '99'",
      "bbox": [
        304.178,
        352.975,
        313.689,
        364.785
      ],
      "other_bbox": [
        163.36,
        353.208,
        454.493,
        353.908
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '92'",
      "bbox": [
        293.591,
        373.407,
        303.101,
        385.216
      ],
      "other_bbox": [
        163.71,
        373.989,
        432.968,
        387.065
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '92'",
      "bbox": [
        293.591,
        373.407,
        303.101,
        385.216
      ],
      "other_bbox": [
        163.36,
        373.639,
        433.318,
        374.339
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '12'",
      "bbox": [
        434.991,
        332.544,
        444.502,
        344.354
      ],
      "other_bbox": [
        402.2,
        260.54,
        474.937,
        333.277
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '12'",
      "bbox": [
        434.991,
        332.544,
        444.502,
        344.354
      ],
      "other_bbox": [
        421.558,
        333.126,
        457.921,
        346.202
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '12'",
      "bbox": [
        434.991,
        332.544,
        444.502,
        344.354
      ],
      "other_bbox": [
        421.208,
        332.776,
        458.271,
        333.476
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '8'",
      "bbox": [
        442.78,
        373.407,
        447.536,
        385.216
      ],
      "other_bbox": [
        432.968,
        373.989,
        457.341,
        387.065
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '8'",
      "bbox": [
        442.78,
        373.407,
        447.536,
        385.216
      ],
      "other_bbox": [
        432.618,
        373.639,
        457.691,
        374.339
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'B  Role composition by coreness'",
      "bbox": [
        163.71,
        289.642,
        299.629,
        301.452
      ],
      "other_bbox": [
        175.519,
        249.081,
        247.26,
        320.822
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'B  Role composition by coreness'",
      "bbox": [
        163.71,
        289.642,
        299.629,
        301.452
      ],
      "other_bbox": [
        143.136,
        216.698,
        215.873,
        289.436
      ]
    },
    {
      "page": 37,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'B  Role composition by coreness'",
      "bbox": [
        163.71,
        289.642,
        299.629,
        301.452
      ],
      "other_bbox": [
        247.26,
        249.081,
        319.0,
        320.822
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'B  Role composition by coreness'",
      "bbox": [
        163.71,
        289.642,
        299.629,
        301.452
      ],
      "other_bbox": [
        214.877,
        216.698,
        287.614,
        289.436
      ]
    },
    {
      "page": 37,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'B  Role composition by coreness'",
      "bbox": [
        163.71,
        289.642,
        299.629,
        301.452
      ],
      "other_bbox": [
        286.617,
        216.698,
        359.355,
        289.436
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '8'",
      "bbox": [
        127.216,
        183.515,
        132.064,
        192.395
      ],
      "other_bbox": [
        123.625,
        192.408,
        132.901,
        193.843
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '8'",
      "bbox": [
        127.216,
        183.515,
        132.064,
        192.395
      ],
      "other_bbox": [
        130.995,
        191.938,
        133.371,
        194.313
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '8'",
      "bbox": [
        127.216,
        183.515,
        132.064,
        192.395
      ],
      "other_bbox": [
        132.754,
        193.085,
        133.776,
        194.145
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Log participation'",
      "bbox": [
        113.997,
        165.742,
        123.223,
        232.478
      ],
      "other_bbox": [
        123.625,
        192.408,
        132.901,
        193.843
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Log participation'",
      "bbox": [
        113.997,
        165.742,
        123.223,
        232.478
      ],
      "other_bbox": [
        123.675,
        203.148,
        132.851,
        204.485
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Arbitrum'",
      "bbox": [
        145.725,
        188.999,
        177.228,
        197.302
      ],
      "other_bbox": [
        158.807,
        147.113,
        178.144,
        251.115
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum'",
      "bbox": [
        145.725,
        188.999,
        177.228,
        197.302
      ],
      "other_bbox": [
        177.649,
        146.618,
        178.639,
        251.61
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum'",
      "bbox": [
        145.725,
        188.999,
        177.228,
        197.302
      ],
      "other_bbox": [
        142.428,
        189.18,
        146.182,
        209.452
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Arbitrum'",
      "bbox": [
        145.725,
        188.999,
        177.228,
        197.302
      ],
      "other_bbox": [
        144.424,
        188.759,
        146.602,
        190.937
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum'",
      "bbox": [
        145.725,
        188.999,
        177.228,
        197.302
      ],
      "other_bbox": [
        143.929,
        188.264,
        147.097,
        189.254
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Arbitrum'",
      "bbox": [
        145.725,
        188.999,
        177.228,
        197.302
      ],
      "other_bbox": [
        149.259,
        192.653,
        151.436,
        194.83
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum'",
      "bbox": [
        145.725,
        188.999,
        177.228,
        197.302
      ],
      "other_bbox": [
        148.764,
        192.158,
        151.931,
        193.147
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Arbitrum'",
      "bbox": [
        145.725,
        188.999,
        177.228,
        197.302
      ],
      "other_bbox": [
        158.927,
        187.252,
        161.105,
        189.429
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum'",
      "bbox": [
        145.725,
        188.999,
        177.228,
        197.302
      ],
      "other_bbox": [
        160.61,
        186.757,
        161.6,
        189.924
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Gnosis comparison'",
      "bbox": [
        145.725,
        199.69,
        213.428,
        207.993
      ],
      "other_bbox": [
        158.807,
        147.113,
        178.144,
        251.115
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Gnosis comparison'",
      "bbox": [
        145.725,
        199.69,
        213.428,
        207.993
      ],
      "other_bbox": [
        177.649,
        146.618,
        178.639,
        251.61
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Gnosis comparison'",
      "bbox": [
        145.725,
        199.69,
        213.428,
        207.993
      ],
      "other_bbox": [
        178.144,
        147.113,
        180.561,
        251.115
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Gnosis comparison'",
      "bbox": [
        145.725,
        199.69,
        213.428,
        207.993
      ],
      "other_bbox": [
        180.066,
        146.618,
        181.056,
        251.61
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Gnosis comparison'",
      "bbox": [
        145.725,
        199.69,
        213.428,
        207.993
      ],
      "other_bbox": [
        179.003,
        146.763,
        179.703,
        251.465
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Gnosis comparison'",
      "bbox": [
        145.725,
        199.69,
        213.428,
        207.993
      ],
      "other_bbox": [
        142.428,
        189.18,
        146.182,
        209.452
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'level@week 0 +4.040'",
      "bbox": [
        263.717,
        229.354,
        341.952,
        237.657
      ],
      "other_bbox": [
        281.519,
        147.113,
        300.856,
        251.115
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'level@week 0 +4.040'",
      "bbox": [
        263.717,
        229.354,
        341.952,
        237.657
      ],
      "other_bbox": [
        300.361,
        146.618,
        301.351,
        251.61
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'level@week 0 +4.040'",
      "bbox": [
        263.717,
        229.354,
        341.952,
        237.657
      ],
      "other_bbox": [
        300.856,
        147.113,
        303.273,
        251.115
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'level@week 0 +4.040'",
      "bbox": [
        263.717,
        229.354,
        341.952,
        237.657
      ],
      "other_bbox": [
        302.778,
        146.618,
        303.768,
        251.61
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'level@week 0 +4.040'",
      "bbox": [
        263.717,
        229.354,
        341.952,
        237.657
      ],
      "other_bbox": [
        301.714,
        146.763,
        302.414,
        251.465
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'level@week 0 +4.040'",
      "bbox": [
        263.717,
        229.354,
        341.952,
        237.657
      ],
      "other_bbox": [
        303.962,
        212.586,
        341.258,
        246.908
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'level@week 0 +4.040'",
      "bbox": [
        263.717,
        229.354,
        341.952,
        237.657
      ],
      "other_bbox": [
        342.607,
        228.083,
        343.461,
        228.913
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'slope +0.184/week'",
      "bbox": [
        263.717,
        237.908,
        332.453,
        246.212
      ],
      "other_bbox": [
        281.519,
        147.113,
        300.856,
        251.115
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'slope +0.184/week'",
      "bbox": [
        263.717,
        237.908,
        332.453,
        246.212
      ],
      "other_bbox": [
        300.361,
        146.618,
        301.351,
        251.61
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'slope +0.184/week'",
      "bbox": [
        263.717,
        237.908,
        332.453,
        246.212
      ],
      "other_bbox": [
        300.856,
        147.113,
        303.273,
        251.115
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'slope +0.184/week'",
      "bbox": [
        263.717,
        237.908,
        332.453,
        246.212
      ],
      "other_bbox": [
        302.778,
        146.618,
        303.768,
        251.61
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'slope +0.184/week'",
      "bbox": [
        263.717,
        237.908,
        332.453,
        246.212
      ],
      "other_bbox": [
        301.714,
        146.763,
        302.414,
        251.465
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'slope +0.184/week'",
      "bbox": [
        263.717,
        237.908,
        332.453,
        246.212
      ],
      "other_bbox": [
        303.962,
        212.586,
        341.258,
        246.908
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.15'",
      "bbox": [
        115.121,
        306.55,
        132.081,
        315.43
      ],
      "other_bbox": [
        123.675,
        312.074,
        132.851,
        313.411
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: '0.15'",
      "bbox": [
        115.121,
        306.55,
        132.081,
        315.43
      ],
      "other_bbox": [
        131.094,
        311.654,
        133.272,
        313.832
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: '0.15'",
      "bbox": [
        115.121,
        306.55,
        132.081,
        315.43
      ],
      "other_bbox": [
        130.599,
        311.159,
        133.767,
        312.149
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Arbitrum'",
      "bbox": [
        145.725,
        297.925,
        177.228,
        306.228
      ],
      "other_bbox": [
        158.807,
        292.716,
        178.144,
        396.718
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum'",
      "bbox": [
        145.725,
        297.925,
        177.228,
        306.228
      ],
      "other_bbox": [
        177.649,
        292.221,
        178.639,
        397.213
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum'",
      "bbox": [
        145.725,
        297.925,
        177.228,
        306.228
      ],
      "other_bbox": [
        169.016,
        296.775,
        172.77,
        363.607
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Gnosis comparison'",
      "bbox": [
        145.725,
        308.616,
        213.428,
        316.919
      ],
      "other_bbox": [
        158.807,
        292.716,
        178.144,
        396.718
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Gnosis comparison'",
      "bbox": [
        145.725,
        308.616,
        213.428,
        316.919
      ],
      "other_bbox": [
        177.649,
        292.221,
        178.639,
        397.213
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Gnosis comparison'",
      "bbox": [
        145.725,
        308.616,
        213.428,
        316.919
      ],
      "other_bbox": [
        178.144,
        292.716,
        180.561,
        396.718
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Gnosis comparison'",
      "bbox": [
        145.725,
        308.616,
        213.428,
        316.919
      ],
      "other_bbox": [
        180.066,
        292.221,
        181.056,
        397.213
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Gnosis comparison'",
      "bbox": [
        145.725,
        308.616,
        213.428,
        316.919
      ],
      "other_bbox": [
        138.637,
        310.386,
        220.068,
        311.086
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Gnosis comparison'",
      "bbox": [
        145.725,
        308.616,
        213.428,
        316.919
      ],
      "other_bbox": [
        179.003,
        292.366,
        179.703,
        397.068
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Gnosis comparison'",
      "bbox": [
        145.725,
        308.616,
        213.428,
        316.919
      ],
      "other_bbox": [
        169.016,
        296.775,
        172.77,
        363.607
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Arbitrum - Gnosis'",
      "bbox": [
        218.24,
        310.018,
        227.466,
        379.411
      ],
      "other_bbox": [
        138.987,
        292.716,
        219.718,
        396.718
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum - Gnosis'",
      "bbox": [
        218.24,
        310.018,
        227.466,
        379.411
      ],
      "other_bbox": [
        138.637,
        365.798,
        220.068,
        366.498
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum - Gnosis'",
      "bbox": [
        218.24,
        310.018,
        227.466,
        379.411
      ],
      "other_bbox": [
        138.637,
        338.092,
        220.068,
        338.792
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum - Gnosis'",
      "bbox": [
        218.24,
        310.018,
        227.466,
        379.411
      ],
      "other_bbox": [
        138.637,
        310.386,
        220.068,
        311.086
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum - Gnosis'",
      "bbox": [
        218.24,
        310.018,
        227.466,
        379.411
      ],
      "other_bbox": [
        214.941,
        359.274,
        218.695,
        363.224
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Arbitrum - Gnosis'",
      "bbox": [
        218.24,
        310.018,
        227.466,
        379.411
      ],
      "other_bbox": [
        216.938,
        358.854,
        219.115,
        361.031
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Arbitrum - Gnosis'",
      "bbox": [
        218.24,
        310.018,
        227.466,
        379.411
      ],
      "other_bbox": [
        216.443,
        358.359,
        219.61,
        359.349
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'level@week 0 -0.0285'",
      "bbox": [
        263.717,
        374.956,
        343.097,
        383.26
      ],
      "other_bbox": [
        261.699,
        292.716,
        342.43,
        396.718
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'level@week 0 -0.0285'",
      "bbox": [
        263.717,
        374.956,
        343.097,
        383.26
      ],
      "other_bbox": [
        281.519,
        292.716,
        300.856,
        396.718
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'level@week 0 -0.0285'",
      "bbox": [
        263.717,
        374.956,
        343.097,
        383.26
      ],
      "other_bbox": [
        300.361,
        292.221,
        301.351,
        397.213
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'level@week 0 -0.0285'",
      "bbox": [
        263.717,
        374.956,
        343.097,
        383.26
      ],
      "other_bbox": [
        300.856,
        292.716,
        303.273,
        396.718
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'level@week 0 -0.0285'",
      "bbox": [
        263.717,
        374.956,
        343.097,
        383.26
      ],
      "other_bbox": [
        302.778,
        292.221,
        303.768,
        397.213
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'level@week 0 -0.0285'",
      "bbox": [
        263.717,
        374.956,
        343.097,
        383.26
      ],
      "other_bbox": [
        261.349,
        382.703,
        342.78,
        383.403
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'level@week 0 -0.0285'",
      "bbox": [
        263.717,
        374.956,
        343.097,
        383.26
      ],
      "other_bbox": [
        301.714,
        292.366,
        302.414,
        397.068
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'level@week 0 -0.0285'",
      "bbox": [
        263.717,
        374.956,
        343.097,
        383.26
      ],
      "other_bbox": [
        343.752,
        373.686,
        344.606,
        374.516
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'slope -0.0035/week'",
      "bbox": [
        263.717,
        383.511,
        333.598,
        391.814
      ],
      "other_bbox": [
        281.519,
        292.716,
        300.856,
        396.718
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'slope -0.0035/week'",
      "bbox": [
        263.717,
        383.511,
        333.598,
        391.814
      ],
      "other_bbox": [
        300.361,
        292.221,
        301.351,
        397.213
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'slope -0.0035/week'",
      "bbox": [
        263.717,
        383.511,
        333.598,
        391.814
      ],
      "other_bbox": [
        300.856,
        292.716,
        303.273,
        396.718
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'slope -0.0035/week'",
      "bbox": [
        263.717,
        383.511,
        333.598,
        391.814
      ],
      "other_bbox": [
        302.778,
        292.221,
        303.768,
        397.213
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'slope -0.0035/week'",
      "bbox": [
        263.717,
        383.511,
        333.598,
        391.814
      ],
      "other_bbox": [
        261.349,
        382.703,
        342.78,
        383.403
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'slope -0.0035/week'",
      "bbox": [
        263.717,
        383.511,
        333.598,
        391.814
      ],
      "other_bbox": [
        301.714,
        292.366,
        302.414,
        397.068
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'slope -0.0035/week'",
      "bbox": [
        263.717,
        383.511,
        333.598,
        391.814
      ],
      "other_bbox": [
        293.028,
        390.206,
        296.598,
        393.775
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'slope -0.0035/week'",
      "bbox": [
        263.717,
        383.511,
        333.598,
        391.814
      ],
      "other_bbox": [
        292.632,
        389.81,
        296.994,
        394.171
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Centered gap'",
      "bbox": [
        340.951,
        317.795,
        350.178,
        371.639
      ],
      "other_bbox": [
        261.699,
        292.716,
        342.43,
        396.718
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Centered gap'",
      "bbox": [
        340.951,
        317.795,
        350.178,
        371.639
      ],
      "other_bbox": [
        261.349,
        317.697,
        342.78,
        318.397
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Centered gap'",
      "bbox": [
        340.951,
        317.795,
        350.178,
        371.639
      ],
      "other_bbox": [
        261.349,
        361.034,
        342.78,
        361.734
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Centered gap'",
      "bbox": [
        340.951,
        317.795,
        350.178,
        371.639
      ],
      "other_bbox": [
        261.349,
        339.365,
        342.78,
        340.065
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Centered gap'",
      "bbox": [
        340.951,
        317.795,
        350.178,
        371.639
      ],
      "other_bbox": [
        303.665,
        322.861,
        341.555,
        334.98
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Centered gap'",
      "bbox": [
        340.951,
        317.795,
        350.178,
        371.639
      ],
      "other_bbox": [
        336.404,
        336.962,
        340.238,
        340.796
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Centered gap'",
      "bbox": [
        340.951,
        317.795,
        350.178,
        371.639
      ],
      "other_bbox": [
        336.054,
        336.612,
        340.588,
        337.312
      ]
    },
    {
      "page": 39,
      "kind": "fill_text_collision",
      "message": "filled vector primitive enters text safety box: 'Centered gap'",
      "bbox": [
        340.951,
        317.795,
        350.178,
        371.639
      ],
      "other_bbox": [
        338.821,
        339.218,
        342.655,
        343.052
      ]
    },
    {
      "page": 39,
      "kind": "stroke_text_collision",
      "message": "stroked vector path enters text safety box: 'Centered gap'",
      "bbox": [
        340.951,
        317.795,
        350.178,
        371.639
      ],
      "other_bbox": [
        338.471,
        338.868,
        343.005,
        339.568
      ]
    }
  ]
}


==> release/Aave_BNS_PDF_Layout_Audit_RC27_2026-08-20.json <==
{
  "status": "PASS",
  "pdf": "release/Aave_BNS_Anonymous_Manuscript_RC27_2026-08-20.pdf",
  "pages": 116,
  "contact_sheet_reviewed_pages": "1-116",
  "final_scale_pages": [
    46,
    49,
    50,
    59,
    60,
    61,
    81,
    82,
    83,
    84,
    95,
    100,
    101,
    103
  ],
  "checks": {
    "clipping_or_crop": 0,
    "text_or_connector_overlap": 0,
    "unreadable_changed_labels": 0,
    "avoidable_blank_pages": 0,
    "overfull_boxes": 0
  },
  "adjudications": [
    {
      "page": 95,
      "finding": "Two-table float page",
      "result": "PASS",
      "reason": "Tables 29 and 30 fill the usable page and remain readable."
    },
    {
      "pages": [
        81,
        82,
        83,
        84
      ],
      "finding": "Simulation protocol and pseudocode continuation",
      "result": "PASS",
      "reason": "Configuration text fills the preceding page; the longtable and breakable algorithm continue with clear headers and line numbers."
    },
    {
      "pages": [
        46,
        103
      ],
      "finding": "Roadmap and redesigned former Figure 16",
      "result": "PASS",
      "reason": "Latin Modern typography, status grammar, card spacing, connectors, and captions are clear at final scale."
    }
  ]
}


==> release/Aave_BNS_Render_Comparison_RC26_2026-08-20.json <==
{
  "status": "PASS",
  "expected": "/workspace/scratch/f8bbd3ce7817/rc26_build_20260820/modular/main.pdf",
  "actual": "/workspace/scratch/f8bbd3ce7817/rc26_build_20260820/zip_exact_verified.Q8kB7B/main.pdf",
  "dpi": 96,
  "expected_pages": 114,
  "actual_pages": 114,
  "matching_pages": 114,
  "mismatched_pages": [],
  "expected_page_digests": [
    {
      "page": 1,
      "sha256": "b9604c78a7ae3b6f8bec48e247ce091385fcece2befca82cb898390446b23ce2",
      "bytes": 2675002
    },
    {
      "page": 2,
      "sha256": "7c35d99234ad8a10cf030fdd34a756fa620ea01fe46a16f3e5e020bd0e71125d",
      "bytes": 2675002
    },
    {
      "page": 3,
      "sha256": "8f908080c01db2ad3a0289d722cddcbded590c35586f77987bc189ec7428c56a",
      "bytes": 2675002
    },
    {
      "page": 4,
      "sha256": "19b169bd7eada5990b3625af353db4906568feab63d04823b73dbc13ccdf2687",
      "bytes": 2675002
    },
    {
      "page": 5,
      "sha256": "b9fe43c7d86bb98bf68d472e36926593111c1011bac0e240b2deb66ec95e60b8",
      "bytes": 2675002
    },
    {
      "page": 6,
      "sha256": "52146e80ecd0771c3b62650732e5fce009fa22ae5658c423a15929122dffab51",
      "bytes": 2675002
    },
    {
      "page": 7,
      "sha256": "0d31fded8b59a5324edc8448b3fea83a1846fdc8106ca4d692f684e8d1f69268",
      "bytes": 2675002
    },
    {
      "page": 8,
      "sha256": "e828a2d4c317ef2f9baf2f3f524b26886eeb431d2c2aff0e8daf580dc7f36ae9",
      "bytes": 2675002
    },
    {
      "page": 9,
      "sha256": "13da5c5b8cd44047c09415a7055227b93f996c4f1600174230b75faabccd3706",
      "bytes": 2675002
    },
    {
      "page": 10,
      "sha256": "41f4c73dd370f84ab3dcc5907e8873b02baff811a0bf52b06e12f44871ff1370",
      "bytes": 2675002
    },
    {
      "page": 11,
      "sha256": "5eb689534a9ddc5927f05a4e0720abaf08f8c90dfc25e11a996203ebce6de8e9",
      "bytes": 2675002
    },
    {
      "page": 12,
      "sha256": "a314601c18ff5e1d094bbeb405086c389bc93f572a5f82aea713fc81c4ab4fb6",
      "bytes": 2675002
    },
    {
      "page": 13,
      "sha256": "04b67d59dbee30f84a1e556cf69f7af85f3032777167d15f68e44fa76803df7f",
      "bytes": 2675002
    },
    {
      "page": 14,
      "sha256": "6fcc2c6cdd015d0445931be1398a7141343f5c8f4d3276a69de4def3ca0d97fb",
      "bytes": 2675002
    },
    {
      "page": 15,
      "sha256": "259c9fae6b2594ad0ec4af3d6a03fd5b82e619f4a86c31021f012973faae7494",
      "bytes": 2675002
    },
    {
      "page": 16,
      "sha256": "54ef75b5041a10dbf9f3903222d41758e7f82f10b686eadc7f1f2fc195df7eb7",
      "bytes": 2675002
    },
    {
      "page": 17,
      "sha256": "76951b72f053f160fc3bbbfb237de4dd04e65676a96f161bd1460bfcbb64c5b7",
      "bytes": 2675002
    },
    {
      "page": 18,
      "sha256": "977ab9777c84af0a88fb0bf8a38fdfee996d8f394283accd8c32dadd6d9a764a",
      "bytes": 2675002
    },
    {
      "page": 19,
      "sha256": "f503cf60878554f0c65a40a31b661881787318b9985508459e28495acc55f4b7",
      "bytes": 2675002
    },
    {
      "page": 20,
      "sha256": "3e522b594df6af1ed60348a833627f43663c3c2bc66312600c1bf41ed99c4a32",
      "bytes": 2675002
    },
    {
      "page": 21,
      "sha256": "44a4f5ec60cd4248784232ee9ae75f9bc0ee94e4f76853947b48aef12248275d",
      "bytes": 2675002
    },
    {
      "page": 22,
      "sha256": "239bb1d8bec69a3aab270bbac864db66b285601506b4478c8b7a1cda33c489a3",
      "bytes": 2675002
    },
    {
      "page": 23,
      "sha256": "5465f392e145e0d9fe995d9a0e9c4d8a58ca9db9dd7741a652eb0d0c59d51c1b",
      "bytes": 2675002
    },
    {
      "page": 24,
      "sha256": "e7b45591932930a3ac9e20630026fe9045aa43de1fc5134f01b7369fd8e8e45d",
      "bytes": 2675002
    },
    {
      "page": 25,
      "sha256": "4b3314bc9b530e0b4f54ceaa99c44e1fb4e609b26e7a4b66e95ab2d69fae05b8",
      "bytes": 2675002
    },
    {
      "page": 26,
      "sha256": "704afd58b125bd5ad0c57254cbb8884aeaccc8c9d9200e0b795b1636c23c24b2",
      "bytes": 2675002
    },
    {
      "page": 27,
      "sha256": "29bd4a0a19e12dce6d22e02a741a6445b67b1da33d19c97291993b7716b9bd87",
      "bytes": 2675002
    },
    {
      "page": 28,
      "sha256": "9b1494769467a2106495aa34f003533e561163b51ed148bc549236b980d87f41",
      "bytes": 2675002
    },
    {
      "page": 29,
      "sha256": "4289512e2aa6fdaeebcc1b1a384d4e0407c7be1028889044531e7eb399b42d38",
      "bytes": 2675002
    },
    {
      "page": 30,
      "sha256": "259936beb0ac6574e04b1244f6bcb51817ae81a069b867ee0b6c5a1714a7d5b4",
      "bytes": 2675002
    },
    {
      "page": 31,
      "sha256": "b117fc20ad6162736f923600f75d0d307889662c03e5e00247bdd9673c76a6f6",
      "bytes": 2675002
    },
    {
      "page": 32,
      "sha256": "9dd1cdb54547821c5e1354a747c3b325844dc373a83c24a59e649e2803d913d0",
      "bytes": 2675002
    },
    {
      "page": 33,
      "sha256": "0910ef27843086e04e163637301244b897b45c7d03d7c2d97da5340622f75052",
      "bytes": 2675002
    },
    {
      "page": 34,
      "sha256": "19de9ebf07c229b1ddf73833527284637d7d77ad29dffb890fcbd600a3c85759",
      "bytes": 2675002
    },
    {
      "page": 35,
      "sha256": "2e8673cdbc3a427be34778eb6ac3b29ff91830af80923f1af551b9b1348f15ad",
      "bytes": 2675002
    },
    {
      "page": 36,
      "sha256": "6c28f2e25c0301da1b5e0dd33f3936464db8d5a25946d53ecda8f74864e194cb",
      "bytes": 2675002
    },
    {
      "page": 37,
      "sha256": "526c286bfa3f1b21acfd9d1a7645678380d21f61037a6161845ccb5f46220587",
      "bytes": 2675002
    },
    {
      "page": 38,
      "sha256": "7c2cae7abc89e1ea20a72e159f828e9d8a3b00f5bfd890184f4196a9c6e0310c",
      "bytes": 2675002
    },
    {
      "page": 39,
      "sha256": "fd77acf7b3d33ebbde538544494df48bb246e43b1094c81ab313187c4b190d9d",
      "bytes": 2675002
    },
    {
      "page": 40,
      "sha256": "aed2d378a47b4a99d3b68affad2922bf1795b7ee369c310a25ebb84af0e040b6",
      "bytes": 2675002
    },
    {
      "page": 41,
      "sha256": "a24738126c0ca131320d17134bcfe1ae4e6e78c821d94357841ba3a135c51bbb",
      "bytes": 2675002
    },
    {
      "page": 42,
      "sha256": "b8778268180c03564c8529cce42038717246487a39271fc63c3bf9ca4c519101",
      "bytes": 2675002
    },
    {
      "page": 43,
      "sha256": "32b22eeb290d42eb11eef595b808b1d752da594af631b397afa96074a81de016",
      "bytes": 2675002
    },
    {
      "page": 44,
      "sha256": "58ca7f6a7363df8d0d3878352cfeb4e294909905577c5153d4976cb647da25b6",
      "bytes": 2675002
    },
    {
      "page": 45,
      "sha256": "6ecc3a786682d93470f92eff3c2d0acc660c1b066f6f2c263437ae6f4a5df42a",
      "bytes": 2675002
    },
    {
      "page": 46,
      "sha256": "f6e768841def355ca1ea7b0dd69cd9144691fabb66ebe3c9a35bca667486eeaf",
      "bytes": 2675002
    },
    {
      "page": 47,
      "sha256": "427ab24c3fa43b88524b85b9ecc5899d3279926ef67a37c924bed96465732efd",
      "bytes": 2675002
    },
    {
      "page": 48,
      "sha256": "261955d93c5b128ccb806f55e5b2a76aa3862aafc0d157d4dfdb48615fc7dd54",
      "bytes": 2675002
    },
    {
      "page": 49,
      "sha256": "d9d59f8cd34950b29f5c6975fdf427c60f32af21cb8cc0c1f70f568959ba529e",
      "bytes": 2675002
    },
    {
      "page": 50,
      "sha256": "2e4991718b34da5d794b411a561ed5c23b6e8639847227c7d1c309fd7eeeee95",
      "bytes": 2675002
    },
    {
      "page": 51,
      "sha256": "2534cb2dcccf64b9e50791aaf6eab43d8ba2af6474e25f640e4f5a09bd2ea2db",
      "bytes": 2675002
    },
    {
      "page": 52,
      "sha256": "2b237e05e1c31b1556e8f4a324cda7809fd721d26c3b110ca7a1cf8347a3565b",
      "bytes": 2675002
    },
    {
      "page": 53,
      "sha256": "a3e97ae84cc23043aa30f8e7c1f0df855d10f47e1f20e6ab5426c6ed6a50196a",
      "bytes": 2675002
    },
    {
      "page": 54,
      "sha256": "3cf6bd6f0752ce197d7e58146475331cb35235341f9bc67dc2498707ed535849",
      "bytes": 2675002
    },
    {
      "page": 55,
      "sha256": "f088e2aabdbe7379e9ba1e7700bb7cef3b489b51228c4670b6883e65396fa1cf",
      "bytes": 2675002
    },
    {
      "page": 56,
      "sha256": "152f8343c4599791ef940673b27db7f47776bc9dfb086f73a2ad167fe78dbd37",
      "bytes": 2675002
    },
    {
      "page": 57,
      "sha256": "26bfffb9dba024e3f5e8b0b325f0eac4150c97686c544618737385cbc146a6fe",
      "bytes": 2675002
    },
    {
      "page": 58,
      "sha256": "27675dbac85fcc2fb4051a5ce290c3e4e4c7d217940c907ca5add492e4cb603d",
      "bytes": 2675002
    },
    {
      "page": 59,
      "sha256": "dec85cd595bc6cbb8a036511384d5f51a5ae6b4236f4217423a4c84f02d2dfea",
      "bytes": 2675002
    },
    {
      "page": 60,
      "sha256": "3125da8dda21f67b384b3ddb475a0a936ba864d04d9b4d06cac9edcf675c0dc7",
      "bytes": 2675002
    },
    {
      "page": 61,
      "sha256": "7a76b9d4cbdd04cb24ba7c0b151e2f351c87b076bbb2a530cdc3755f47fd6b3a",
      "bytes": 2675002
    },
    {
      "page": 62,
      "sha256": "930199beb24664d0fee6ea29c42c35c4164bff2c44c9f5dcc953bf6208a7941a",
      "bytes": 2675002
    },
    {
      "page": 63,
      "sha256": "f0cff72b6e7bcdb11ee9a7a4e36295e327210fd5ddb4ff4a49f04f72b6bb9537",
      "bytes": 2675002
    },
    {
      "page": 64,
      "sha256": "8521da12438b694351f4ac099ef0a2b34f0b2958e7a377807aa3a5a5d70d855f",
      "bytes": 2675002
    },
    {
      "page": 65,
      "sha256": "0596dec112b3bb86906f227e73ecb5fc99089f14f5e0033db15f766a172025dc",
      "bytes": 2675002
    },
    {
      "page": 66,
      "sha256": "1b5b946b1483579f039ac0ba1427d5fec91614e0d1fe5bf0c36e7b77907d35f1",
      "bytes": 2675002
    },
    {
      "page": 67,
      "sha256": "24a87ef19a21761cf60b5eec6512a22e289e6ffb5d36f90905caecde1461006b",
      "bytes": 2675002
    },
    {
      "page": 68,
      "sha256": "3bc76d6260b21ade0587abbe40d0ac48c0a7da4c32ceee943af221fb69dd2c51",
      "bytes": 2675002
    },
    {
      "page": 69,
      "sha256": "398dd7972690952ada398d79a5bcd70b36e609805953fcf4b9d40e247fdfa663",
      "bytes": 2675002
    },
    {
      "page": 70,
      "sha256": "ae96f46c37093b08a2a2901719d36bf8484af63f9af48f1397f5b5b138c0a48a",
      "bytes": 2675002
    },
    {
      "page": 71,
      "sha256": "63e74911d095f2707a71aabd8fd4d0b008c46c8951a91e5c0511e53607b21a97",
      "bytes": 2675002
    },
    {
      "page": 72,
      "sha256": "37168c4569ca92999fb76d446ff970981c5dab95fd544ef1b0b0c3f25a2e84d6",
      "bytes": 2675002
    },
    {
      "page": 73,
      "sha256": "21d03b300b9cc39461a3d63f2be24aa8c79d7aa534777a8b293f9477dc54031c",
      "bytes": 2675002
    },
    {
      "page": 74,
      "sha256": "3bd664ba08393c54ff45a807e9f204699374e478c02894b52eedf4f3e4cd527b",
      "bytes": 2675002
    },
    {
      "page": 75,
      "sha256": "77fb46a980bdf69a8d7fced7847678c85f184f319fba84c7ccc11122d614e21a",
      "bytes": 2675002
    },
    {
      "page": 76,
      "sha256": "226e12e95b3524e5f2a19a911281e70e2fa9b3885c3bc05f52141eaaa585b3f8",
      "bytes": 2675002
    },
    {
      "page": 77,
      "sha256": "af545bfe2c31bbecd897762e6fa1de677b4ca4bb7c3e53b60e3d28f69fffd8a4",
      "bytes": 2675002
    },
    {
      "page": 78,
      "sha256": "57ff0b99d592de0a60a1a46b86ad4f6f64726afb744825dd41324ca3401770ff",
      "bytes": 2675002
    },
    {
      "page": 79,
      "sha256": "685453f52064e6628761edb3f6a78339c870f2532904d9dfb46d1ffb42487cc9",
      "bytes": 2675002
    },
    {
      "page": 80,
      "sha256": "f816be7bd74abdf1b574f213a1b486866752eee854dfa30c2ffbd2cc7db4935e",
      "bytes": 2675002
    },
    {
      "page": 81,
      "sha256": "70c4ad0bc1166ba0bd63c09ba3e346b7a3aba88dc5b9d8dfc2ee706ef85988fc",
      "bytes": 2675002
    },
    {
      "page": 82,
      "sha256": "bae35219306352b1f2e5f3e7832965e1beda76bbadafacabc39c785c779e560c",
      "bytes": 2675002
    },
    {
      "page": 83,
      "sha256": "a23472c6908b860eed01997670397aa7d0e8c4a31031c11dde087e2ce76de5f4",
      "bytes": 2675002
    },
    {
      "page": 84,
      "sha256": "fba52720815d0dbdca5c99e4dff5b19a658ff6442182fc740a8450b41223bcb0",
      "bytes": 2675002
    },
    {
      "page": 85,
      "sha256": "d1912b79ba1e195c0d880de457e9c34d728aa17adf53125c0e2f2e1d5e9f8d23",
      "bytes": 2675002
    },
    {
      "page": 86,
      "sha256": "72382329f23fb61a435f70225ed6e59992104f59e7b699cebee040e0b9343683",
      "bytes": 2675002
    },
    {
      "page": 87,
      "sha256": "9893ee27983e71e1244699d8c4248f2074965d4b07b7eadbd8dd72d44ed56776",
      "bytes": 2675002
    },
    {
      "page": 88,
      "sha256": "d09e65d01ed0598be1ede8cda5e15160e45fa112334558a6292e2fddf0fe68b7",
      "bytes": 2675002
    },
    {
      "page": 89,
      "sha256": "930d173fdb5f5271a7d51364dac7e51c3dad477dfc495aaa1ed930f4dce66301",
      "bytes": 2675002
    },
    {
      "page": 90,
      "sha256": "dc0fb77f7ceeb75208c1f68632bc9a60fb9c92e8fb3b4229f99ef9ba578c40b0",
      "bytes": 2675002
    },
    {
      "page": 91,
      "sha256": "0e76227fd6b896734bbb07065c8df16af13b04c98468ea2c051bd98df251b5c8",
      "bytes": 2675002
    },
    {
      "page": 92,
      "sha256": "f81a1ff81d44d934da9f53a583dc23a32aebea8abdc3669802807c0de9abf969",
      "bytes": 2675002
    },
    {
      "page": 93,
      "sha256": "8e8b5acd8136716d2d3aa537b8e1afb1f631096b4996ab4849cc15fb9e33674a",
      "bytes": 2675002
    },
    {
      "page": 94,
      "sha256": "06a4c013810c6f4edb22f9747d784e1fc79e5d49fa59fe0ba5469d16702d66ca",
      "bytes": 2675002
    },
    {
      "page": 95,
      "sha256": "70d81de5c37b319c0481a19ed74a9b3a3bc12cc922a44fc5a45a7b21dd62ee4a",
      "bytes": 2675002
    },
    {
      "page": 96,
      "sha256": "ef39b313f61f165d40a31f597d97b66c0d27b7ff4f47940d968420805eb29137",
      "bytes": 2675002
    },
    {
      "page": 97,
      "sha256": "1749ff3996fb0f7280d5587983426a0b3d162b2a4185c88e53030081cd4e00b8",
      "bytes": 2675002
    },
    {
      "page": 98,
      "sha256": "b6d554c4c22424fa87f280c2a535b6978e80e40adda556359fad9e178ba4880d",
      "bytes": 2675002
    },
    {
      "page": 99,
      "sha256": "7dcedf9e9f5ba4cc2a6b529e6bc36ed6abdd0c065c7f0a185ccfbb67e65edb9f",
      "bytes": 2675002
    },
    {
      "page": 100,
      "sha256": "5e1f2ff847bbd5ad44b738596ae2ee64f7ad1d5d9a1d84a67ec5179ea7fcb628",
      "bytes": 2675002
    },
    {
      "page": 101,
      "sha256": "e2821ce97d4e0c584d086af44cca483a2003794a86d17df3940cf60026d8867a",
      "bytes": 2675002
    },
    {
      "page": 102,
      "sha256": "16a94f69f003a315fe34c3f6e5f0056197e480391fc28199000dec1ffcfc6680",
      "bytes": 2675002
    },
    {
      "page": 103,
      "sha256": "d1cf4773bb4c829dba66fc1d36c56192dd769638512a43731b3071f8a96e24d1",
      "bytes": 2675002
    },
    {
      "page": 104,
      "sha256": "03a40d7e6511b03b3271e94b6f515aeb9493e99b31a865913849cb955811eab8",
      "bytes": 2675002
    },
    {
      "page": 105,
      "sha256": "af62f0793f9fa93cad4bc619ac6eb4f5d3b8192cb63a6933bbc65ca2bd9e7c66",
      "bytes": 2675002
    },
    {
      "page": 106,
      "sha256": "d524c65746620c7072f0786bc9db6c66fe52bcc63fec16dd7aaa02b5c14f761c",
      "bytes": 2675002
    },
    {
      "page": 107,
      "sha256": "8be29aec8ed722e79298755887f456830de498ac3b051f3c4e5588d5eaac1d10",
      "bytes": 2675002
    },
    {
      "page": 108,
      "sha256": "0e683336f2b420a7c6dfe168a638f6e196e6dd8b98dab1358c5ab909967a6813",
      "bytes": 2675002
    },
    {
      "page": 109,
      "sha256": "c63f1971ac820a8632cad5634855c77e16c883d7e9d1e42e5887b5cbc0c786b9",
      "bytes": 2675002
    },
    {
      "page": 110,
      "sha256": "bf706019585a0cb24a4347bf9a70be3a8cc846c997ee4e450d5cf52eb4d6c3eb",
      "bytes": 2675002
    },
    {
      "page": 111,
      "sha256": "63c4973816e74f7e7b37477e51f0bdba212ceadfa7b46f411a31e401339ab0e6",
      "bytes": 2675002
    },
    {
      "page": 112,
      "sha256": "da5b6e49ca5e2b0c4e865100c535c82f4c90d58f8936f629c1ce7f30314db126",
      "bytes": 2675002
    },
    {
      "page": 113,
      "sha256": "6374dfe2e067eacbf5f91e8b69dbd0567af7dd51afb5d596fc4032ce0740d797",
      "bytes": 2675002
    },
    {
      "page": 114,
      "sha256": "81ec673c1d3672efc2b3ce6ac87fe72c6b2dc4a961ed6b5372bb8b4efe4731ce",
      "bytes": 2675002
    }
  ],
  "actual_page_digests": [
    {
      "page": 1,
      "sha256": "b9604c78a7ae3b6f8bec48e247ce091385fcece2befca82cb898390446b23ce2",
      "bytes": 2675002
    },
    {
      "page": 2,
      "sha256": "7c35d99234ad8a10cf030fdd34a756fa620ea01fe46a16f3e5e020bd0e71125d",
      "bytes": 2675002
    },
    {
      "page": 3,
      "sha256": "8f908080c01db2ad3a0289d722cddcbded590c35586f77987bc189ec7428c56a",
      "bytes": 2675002
    },
    {
      "page": 4,
      "sha256": "19b169bd7eada5990b3625af353db4906568feab63d04823b73dbc13ccdf2687",
      "bytes": 2675002
    },
    {
      "page": 5,
      "sha256": "b9fe43c7d86bb98bf68d472e36926593111c1011bac0e240b2deb66ec95e60b8",
      "bytes": 2675002
    },
    {
      "page": 6,
      "sha256": "52146e80ecd0771c3b62650732e5fce009fa22ae5658c423a15929122dffab51",
      "bytes": 2675002
    },
    {
      "page": 7,
      "sha256": "0d31fded8b59a5324edc8448b3fea83a1846fdc8106ca4d692f684e8d1f69268",
      "bytes": 2675002
    },
    {
      "page": 8,
      "sha256": "e828a2d4c317ef2f9baf2f3f524b26886eeb431d2c2aff0e8daf580dc7f36ae9",
      "bytes": 2675002
    },
    {
      "page": 9,
      "sha256": "13da5c5b8cd44047c09415a7055227b93f996c4f1600174230b75faabccd3706",
      "bytes": 2675002
    },
    {
      "page": 10,
      "sha256": "41f4c73dd370f84ab3dcc5907e8873b02baff811a0bf52b06e12f44871ff1370",
      "bytes": 2675002
    },
    {
      "page": 11,
      "sha256": "5eb689534a9ddc5927f05a4e0720abaf08f8c90dfc25e11a996203ebce6de8e9",
      "bytes": 2675002
    },
    {
      "page": 12,
      "sha256": "a314601c18ff5e1d094bbeb405086c389bc93f572a5f82aea713fc81c4ab4fb6",
      "bytes": 2675002
    },
    {
      "page": 13,
      "sha256": "04b67d59dbee30f84a1e556cf69f7af85f3032777167d15f68e44fa76803df7f",
      "bytes": 2675002
    },
    {
      "page": 14,
      "sha256": "6fcc2c6cdd015d0445931be1398a7141343f5c8f4d3276a69de4def3ca0d97fb",
      "bytes": 2675002
    },
    {
      "page": 15,
      "sha256": "259c9fae6b2594ad0ec4af3d6a03fd5b82e619f4a86c31021f012973faae7494",
      "bytes": 2675002
    },
    {
      "page": 16,
      "sha256": "54ef75b5041a10dbf9f3903222d41758e7f82f10b686eadc7f1f2fc195df7eb7",
      "bytes": 2675002
    },
    {
      "page": 17,
      "sha256": "76951b72f053f160fc3bbbfb237de4dd04e65676a96f161bd1460bfcbb64c5b7",
      "bytes": 2675002
    },
    {
      "page": 18,
      "sha256": "977ab9777c84af0a88fb0bf8a38fdfee996d8f394283accd8c32dadd6d9a764a",
      "bytes": 2675002
    },
    {
      "page": 19,
      "sha256": "f503cf60878554f0c65a40a31b661881787318b9985508459e28495acc55f4b7",
      "bytes": 2675002
    },
    {
      "page": 20,
      "sha256": "3e522b594df6af1ed60348a833627f43663c3c2bc66312600c1bf41ed99c4a32",
      "bytes": 2675002
    },
    {
      "page": 21,
      "sha256": "44a4f5ec60cd4248784232ee9ae75f9bc0ee94e4f76853947b48aef12248275d",
      "bytes": 2675002
    },
    {
      "page": 22,
      "sha256": "239bb1d8bec69a3aab270bbac864db66b285601506b4478c8b7a1cda33c489a3",
      "bytes": 2675002
    },
    {
      "page": 23,
      "sha256": "5465f392e145e0d9fe995d9a0e9c4d8a58ca9db9dd7741a652eb0d0c59d51c1b",
      "bytes": 2675002
    },
    {
      "page": 24,
      "sha256": "e7b45591932930a3ac9e20630026fe9045aa43de1fc5134f01b7369fd8e8e45d",
      "bytes": 2675002
    },
    {
      "page": 25,
      "sha256": "4b3314bc9b530e0b4f54ceaa99c44e1fb4e609b26e7a4b66e95ab2d69fae05b8",
      "bytes": 2675002
    },
    {
      "page": 26,
      "sha256": "704afd58b125bd5ad0c57254cbb8884aeaccc8c9d9200e0b795b1636c23c24b2",
      "bytes": 2675002
    },
    {
      "page": 27,
      "sha256": "29bd4a0a19e12dce6d22e02a741a6445b67b1da33d19c97291993b7716b9bd87",
      "bytes": 2675002
    },
    {
      "page": 28,
      "sha256": "9b1494769467a2106495aa34f003533e561163b51ed148bc549236b980d87f41",
      "bytes": 2675002
    },
    {
      "page": 29,
      "sha256": "4289512e2aa6fdaeebcc1b1a384d4e0407c7be1028889044531e7eb399b42d38",
      "bytes": 2675002
    },
    {
      "page": 30,
      "sha256": "259936beb0ac6574e04b1244f6bcb51817ae81a069b867ee0b6c5a1714a7d5b4",
      "bytes": 2675002
    },
    {
      "page": 31,
      "sha256": "b117fc20ad6162736f923600f75d0d307889662c03e5e00247bdd9673c76a6f6",
      "bytes": 2675002
    },
    {
      "page": 32,
      "sha256": "9dd1cdb54547821c5e1354a747c3b325844dc373a83c24a59e649e2803d913d0",
      "bytes": 2675002
    },
    {
      "page": 33,
      "sha256": "0910ef27843086e04e163637301244b897b45c7d03d7c2d97da5340622f75052",
      "bytes": 2675002
    },
    {
      "page": 34,
      "sha256": "19de9ebf07c229b1ddf73833527284637d7d77ad29dffb890fcbd600a3c85759",
      "bytes": 2675002
    },
    {
      "page": 35,
      "sha256": "2e8673cdbc3a427be34778eb6ac3b29ff91830af80923f1af551b9b1348f15ad",
      "bytes": 2675002
    },
    {
      "page": 36,
      "sha256": "6c28f2e25c0301da1b5e0dd33f3936464db8d5a25946d53ecda8f74864e194cb",
      "bytes": 2675002
    },
    {
      "page": 37,
      "sha256": "526c286bfa3f1b21acfd9d1a7645678380d21f61037a6161845ccb5f46220587",
      "bytes": 2675002
    },
    {
      "page": 38,
      "sha256": "7c2cae7abc89e1ea20a72e159f828e9d8a3b00f5bfd890184f4196a9c6e0310c",
      "bytes": 2675002
    },
    {
      "page": 39,
      "sha256": "fd77acf7b3d33ebbde538544494df48bb246e43b1094c81ab313187c4b190d9d",
      "bytes": 2675002
    },
    {
      "page": 40,
      "sha256": "aed2d378a47b4a99d3b68affad2922bf1795b7ee369c310a25ebb84af0e040b6",
      "bytes": 2675002
    },
    {
      "page": 41,
      "sha256": "a24738126c0ca131320d17134bcfe1ae4e6e78c821d94357841ba3a135c51bbb",
      "bytes": 2675002
    },
    {
      "page": 42,
      "sha256": "b8778268180c03564c8529cce42038717246487a39271fc63c3bf9ca4c519101",
      "bytes": 2675002
    },
    {
      "page": 43,
      "sha256": "32b22eeb290d42eb11eef595b808b1d752da594af631b397afa96074a81de016",
      "bytes": 2675002
    },
    {
      "page": 44,
      "sha256": "58ca7f6a7363df8d0d3878352cfeb4e294909905577c5153d4976cb647da25b6",
      "bytes": 2675002
    },
    {
      "page": 45,
      "sha256": "6ecc3a786682d93470f92eff3c2d0acc660c1b066f6f2c263437ae6f4a5df42a",
      "bytes": 2675002
    },
    {
      "page": 46,
      "sha256": "f6e768841def355ca1ea7b0dd69cd9144691fabb66ebe3c9a35bca667486eeaf",
      "bytes": 2675002
    },
    {
      "page": 47,
      "sha256": "427ab24c3fa43b88524b85b9ecc5899d3279926ef67a37c924bed96465732efd",
      "bytes": 2675002
    },
    {
      "page": 48,
      "sha256": "261955d93c5b128ccb806f55e5b2a76aa3862aafc0d157d4dfdb48615fc7dd54",
      "bytes": 2675002
    },
    {
      "page": 49,
      "sha256": "d9d59f8cd34950b29f5c6975fdf427c60f32af21cb8cc0c1f70f568959ba529e",
      "bytes": 2675002
    },
    {
      "page": 50,
      "sha256": "2e4991718b34da5d794b411a561ed5c23b6e8639847227c7d1c309fd7eeeee95",
      "bytes": 2675002
    },
    {
      "page": 51,
      "sha256": "2534cb2dcccf64b9e50791aaf6eab43d8ba2af6474e25f640e4f5a09bd2ea2db",
      "bytes": 2675002
    },
    {
      "page": 52,
      "sha256": "2b237e05e1c31b1556e8f4a324cda7809fd721d26c3b110ca7a1cf8347a3565b",
      "bytes": 2675002
    },
    {
      "page": 53,
      "sha256": "a3e97ae84cc23043aa30f8e7c1f0df855d10f47e1f20e6ab5426c6ed6a50196a",
      "bytes": 2675002
    },
    {
      "page": 54,
      "sha256": "3cf6bd6f0752ce197d7e58146475331cb35235341f9bc67dc2498707ed535849",
      "bytes": 2675002
    },
    {
      "page": 55,
      "sha256": "f088e2aabdbe7379e9ba1e7700bb7cef3b489b51228c4670b6883e65396fa1cf",
      "bytes": 2675002
    },
    {
      "page": 56,
      "sha256": "152f8343c4599791ef940673b27db7f47776bc9dfb086f73a2ad167fe78dbd37",
      "bytes": 2675002
    },
    {
      "page": 57,
      "sha256": "26bfffb9dba024e3f5e8b0b325f0eac4150c97686c544618737385cbc146a6fe",
      "bytes": 2675002
    },
    {
      "page": 58,
      "sha256": "27675dbac85fcc2fb4051a5ce290c3e4e4c7d217940c907ca5add492e4cb603d",
      "bytes": 2675002
    },
    {
      "page": 59,
      "sha256": "dec85cd595bc6cbb8a036511384d5f51a5ae6b4236f4217423a4c84f02d2dfea",
      "bytes": 2675002
    },
    {
      "page": 60,
      "sha256": "3125da8dda21f67b384b3ddb475a0a936ba864d04d9b4d06cac9edcf675c0dc7",
      "bytes": 2675002
    },
    {
      "page": 61,
      "sha256": "7a76b9d4cbdd04cb24ba7c0b151e2f351c87b076bbb2a530cdc3755f47fd6b3a",
      "bytes": 2675002
    },
    {
      "page": 62,
      "sha256": "930199beb24664d0fee6ea29c42c35c4164bff2c44c9f5dcc953bf6208a7941a",
      "bytes": 2675002
    },
    {
      "page": 63,
      "sha256": "f0cff72b6e7bcdb11ee9a7a4e36295e327210fd5ddb4ff4a49f04f72b6bb9537",
      "bytes": 2675002
    },
    {
      "page": 64,
      "sha256": "8521da12438b694351f4ac099ef0a2b34f0b2958e7a377807aa3a5a5d70d855f",
      "bytes": 2675002
    },
    {
      "page": 65,
      "sha256": "0596dec112b3bb86906f227e73ecb5fc99089f14f5e0033db15f766a172025dc",
      "bytes": 2675002
    },
    {
      "page": 66,
      "sha256": "1b5b946b1483579f039ac0ba1427d5fec91614e0d1fe5bf0c36e7b77907d35f1",
      "bytes": 2675002
    },
    {
      "page": 67,
      "sha256": "24a87ef19a21761cf60b5eec6512a22e289e6ffb5d36f90905caecde1461006b",
      "bytes": 2675002
    },
    {
      "page": 68,
      "sha256": "3bc76d6260b21ade0587abbe40d0ac48c0a7da4c32ceee943af221fb69dd2c51",
      "bytes": 2675002
    },
    {
      "page": 69,
      "sha256": "398dd7972690952ada398d79a5bcd70b36e609805953fcf4b9d40e247fdfa663",
      "bytes": 2675002
    },
    {
      "page": 70,
      "sha256": "ae96f46c37093b08a2a2901719d36bf8484af63f9af48f1397f5b5b138c0a48a",
      "bytes": 2675002
    },
    {
      "page": 71,
      "sha256": "63e74911d095f2707a71aabd8fd4d0b008c46c8951a91e5c0511e53607b21a97",
      "bytes": 2675002
    },
    {
      "page": 72,
      "sha256": "37168c4569ca92999fb76d446ff970981c5dab95fd544ef1b0b0c3f25a2e84d6",
      "bytes": 2675002
    },
    {
      "page": 73,
      "sha256": "21d03b300b9cc39461a3d63f2be24aa8c79d7aa534777a8b293f9477dc54031c",
      "bytes": 2675002
    },
    {
      "page": 74,
      "sha256": "3bd664ba08393c54ff45a807e9f204699374e478c02894b52eedf4f3e4cd527b",
      "bytes": 2675002
    },
    {
      "page": 75,
      "sha256": "77fb46a980bdf69a8d7fced7847678c85f184f319fba84c7ccc11122d614e21a",
      "bytes": 2675002
    },
    {
      "page": 76,
      "sha256": "226e12e95b3524e5f2a19a911281e70e2fa9b3885c3bc05f52141eaaa585b3f8",
      "bytes": 2675002
    },
    {
      "page": 77,
      "sha256": "af545bfe2c31bbecd897762e6fa1de677b4ca4bb7c3e53b60e3d28f69fffd8a4",
      "bytes": 2675002
    },
    {
      "page": 78,
      "sha256": "57ff0b99d592de0a60a1a46b86ad4f6f64726afb744825dd41324ca3401770ff",
      "bytes": 2675002
    },
    {
      "page": 79,
      "sha256": "685453f52064e6628761edb3f6a78339c870f2532904d9dfb46d1ffb42487cc9",
      "bytes": 2675002
    },
    {
      "page": 80,
      "sha256": "f816be7bd74abdf1b574f213a1b486866752eee854dfa30c2ffbd2cc7db4935e",
      "bytes": 2675002
    },
    {
      "page": 81,
      "sha256": "70c4ad0bc1166ba0bd63c09ba3e346b7a3aba88dc5b9d8dfc2ee706ef85988fc",
      "bytes": 2675002
    },
    {
      "page": 82,
      "sha256": "bae35219306352b1f2e5f3e7832965e1beda76bbadafacabc39c785c779e560c",
      "bytes": 2675002
    },
    {
      "page": 83,
      "sha256": "a23472c6908b860eed01997670397aa7d0e8c4a31031c11dde087e2ce76de5f4",
      "bytes": 2675002
    },
    {
      "page": 84,
      "sha256": "fba52720815d0dbdca5c99e4dff5b19a658ff6442182fc740a8450b41223bcb0",
      "bytes": 2675002
    },
    {
      "page": 85,
      "sha256": "d1912b79ba1e195c0d880de457e9c34d728aa17adf53125c0e2f2e1d5e9f8d23",
      "bytes": 2675002
    },
    {
      "page": 86,
      "sha256": "72382329f23fb61a435f70225ed6e59992104f59e7b699cebee040e0b9343683",
      "bytes": 2675002
    },
    {
      "page": 87,
      "sha256": "9893ee27983e71e1244699d8c4248f2074965d4b07b7eadbd8dd72d44ed56776",
      "bytes": 2675002
    },
    {
      "page": 88,
      "sha256": "d09e65d01ed0598be1ede8cda5e15160e45fa112334558a6292e2fddf0fe68b7",
      "bytes": 2675002
    },
    {
      "page": 89,
      "sha256": "930d173fdb5f5271a7d51364dac7e51c3dad477dfc495aaa1ed930f4dce66301",
      "bytes": 2675002
    },
    {
      "page": 90,
      "sha256": "dc0fb77f7ceeb75208c1f68632bc9a60fb9c92e8fb3b4229f99ef9ba578c40b0",
      "bytes": 2675002
    },
    {
      "page": 91,
      "sha256": "0e76227fd6b896734bbb07065c8df16af13b04c98468ea2c051bd98df251b5c8",
      "bytes": 2675002
    },
    {
      "page": 92,
      "sha256": "f81a1ff81d44d934da9f53a583dc23a32aebea8abdc3669802807c0de9abf969",
      "bytes": 2675002
    },
    {
      "page": 93,
      "sha256": "8e8b5acd8136716d2d3aa537b8e1afb1f631096b4996ab4849cc15fb9e33674a",
      "bytes": 2675002
    },
    {
      "page": 94,
      "sha256": "06a4c013810c6f4edb22f9747d784e1fc79e5d49fa59fe0ba5469d16702d66ca",
      "bytes": 2675002
    },
    {
      "page": 95,
      "sha256": "70d81de5c37b319c0481a19ed74a9b3a3bc12cc922a44fc5a45a7b21dd62ee4a",
      "bytes": 2675002
    },
    {
      "page": 96,
      "sha256": "ef39b313f61f165d40a31f597d97b66c0d27b7ff4f47940d968420805eb29137",
      "bytes": 2675002
    },
    {
      "page": 97,
      "sha256": "1749ff3996fb0f7280d5587983426a0b3d162b2a4185c88e53030081cd4e00b8",
      "bytes": 2675002
    },
    {
      "page": 98,
      "sha256": "b6d554c4c22424fa87f280c2a535b6978e80e40adda556359fad9e178ba4880d",
      "bytes": 2675002
    },
    {
      "page": 99,
      "sha256": "7dcedf9e9f5ba4cc2a6b529e6bc36ed6abdd0c065c7f0a185ccfbb67e65edb9f",
      "bytes": 2675002
    },
    {
      "page": 100,
      "sha256": "5e1f2ff847bbd5ad44b738596ae2ee64f7ad1d5d9a1d84a67ec5179ea7fcb628",
      "bytes": 2675002
    },
    {
      "page": 101,
      "sha256": "e2821ce97d4e0c584d086af44cca483a2003794a86d17df3940cf60026d8867a",
      "bytes": 2675002
    },
    {
      "page": 102,
      "sha256": "16a94f69f003a315fe34c3f6e5f0056197e480391fc28199000dec1ffcfc6680",
      "bytes": 2675002
    },
    {
      "page": 103,
      "sha256": "d1cf4773bb4c829dba66fc1d36c56192dd769638512a43731b3071f8a96e24d1",
      "bytes": 2675002
    },
    {
      "page": 104,
      "sha256": "03a40d7e6511b03b3271e94b6f515aeb9493e99b31a865913849cb955811eab8",
      "bytes": 2675002
    },
    {
      "page": 105,
      "sha256": "af62f0793f9fa93cad4bc619ac6eb4f5d3b8192cb63a6933bbc65ca2bd9e7c66",
      "bytes": 2675002
    },
    {
      "page": 106,
      "sha256": "d524c65746620c7072f0786bc9db6c66fe52bcc63fec16dd7aaa02b5c14f761c",
      "bytes": 2675002
    },
    {
      "page": 107,
      "sha256": "8be29aec8ed722e79298755887f456830de498ac3b051f3c4e5588d5eaac1d10",
      "bytes": 2675002
    },
    {
      "page": 108,
      "sha256": "0e683336f2b420a7c6dfe168a638f6e196e6dd8b98dab1358c5ab909967a6813",
      "bytes": 2675002
    },
    {
      "page": 109,
      "sha256": "c63f1971ac820a8632cad5634855c77e16c883d7e9d1e42e5887b5cbc0c786b9",
      "bytes": 2675002
    },
    {
      "page": 110,
      "sha256": "bf706019585a0cb24a4347bf9a70be3a8cc846c997ee4e450d5cf52eb4d6c3eb",
      "bytes": 2675002
    },
    {
      "page": 111,
      "sha256": "63c4973816e74f7e7b37477e51f0bdba212ceadfa7b46f411a31e401339ab0e6",
      "bytes": 2675002
    },
    {
      "page": 112,
      "sha256": "da5b6e49ca5e2b0c4e865100c535c82f4c90d58f8936f629c1ce7f30314db126",
      "bytes": 2675002
    },
    {
      "page": 113,
      "sha256": "6374dfe2e067eacbf5f91e8b69dbd0567af7dd51afb5d596fc4032ce0740d797",
      "bytes": 2675002
    },
    {
      "page": 114,
      "sha256": "81ec673c1d3672efc2b3ce6ac87fe72c6b2dc4a961ed6b5372bb8b4efe4731ce",
      "bytes": 2675002
    }
  ]
}


==> release/Aave_BNS_Render_Comparison_RC27_2026-08-20.json <==
{
  "status": "PASS",
  "dpi": 96,
  "pages": 116,
  "comparisons": {
    "modular_vs_flattened": {
      "matching_pages": 116,
      "mismatched_pages": []
    },
    "modular_vs_overleaf_clean": {
      "matching_pages": 116,
      "mismatched_pages": []
    }
  },
  "modular_page_digests": [
    {
      "page": 1,
      "sha256": "e5fe1baabaa63be7d3fed40e43d5fec37a7fbae5b961a0a93fff57a45a2ba0eb",
      "bytes": 121419
    },
    {
      "page": 2,
      "sha256": "2f7f7ae8ad644b145acaac1cafb5bc296f4133fda94f62e0295274f976d0db09",
      "bytes": 139573
    },
    {
      "page": 3,
      "sha256": "e4fa686e91b5523eeccedcd6dd0744de76c1e95f2da82ad29963fa0966c3d37b",
      "bytes": 122979
    },
    {
      "page": 4,
      "sha256": "5bb89ad8243c8293c875c2d002ece78e43bdde9ae882575d4c565235e1d9f276",
      "bytes": 146965
    },
    {
      "page": 5,
      "sha256": "4bf42c9ae92c7a857c01c2dedfba7aeac1892598e47b1dcc88c80e1fc305458c",
      "bytes": 160401
    },
    {
      "page": 6,
      "sha256": "d3e39154ed955171a4328ac7131b9e002bf9a92c01b75a312039757812abb698",
      "bytes": 125614
    },
    {
      "page": 7,
      "sha256": "cc64cbc1d5b27c5660daf344adf623bf044273f04efa1fb4fc4c40d5a3417ffb",
      "bytes": 137881
    },
    {
      "page": 8,
      "sha256": "8e562ef36b6e08c341836072ebeea9b604fb60c97ad2fd3df4feb9ad2e4cc801",
      "bytes": 142456
    },
    {
      "page": 9,
      "sha256": "83452dd3e9f66de35685bb73e3ff29a959d2acdc0724f59aef1170b8b80113d1",
      "bytes": 151865
    },
    {
      "page": 10,
      "sha256": "e7e5e82e099ed92cfdaa1bb1de234c8513fa1ab80f62b252e6e4439313341888",
      "bytes": 130362
    },
    {
      "page": 11,
      "sha256": "8b91be36574e29c33fa6db04d45272288ff7316081484cbedac1bf62c9a7bdf8",
      "bytes": 127177
    },
    {
      "page": 12,
      "sha256": "f638850b8a51a37cd9a871372099a8f92124b0e65ab35af798523c1ebb90ec7a",
      "bytes": 156322
    },
    {
      "page": 13,
      "sha256": "a7b5e1cf24742e00a8617112fc34a58d6467e6ea435a13356c2aa112aebd762e",
      "bytes": 103202
    },
    {
      "page": 14,
      "sha256": "cc50612cea36baeb6a9d618906af325bae662c4553f49fa7497b3d1ee31868e2",
      "bytes": 118485
    },
    {
      "page": 15,
      "sha256": "3b5c1dd8c60c90ea96d6fc173fb9972f2ed63dee8c6693ee6b1de4083e65bea9",
      "bytes": 91819
    },
    {
      "page": 16,
      "sha256": "57a8681c82d308136f1b962217b2ffecab5320116e93d676e359e07c2fad7c32",
      "bytes": 98324
    },
    {
      "page": 17,
      "sha256": "6dc0c59d7759d6d31e663d006eb9e36e481ba11612fe7366fa32410b8d9e2858",
      "bytes": 73961
    },
    {
      "page": 18,
      "sha256": "e1eaceae4b5f57ba36d7a15b3ff12028b27115e7b4ebe60a9a4af789fd9cf6e6",
      "bytes": 111916
    },
    {
      "page": 19,
      "sha256": "6ba4813ffae2374d83c36afaf07a90a95ec8ccd6a49c871457fb00ce914a35ea",
      "bytes": 124451
    },
    {
      "page": 20,
      "sha256": "549f6acfc154985994cd041b21fd3dc411f3a839edcfe2b16d48b6c228fc2b4f",
      "bytes": 140813
    },
    {
      "page": 21,
      "sha256": "83b81293c04cd1d0e10dad1ffa41d4eb3c0c942b1cb3fb0b3b1e360220cbdffd",
      "bytes": 119852
    },
    {
      "page": 22,
      "sha256": "313a40c2b07c721301450b79301288b0accf6a0bdc5b43a356bde44d8ad41b67",
      "bytes": 121038
    },
    {
      "page": 23,
      "sha256": "00030000f69946d37c0122a909563da2632d7a4ba24db02d4609bdc4d9bcbbca",
      "bytes": 94412
    },
    {
      "page": 24,
      "sha256": "6fb007314b139439aa1b44466a1fb2e2ccf6078d77097036160bbcee14f8c7f0",
      "bytes": 141573
    },
    {
      "page": 25,
      "sha256": "e92f6b8177e5a34ad0a8d02287f0054b0a0a623d35a19b69599a8b89d043cb29",
      "bytes": 146319
    },
    {
      "page": 26,
      "sha256": "828aabe1dad57ba1c537f9344c4595aa24e28bbce1e28e5915a1b14ecbf116dd",
      "bytes": 136718
    },
    {
      "page": 27,
      "sha256": "4c9e8fd50ab2f4a0753969c96392d4530aec5ce5c977a2c9d46b75cd89776489",
      "bytes": 136110
    },
    {
      "page": 28,
      "sha256": "6cd88687dceb637834bbbbd466fbd0f2c7d1b901da80bb8339248803de72b267",
      "bytes": 119462
    },
    {
      "page": 29,
      "sha256": "2e1fdf4874a842d8f718d980e3927e76719c7596c690e5ecd53abf9fd62fa8af",
      "bytes": 133588
    },
    {
      "page": 30,
      "sha256": "584ad4d7b4073faa95677212f0d0b51ec5e4343b7bb27ca98ddc41109ba7b55f",
      "bytes": 146243
    },
    {
      "page": 31,
      "sha256": "eadd35c644aaa57b4a32180a202a5f72b7e736257e6d09d43cb048e169b0430d",
      "bytes": 135287
    },
    {
      "page": 32,
      "sha256": "aa35b4715bcb780b7a8c58a449ec9c4362a908c123ba21d40520ef057e103533",
      "bytes": 139617
    },
    {
      "page": 33,
      "sha256": "7c91b9e793b02bf1a652da44bd0de6c01dca70bd7d4886d402c043fe962d4338",
      "bytes": 122922
    },
    {
      "page": 34,
      "sha256": "1a0f7f90fa85cadab6938c2af454edddc64d0488f5f4a003aeb83c139328df5e",
      "bytes": 138305
    },
    {
      "page": 35,
      "sha256": "384f7e9651eef14ba8ee55f2bda2032364266906dff0bf3e7b6b8e47522bf65e",
      "bytes": 130531
    },
    {
      "page": 36,
      "sha256": "759e92d3f2cea14de75d864abf8c2ca25c1f4ede2ad2240853a1044bc48adf45",
      "bytes": 156428
    },
    {
      "page": 37,
      "sha256": "1d0a7ba874fff6ace24533b9fcafe8a698575cf9bf159a48e5906a10d1979b30",
      "bytes": 83469
    },
    {
      "page": 38,
      "sha256": "4d1b6240cfe731981f503845671c6b5b556b9a28f5c9c190f857db3875f1d9f0",
      "bytes": 113906
    },
    {
      "page": 39,
      "sha256": "8e1c5f3b6100a3e7f497b6d89fa114057639e29533fe4cd5e3d4817e57a422db",
      "bytes": 140485
    },
    {
      "page": 40,
      "sha256": "97698849c7d80274122f2c6052f465022b23b7f91fd51681c7ab1b10b9de6eb4",
      "bytes": 153491
    },
    {
      "page": 41,
      "sha256": "1042683c9175bc74194a1ecf9feae23d4d8da41f57c145664217f0be154863dd",
      "bytes": 121086
    },
    {
      "page": 42,
      "sha256": "1dd750417e62209c067fc1d4ff227bed2232f9f2bd9302f21600d606725009f9",
      "bytes": 144986
    },
    {
      "page": 43,
      "sha256": "190cb483b562003e7da193d8ef246067a9ec232fadb9ebf8c9d4476fa806f13c",
      "bytes": 118356
    },
    {
      "page": 44,
      "sha256": "0ed494740eb4d59b094943ba172858730c167ea22aee0207653644d385e2b3b2",
      "bytes": 122972
    },
    {
      "page": 45,
      "sha256": "fbe55dca5c3ad80946a74de3e4eeafc25146e6d97c83ead71a6aceb0289964d3",
      "bytes": 134032
    },
    {
      "page": 46,
      "sha256": "e69c40f77978ab31d05c59187a65e40a14c435616901e7da4c72f6358090d735",
      "bytes": 153900
    },
    {
      "page": 47,
      "sha256": "67c294bba293d047bf841390ed4a7fc3a66a05338de1944a521dbd00bdb75db0",
      "bytes": 133465
    },
    {
      "page": 48,
      "sha256": "18c444040e7ebed9f82297b3dd4f1da03edfb201dd77e8c97549e926ad90205c",
      "bytes": 117469
    },
    {
      "page": 49,
      "sha256": "ec656ac6cad6af039c5dbcab00c87e9e8d4feb64ef94532f438980a5a29ed6b2",
      "bytes": 102641
    },
    {
      "page": 50,
      "sha256": "df0ac5b2131bbfb49000a44e9d4070de68654fa41096cbe8e90b0a75c57fb707",
      "bytes": 91666
    },
    {
      "page": 51,
      "sha256": "9cc54936e2a58732be2e2c575d045d514653f0f760f41bbc027f8a48a672704c",
      "bytes": 112315
    },
    {
      "page": 52,
      "sha256": "47ed2fac1252135b27db04d6a2dec5c356b872923bc4fe46b1f63a083081a58c",
      "bytes": 127159
    },
    {
      "page": 53,
      "sha256": "c84e520b67fee2c11fb2279ed90efd071e8e4b2a56010ca0536208ad52a3d0fe",
      "bytes": 117220
    },
    {
      "page": 54,
      "sha256": "afb7e857565e8e88975aba3cb08ead179570c6d36342677e129ebf56087d3048",
      "bytes": 109233
    },
    {
      "page": 55,
      "sha256": "15abe02909153f3ce1e9b358b3c4248d9fd3b394000b10cff1e1cc8c7fe65595",
      "bytes": 131679
    },
    {
      "page": 56,
      "sha256": "291c19dec0b988fd74062a9929b516afa44fa997b5543800acfb5e2c05835b75",
      "bytes": 190031
    },
    {
      "page": 57,
      "sha256": "a71a749b7f08a201cd585f27a442e87d49665e55999e1769b031db048ddf2f5b",
      "bytes": 172867
    },
    {
      "page": 58,
      "sha256": "38022d02daa77fd64ac847f9a87a3ece2b66237d7727c614297273776a5e5542",
      "bytes": 110902
    },
    {
      "page": 59,
      "sha256": "ccff322acc3aaf46ea35ce435075791596916c3189ea4665131830508d02c727",
      "bytes": 115474
    },
    {
      "page": 60,
      "sha256": "aa92a050202f9ec26cfe9c52b47b1e3b312b8114c056b67a9067e11969a4f6b7",
      "bytes": 103061
    },
    {
      "page": 61,
      "sha256": "2b6af4580d36af511bc16f1d2d7635f86330efb27d25bdde27873af65d0d10f8",
      "bytes": 97786
    },
    {
      "page": 62,
      "sha256": "e2ecbbb95fd56d053d55bdea8dd0aaa4cb3173561abf3af745159d8b4ec54ed1",
      "bytes": 93007
    },
    {
      "page": 63,
      "sha256": "18b30e134f9b4e369c0318e4a7a5c5697415524626a413056dfb15d2eddb7059",
      "bytes": 104587
    },
    {
      "page": 64,
      "sha256": "a28716f97360248eb97b60393bc092960b213ba29dfd619dbded1a41af921963",
      "bytes": 127039
    },
    {
      "page": 65,
      "sha256": "2caa7253772553e75656d0e65345fbce0f9dab2ecf5dc94a5bcdd7933281369c",
      "bytes": 122823
    },
    {
      "page": 66,
      "sha256": "ad17875a373d36fcbf5c2501784c4f4dabfba1988e3885f7bed0810d4f5d09e4",
      "bytes": 112175
    },
    {
      "page": 67,
      "sha256": "c3c2cd498b42fa21198b920772efba01f4f415c1045df2a0309435afbbaee8bc",
      "bytes": 139481
    },
    {
      "page": 68,
      "sha256": "45a56c70307ea55fc5d91b18b4d3c66cec8bdb4a1554674c4e228da9c13215eb",
      "bytes": 119912
    },
    {
      "page": 69,
      "sha256": "3e3ddb9ccf3bbf02cf1b4edeeffb7b9e73cb38baa69b7d1ca0c981078d2d3e7a",
      "bytes": 122723
    },
    {
      "page": 70,
      "sha256": "19b636b67c6ec639d2f2f874eba71d27562af139f58a60a8ff00ddddda54b937",
      "bytes": 132270
    },
    {
      "page": 71,
      "sha256": "a7850c43d80c3ce2e912afdae454ecfdbc4d9457a1c6f7ff570b44cf77822d76",
      "bytes": 123870
    },
    {
      "page": 72,
      "sha256": "11ea1958a99aadd36f613a5cc4cd5c4cfd854b8c93e7b8909667f2b996ea89db",
      "bytes": 113443
    },
    {
      "page": 73,
      "sha256": "8d6a312ca324f262af6c586933f14a14cc3464c49219c1c4fc49d17b7140ba39",
      "bytes": 113536
    },
    {
      "page": 74,
      "sha256": "ba0e32d16ef780ebcb1c43457b5919f5c74b6cf3157cab12ea5d8121d4df590a",
      "bytes": 89246
    },
    {
      "page": 75,
      "sha256": "2065e9cfec6ff9fe427dd842c3dd94b0692703f844163b49f678df6d4810020c",
      "bytes": 137231
    },
    {
      "page": 76,
      "sha256": "dc198068ccc575db7bbbc19d5a88023335422fe0dca1445f549303f71f0a118d",
      "bytes": 130132
    },
    {
      "page": 77,
      "sha256": "03d24ae6fdb092e225ca23fa7dc7f4bb5390c9ed5fb32d817d1e309063b1bac0",
      "bytes": 120430
    },
    {
      "page": 78,
      "sha256": "d120126e248b9c8cf1264ad18d338170f362c9e4627bc73bc96c6c211bc1e303",
      "bytes": 109003
    },
    {
      "page": 79,
      "sha256": "05490e83f09bdb7ab73e2835c3a5a4962947d9ebf323f9dc71d7c14522afadec",
      "bytes": 97052
    },
    {
      "page": 80,
      "sha256": "beac7f3d79177015cd6d110b38624a2b684e08fdfb2588d43f12f3a3edc6e5f5",
      "bytes": 126595
    },
    {
      "page": 81,
      "sha256": "924d27239fa04ef6afbaccb04a20fa092431c9ff85089f8d3afd25d088b8082a",
      "bytes": 134298
    },
    {
      "page": 82,
      "sha256": "726f26906ee4951bffa0990fff52c705976497ef8d3d83512528236009ae2ce6",
      "bytes": 92229
    },
    {
      "page": 83,
      "sha256": "29e33ae76651b954cd1fef3ef2d8b02e47c36017941608b2619c3d7a118db495",
      "bytes": 109414
    },
    {
      "page": 84,
      "sha256": "fd7482bfee760c44e677f65c288b736095cb91a8eb37c6748fa3e77774791532",
      "bytes": 140202
    },
    {
      "page": 85,
      "sha256": "a8bd824d671882dae748ad78cb5b711609f052d2d5d744fecb25804dd5a83a2f",
      "bytes": 133824
    },
    {
      "page": 86,
      "sha256": "617b73d5fc33a1aa831eecfcb9b5e8f02f0e9b2fa4aa557247140555ec8b83fc",
      "bytes": 119178
    },
    {
      "page": 87,
      "sha256": "8c3b7203cc5c786e92691453f74f2876005d5828e1df4c1046aa11e5444301d3",
      "bytes": 101612
    },
    {
      "page": 88,
      "sha256": "580306cc15ec319c2205477aa8c4f80cc59999310ae4c3207f4dd36050f187f3",
      "bytes": 138954
    },
    {
      "page": 89,
      "sha256": "a712566605cf8e54c412592637843d6d8c5559613f7f31a4d44228cfc5287f9f",
      "bytes": 128617
    },
    {
      "page": 90,
      "sha256": "ff6ae8e3ffbbbad3e3b971926e50236d398e9400fdee24ee8b6facf37ebff288",
      "bytes": 128036
    },
    {
      "page": 91,
      "sha256": "ee4b90d3d9ab9f4b2b1acf891e955aaa485ca716d08ff15783157fd38e540e60",
      "bytes": 134751
    },
    {
      "page": 92,
      "sha256": "f1e3a2bb63d7f903da3f984b89cd55513ed879d1045d376c86071cc3ebb95149",
      "bytes": 136148
    },
    {
      "page": 93,
      "sha256": "a2fa449ea47975f11690fe0945943dccb561b0f3a34ee45a8d9df54a208d82e6",
      "bytes": 133895
    },
    {
      "page": 94,
      "sha256": "e94dfba6b46a4f4a66a789ce2c00c30a64cc893e2f51841fa34584c5b9b6f71a",
      "bytes": 134070
    },
    {
      "page": 95,
      "sha256": "3ed31ad774877606f96c0e90de568ac1c48137c6a1e73382c2929ae40a6a49c9",
      "bytes": 116550
    },
    {
      "page": 96,
      "sha256": "c72593f2b230b9fa1957c336e69239d287fa3655e3adfbac415f9b41d39fa77d",
      "bytes": 116955
    },
    {
      "page": 97,
      "sha256": "75163a7a7c9eddf5bf5a6a2331e71062ece867d6d2c7cef41fdbf354ee1ab916",
      "bytes": 129024
    },
    {
      "page": 98,
      "sha256": "2694ca99f5f275998b88e4fd981af3dbdc1ddcb7a2a3e0dc53ea35c7013a96a6",
      "bytes": 109570
    },
    {
      "page": 99,
      "sha256": "5b4007b3c025432acd97e5c6e54fc3ba26b74fc8e01e9952eebc3b7d2302eb55",
      "bytes": 151172
    },
    {
      "page": 100,
      "sha256": "4aa64b540a9a4da648d8074bdd5fbe7e984350ee619e886be4da18c7635bc30a",
      "bytes": 129309
    },
    {
      "page": 101,
      "sha256": "b2c38497408dead5409730cbfd5eb648688b5d9384405ba8e8db1b16786c4b37",
      "bytes": 176241
    },
    {
      "page": 102,
      "sha256": "b360ecddbb14dd12344cd1fedaf34b2edeb3da623247f6bf7af1b2b3474a901b",
      "bytes": 162621
    },
    {
      "page": 103,
      "sha256": "f7b7a48d429a4d5d3581a016eea834761d6507c3fb66fad1fe824f71554caefa",
      "bytes": 159626
    },
    {
      "page": 104,
      "sha256": "5375e304f5136b516e59a34770bd2a9ee85945aafe29f32d6b6106fe500cac53",
      "bytes": 110917
    },
    {
      "page": 105,
      "sha256": "5f2153b6e2dc47b7a1c8fb86669d88e82f0b9ac8ed08b26585425e1576582973",
      "bytes": 136358
    },
    {
      "page": 106,
      "sha256": "81e89c4ce2d548e190c1a744349a5e5d83fe39e4973466bb27422ad8a76d1c19",
      "bytes": 120692
    },
    {
      "page": 107,
      "sha256": "e244101bb63d461618b1da6a1c90f63d28c15b108dba3055dc911b5ccce261de",
      "bytes": 128201
    },
    {
      "page": 108,
      "sha256": "fcb5b3529bfd5271afce6043c022814606ed69a523b97b50f9805476a3f55110",
      "bytes": 122232
    },
    {
      "page": 109,
      "sha256": "511be1b148bed0704b2f452af399d46a7bc516cc289536ba81fc648a0d92fd26",
      "bytes": 125804
    },
    {
      "page": 110,
      "sha256": "8f72e02697af08f7683917a6ac401dfb75927f5357e25167d5cb321b2c7a32b1",
      "bytes": 116418
    },
    {
      "page": 111,
      "sha256": "5ad6a7611a4147e95841de1afa7bcdcfcf18d1044c124e62ad40713eaf405ca4",
      "bytes": 126618
    },
    {
      "page": 112,
      "sha256": "ccc60fc8797c16bb6a598e06e59fed618a5e74d15140f11ab7d771084f77c28d",
      "bytes": 125666
    },
    {
      "page": 113,
      "sha256": "96b4feb01953c325d710a5829b29f5490d63315210fe90697a56900052224c78",
      "bytes": 114303
    },
    {
      "page": 114,
      "sha256": "8df50d983640f6cf70fc407b98eda1c5e9bf0df515891b3c5760264968bf84e4",
      "bytes": 134782
    },
    {
      "page": 115,
      "sha256": "2aa6b41b9cef947b685fdfb0dfae06e87249424bd1597c059de93bfc95659b74",
      "bytes": 124588
    },
    {
      "page": 116,
      "sha256": "89368dc3bb69fa25883ce7a5a41e7c4d481f59b0ade24e47a44183b5897264b4",
      "bytes": 110752
    }
  ]
}


==> release/SHA256SUMS.txt <==
2d09150dd3cf3b0618eff13b1ed4c9605aeedb52eb021cae02e2f8d5e71d6ecc  Aave_BNS_Anonymous_Manuscript_RC25_2026-08-19.pdf
3cbef608918598f268a481375f29d1428b90c4c460e5cdf308b17e45228d8a62  Aave_BNS_Overleaf_RC25_2026-08-19.zip


==> release/SHA256SUMS_RC25_2026-08-19.txt <==
2d09150dd3cf3b0618eff13b1ed4c9605aeedb52eb021cae02e2f8d5e71d6ecc  Aave_BNS_Anonymous_Manuscript_RC25_2026-08-19.pdf
3cbef608918598f268a481375f29d1428b90c4c460e5cdf308b17e45228d8a62  Aave_BNS_Overleaf_RC25_2026-08-19.zip
87dd574985d5686f65b246cab834beff6cfe2233960b91de80e45383335d18ee  ../generated/data/arbitrum_gnosis_common_calendar_panel.csv
f59462a77bbbf7b95ca7bc7f5d613dc09a069991d54fe89dfe4b84b42f2744b9  ../generated/comparison/fig_arbitrum_gnosis_comparative_dynamics.pdf
79bb48ebffd61564af195cfaf9446d7afa622b845e8a55bacca6faca7bec4736  ../scripts/generate_arbitrum_gnosis_comparison.py


==> release/SHA256SUMS_RC25_FINAL_2026-08-20.txt <==
f1de63fb44a9096c22f8ddf40b551d1cc852d385022268316f11dd993cfe7e2f  release/Aave_BNS_Anonymous_Manuscript_RC25_FINAL_2026-08-20.pdf
f759ff4dc8dd33611b795ec90be00574b35c3f881adafb983654bdd2431b13aa  release/Aave_BNS_Overleaf_RC25_FINAL_2026-08-20.zip
a410437fddec918c227ae32c093cb6888afb0afe448adb5d9b85a045225a2f03  release/Aave_BNS_Figure_Map_RC25_FINAL_2026-08-20.json


==> release/SHA256SUMS_RC26_2026-08-20.txt <==
efebcead0667dff213a9b9eb3b392d1f6535574903bfb265de3058d24ee26f61  Aave_BNS_Anonymous_Manuscript_RC26_2026-08-20.pdf
771d1e7ea177444614259bff37c968f527da3cfe1867be9e516e493d83662281  Aave_BNS_Flattened_Source_RC26_2026-08-20.tex
e5cba60befc9eb0eb0553ddf8da53222dfb21b2a82b9b84c1a97b639d2b8d485  Aave_BNS_Overleaf_RC26_2026-08-20.zip
190968052cc147d311d703ff9b563d49ee64ee9d8d90351bb03dbb94382651e6  Aave_BNS_Figure_Map_RC26_2026-08-20.json
a3fbd5fcdb970b100a8510ba73e2762a4facaa313f6798cb424e1d0cc31df568  Aave_BNS_RC26_RELEASE_VALIDATION.md
91606f6b9a1b3626184fe5e68dc79a431137b15342c38bc079ef06d37c0b6bc6  Aave_BNS_LaTeX_Log_Audit_RC26_2026-08-20.json
e760c4b58f6987706c417a19a60e60135d23eb3b9f4d17c53b3d8fab6995fa45  Aave_BNS_Render_Comparison_RC26_2026-08-20.json
dc78f2e2742fe046607f36a4a8a59d8082921afe77c2da94c58d71987013d292  Aave_BNS_PDF_Layout_Audit_RC26_2026-08-20.json
3dc50afee62918e28dc2730b5a6944d44819f465117bde000410cac99b8ccb7d  README_OVERLEAF.md
bd1e1104c2a849c399d7c6572ecc6b2cecda72f1c549eae8485641fa2c1c6f06  ../OVERLEAF_README.md
fc80305a7b3e3a8d36a52bdce0c368a49176cd7ea4f4577e77358df88ba89f07  ../revision/REVISION_AND_VALIDATION_REPORT_RC26.md
b748935718b9de7a7b64fc662d4d2e76dffd5b91853bc81d413b357cde8f49f7  ../revision/EMPIRICAL_CLAIM_EVIDENCE_LEDGER_RC26.csv
0cafff802b7898c652cdb9e7bf67835ce9e73570c6415be9447a0067c8bf61ec  ../revision/BIBLIOGRAPHY_AUDIT_RC26.csv
fd605adc11f0c3fd3a56fb7a499352290a8bb8377c2395f6fdb46d32531c1ce6  ../figures/FIGURE_MANIFEST.md
4e1a1ea5f9890931f5013dfb93ca9b13b1c87969c1379bf899385575c80e79b9  ../generated/figures/fig_centrality_roles.pdf
88ad9ff840e4c0d49eef2ca26b51d8ebe5c6c4a6c45c509b91bc5d1f612b2684  ../generated/figures/fig_centrality_roles.svg
0905e7763f8980ea66bf8bbc0071c2a53e3f80b25ac1d452fa67b7869baed6ea  ../generated/figures/fig_centrality_roles.png
4f696e14c1e6bb08f6af29e99ca661afae6ffc6c66f91bcd2cf1313c97b0a3f6  ../generated/render_svis_upgrade.py
bcfe77fa99de3bdfc8e813763106f5b2fcba070ee983ed80c2f410ceb6c1573c  ../generated/data/centrality_role_summary.csv
ae65e8338706a0c71ab68e0206ece9d12a10cdee3111007ba92d7d745e19ce90  ../generated/data/centrality_role_composition.csv


==> release/SHA256SUMS_RC27_2026-08-20.txt <==
27b022e2156373da5ffc64f3dae67f647012d248cdc8a38d02edff03ff476499  release/Aave_BNS_Anonymous_Manuscript_RC27_2026-08-20.pdf
b6fa5e2432e3880ae871d16413d8938eb5888282e038c180c9036fa30d921ba7  release/Aave_BNS_Flattened_Source_RC27_2026-08-20.tex
f0ef41151265dca147b72b15f1077271e67c928d264d0490313a6fcef1578e68  release/Aave_BNS_Overleaf_RC27_2026-08-20.zip
7d09b4e707790b75c943158dc0b122d63fc3920d628714e3b35fbf7cac1a1133  release/Aave_BNS_Figure_Map_RC27_2026-08-20.json
a7dbd1e1fec8d56993d7cae91f9e1fdf165d6086792c4be4228d1a69bb49ecc9  release/Aave_BNS_LaTeX_Log_Audit_RC27_2026-08-20.json
874a63275ceb4f3f6adf1e6a8113a34ab4cff77fdb505d60e946853a7e6968f3  release/Aave_BNS_Render_Comparison_RC27_2026-08-20.json
b22cd30dc6ce2668e2eca7272fc43df42bb936d3498092afb3f647b41ef49358  release/Aave_BNS_PDF_Layout_Audit_RC27_2026-08-20.json
31979cb10167979090dfdd862e6d4c39e4ccd9453103b5b643512d7ec59046a1  release/Aave_BNS_RC27_RELEASE_VALIDATION.md
5a3478c683d17af1cef0031795ca053a135bdd6e327092456fad12095aa342bf  revision/REVISION_AND_VALIDATION_REPORT_RC27.md
8325062370d5c6e27a2f26a1df61858238775b5efbd0193efac00d5efab6a7af  figures/FIGURE_MANIFEST.md
f2204feb8946ae22b8d4a6aa993848fe5abe1ab3803af94f7ccd8de8235d8370  generated/figures/manifest.json
d27c0c799e30362a2908344a6fc21f9fecf2b1bdf2de5af08c6ac9fff6b2f05a  generated/data/svis_source_data_manifest.csv
bcfe77fa99de3bdfc8e813763106f5b2fcba070ee983ed80c2f410ceb6c1573c  generated/data/centrality_role_summary.csv
ae65e8338706a0c71ab68e0206ece9d12a10cdee3111007ba92d7d745e19ce90  generated/data/centrality_role_composition.csv
4f696e14c1e6bb08f6af29e99ca661afae6ffc6c66f91bcd2cf1313c97b0a3f6  generated/render_svis_upgrade.py


==> release/SHA256SUMS_RC8_2026-08-18.txt <==
c8443b968c03f16ade602657029b270c4168e7293061d473376ce5f360f7b28e  Aave_BNS_Anonymous_Manuscript_RC8_2026-08-18.pdf
16db798df51d52c28e8a92146e6934cffccbff84ddc744ba7884aead67ef0102  Aave_BNS_Overleaf_RC8_2026-08-18.zip


==> release/figures/FIGURE_RELEASE_MANIFEST_2026-08-11.json <==
{
  "schema_version": 2,
  "release_date": "2026-08-18",
  "document_source": "paper/main.tex",
  "compiled_export": "paper/release/Aave_BNS_Anonymous_Manuscript_RC8_2026-08-18.pdf",
  "compiled_pages": 74,
  "graphics_policy": "Every numbered figure is either native editable TikZ/PGFPlots or a reproducible code-generated vector with an editable SVG master and source-data ledger. Raster previews carry no evidentiary authority.",
  "qa_scope": {"clean_compile":"PASS","references":"PASS","typography":"PASS","key_page_visual_review":"PASS","caption_and_evidence_boundary":"PASS"},
  "figures": [
    {"number":1,"label":"fig:research-design","page":4,"source":"paper/figures/fig01_research_design_v2.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig01_research_design_v2.tex","paper/figures/assets/fig01_research_design.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":2,"label":"fig:institutional-timeline","page":7,"source":"paper/figures/fig02_institutional_timeline.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig02_institutional_timeline.tex","paper/figures/assets/fig02_institutional_timeline.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":3,"label":"fig:literature-landscape","page":10,"source":"paper/figures/fig02b_literature_landscape.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_literature_landscape.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/literature_visual_ledger.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":4,"label":"fig:literature-method-evidence","page":11,"source":"paper/figures/fig02c_literature_method_evidence.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_literature_method_evidence_map.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/literature_method_domain_evidence.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":5,"label":"fig:simulation-design","page":12,"source":"paper/figures/fig03_simulation_design.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig03_simulation_design.tex","paper/figures/assets/fig03_simulation_design.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":6,"label":"fig:simulation-outcomes","page":15,"source":"paper/figures/fig03b_simulation_outcomes.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig03b_simulation_outcomes.tex"],"caption_self_contained":true,"qa":"PASS"},
    {"number":7,"label":"fig:simulation-empirical-bridge","page":17,"source":"paper/figures/fig03c_simulation_empirical_comparison.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig03c_simulation_empirical_comparison.tex","paper/figures/assets/simulation_empirical_evidence_bridge.svg"],"caption_self_contained":true,"qa":"PASS"},
    {"number":8,"label":"fig:tx-log-network","page":19,"source":"paper/figures/fig04_tx_call_log_network.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig04_tx_call_log_network.tex"],"caption_self_contained":true,"qa":"PASS"},
    {"number":9,"label":"fig:real-v5-cross-chain","page":23,"source":"paper/figures/fig05_real_v5_cross_chain.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig05_real_v5_cross_chain.tex","paper/figures/assets/real_v5_cross_chain_descriptive.svg"],"caption_self_contained":true,"qa":"PASS"},
    {"number":10,"label":"fig:address-state-flows","page":24,"source":"paper/figures/fig05d_address_state_flows.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_address_state_flows.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/address_state_flow_summary.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":11,"label":"fig:action-layer-profile","page":26,"source":"paper/figures/fig05b_action_layer_profile.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_action_layer_profile.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/action_layer_topology_profile.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":12,"label":"fig:centrality-roles","page":30,"source":"paper/figures/fig05c_centrality_roles.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_centrality_roles.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/centrality_role_summary.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":13,"label":"fig:real-v3-measurement","page":51,"source":"paper/figures/fig03_real_v3_measurement.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig03_real_v3_measurement.tex","paper/figures/assets/fig03_real_v3_measurement.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":14,"label":"fig:real-v4-partial-identification","page":53,"source":"paper/figures/fig04_real_v4_partial_identification.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig04_real_v4_partial_identification.tex","paper/figures/assets/fig04_real_v4_partial_identification.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":15,"label":"fig:real-v5-core-periphery","page":56,"source":"paper/figures/fig06_real_v5_core_periphery.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig06_real_v5_core_periphery.tex","paper/figures/assets/real_v5_core_periphery.svg"],"caption_self_contained":true,"qa":"PASS"},
    {"number":16,"label":"fig:display-community-audit","page":73,"source":"paper/figures/figA_display_community_audit.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_display_community_audit.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/display_community_summary.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":17,"label":"fig:arbitrum-gnosis-benchmark","page":74,"source":"paper/figures/fig07_arbitrum_gnosis_benchmark.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig07_arbitrum_gnosis_benchmark.tex"],"caption_self_contained":true,"qa":"PASS"}
  ]
}


==> release/figures/FIGURE_RELEASE_MANIFEST_RC17_2026-08-19.json <==
{
  "schema_version": 1,
  "release_date": "2026-08-19",
  "document_source": "main.tex",
  "compiled_export": "main.pdf",
  "compiled_pages": 86,
  "figure_count": 20,
  "revision_focus": "Replace the main-text literature map with an evidence-bounded interdisciplinary synthesis while retaining the fixed-corpus coding audit in the appendix.",
  "preserved_figures": [
    {
      "number": 1,
      "label": "fig:interdisciplinary-framework",
      "page": 5,
      "status": "preserved from validated RC16 source"
    },
    {
      "number": 2,
      "label": "fig:institutional-timeline",
      "page": 8,
      "status": "preserved from validated RC16 source"
    }
  ],
  "revised_figure": {
    "number": 3,
    "label": "fig:literature-landscape",
    "page": 10,
    "source": "figures/fig02b_literature_landscape.tex",
    "master_kind": "tex_native_tikz",
    "editable_masters": [
      "figures/fig02b_literature_landscape.tex"
    ],
    "visual_structure": [
      "four disciplinary foundations",
      "unresolved integration gap",
      "four-dimensional decentralization synthesis",
      "separate evidentiary roles"
    ],
    "semantic_inventory": {
      "blue": "economics and participation",
      "violet": "finance and activity distribution",
      "teal": "computer science and network structure",
      "orange": "network science, infrastructure, and evidence limits"
    },
    "evidence_status": {
      "pool_events": "observed evidence for participation, activity distribution, and network structure",
      "theory_and_simulation": "model implications and mechanisms",
      "additional_data": "required for route dependence, actor control, and causal effects"
    },
    "caption_self_contained": true,
    "raster_payload": false,
    "not_exhaustive_review": true,
    "overlap_review": "PASS after page-resolution visual adjudication",
    "typography_review": "PASS",
    "evidence_boundary_review": "PASS",
    "qa": "PASS"
  },
  "appendix_figure": {
    "number": 15,
    "label": "fig:literature-method-evidence",
    "page": 49,
    "source": "figures/fig02c_literature_method_evidence.tex",
    "asset": "generated/figures/fig_literature_method_evidence_map.pdf",
    "corpus_size": 18,
    "status": "fixed-corpus reproducibility audit; not an exhaustive literature map"
  },
  "rendered_figure_map": "all 20 numbered figures resolved to intended source wrappers and assets",
  "latex_log": {
    "fatal_errors": 0,
    "undefined_references_or_citations": 0,
    "overfull_boxes": 0
  }
}


==> release/figures/FIGURE_RELEASE_MANIFEST_RC25_2026-08-19.json <==
{
  "schema_version": 1,
  "release_date": "2026-08-19",
  "document_source": "main.tex",
  "compiled_export": "release/Aave_BNS_Anonymous_Manuscript_RC25_2026-08-19.pdf",
  "compiled_pages": 109,
  "unique_figure_numbers": 17,
  "resolved_figure_labels": 18,
  "revision_focus": "Integrate a reproducible Arbitrum-Gnosis common-calendar comparison while preserving the revised protocol timeline, interdisciplinary synthesis, and three-theory simulation composite.",
  "key_figures": [
    {
      "number": 2,
      "label": "fig:institutional-timeline",
      "page": 9,
      "source": "figures/fig02_institutional_timeline.tex",
      "status": "manual compiled-page review passed; no event marker crosses text"
    },
    {
      "number": 3,
      "label": "fig:literature-landscape",
      "page": 11,
      "source": "figures/fig02b_literature_landscape.tex",
      "status": "manual compiled-page review passed; protected text areas clear"
    },
    {
      "number": 4,
      "label": "fig:three-theory-simulations",
      "alias_label": "fig:simulation-outcomes",
      "page": 19,
      "source": "generated/simulation/figure_three_theory_simulations.pdf",
      "status": "one-page three-experiment composite; synthetic mechanism evidence"
    },
    {
      "number": 9,
      "label": "fig:arbitrum-gnosis-comparative-dynamics",
      "page": 34,
      "source": "generated/comparison/fig_arbitrum_gnosis_comparative_dynamics.pdf",
      "editable_source": "generated/comparison/fig_arbitrum_gnosis_comparative_dynamics.svg",
      "generator": "scripts/generate_arbitrum_gnosis_comparison.py",
      "data": "generated/data/arbitrum_gnosis_common_calendar_panel.csv",
      "minimum_embedded_font_pt": 7.0,
      "status": "manual compiled-page review passed; excluded interval remains unbridged"
    }
  ],
  "rendered_figure_map": "release/Aave_BNS_Figure_Map_RC25_2026-08-19.json",
  "latex_log": {
    "fatal_errors": 0,
    "undefined_references_or_citations": 0,
    "overfull_boxes": 0
  },
  "render_equivalence": {
    "dpi": 96,
    "modular_vs_clean_archive_matching_pages": 109,
    "modular_vs_flat_matching_pages": 109
  }
}


==> release/figures/FIGURE_RELEASE_MANIFEST_RC8_2026-08-18.json <==
{
  "schema_version": 2,
  "release_date": "2026-08-18",
  "document_source": "paper/main.tex",
  "compiled_export": "paper/release/Aave_BNS_Anonymous_Manuscript_RC8_2026-08-18.pdf",
  "compiled_pages": 74,
  "graphics_policy": "Every numbered figure is either native editable TikZ/PGFPlots or a reproducible code-generated vector with an editable SVG master and source-data ledger. Raster previews carry no evidentiary authority.",
  "qa_scope": {"clean_compile":"PASS","references":"PASS","typography":"PASS","key_page_visual_review":"PASS","caption_and_evidence_boundary":"PASS"},
  "figures": [
    {"number":1,"label":"fig:research-design","page":4,"source":"paper/figures/fig01_research_design_v2.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig01_research_design_v2.tex","paper/figures/assets/fig01_research_design.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":2,"label":"fig:institutional-timeline","page":7,"source":"paper/figures/fig02_institutional_timeline.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig02_institutional_timeline.tex","paper/figures/assets/fig02_institutional_timeline.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":3,"label":"fig:literature-landscape","page":10,"source":"paper/figures/fig02b_literature_landscape.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_literature_landscape.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/literature_visual_ledger.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":4,"label":"fig:literature-method-evidence","page":11,"source":"paper/figures/fig02c_literature_method_evidence.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_literature_method_evidence_map.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/literature_method_domain_evidence.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":5,"label":"fig:simulation-design","page":12,"source":"paper/figures/fig03_simulation_design.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig03_simulation_design.tex","paper/figures/assets/fig03_simulation_design.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":6,"label":"fig:simulation-outcomes","page":15,"source":"paper/figures/fig03b_simulation_outcomes.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig03b_simulation_outcomes.tex"],"caption_self_contained":true,"qa":"PASS"},
    {"number":7,"label":"fig:simulation-empirical-bridge","page":17,"source":"paper/figures/fig03c_simulation_empirical_comparison.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig03c_simulation_empirical_comparison.tex","paper/figures/assets/simulation_empirical_evidence_bridge.svg"],"caption_self_contained":true,"qa":"PASS"},
    {"number":8,"label":"fig:tx-log-network","page":19,"source":"paper/figures/fig04_tx_call_log_network.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig04_tx_call_log_network.tex"],"caption_self_contained":true,"qa":"PASS"},
    {"number":9,"label":"fig:real-v5-cross-chain","page":23,"source":"paper/figures/fig05_real_v5_cross_chain.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig05_real_v5_cross_chain.tex","paper/figures/assets/real_v5_cross_chain_descriptive.svg"],"caption_self_contained":true,"qa":"PASS"},
    {"number":10,"label":"fig:address-state-flows","page":24,"source":"paper/figures/fig05d_address_state_flows.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_address_state_flows.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/address_state_flow_summary.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":11,"label":"fig:action-layer-profile","page":26,"source":"paper/figures/fig05b_action_layer_profile.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_action_layer_profile.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/action_layer_topology_profile.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":12,"label":"fig:centrality-roles","page":30,"source":"paper/figures/fig05c_centrality_roles.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_centrality_roles.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/centrality_role_summary.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":13,"label":"fig:real-v3-measurement","page":51,"source":"paper/figures/fig03_real_v3_measurement.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig03_real_v3_measurement.tex","paper/figures/assets/fig03_real_v3_measurement.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":14,"label":"fig:real-v4-partial-identification","page":53,"source":"paper/figures/fig04_real_v4_partial_identification.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig04_real_v4_partial_identification.tex","paper/figures/assets/fig04_real_v4_partial_identification.drawio"],"caption_self_contained":true,"qa":"PASS"},
    {"number":15,"label":"fig:real-v5-core-periphery","page":56,"source":"paper/figures/fig06_real_v5_core_periphery.tex","master_kind":"tex_native_tikz","editable_masters":["paper/figures/fig06_real_v5_core_periphery.tex","paper/figures/assets/real_v5_core_periphery.svg"],"caption_self_contained":true,"qa":"PASS"},
    {"number":16,"label":"fig:display-community-audit","page":73,"source":"paper/figures/figA_display_community_audit.tex","master_kind":"code_generated_vector","editable_masters":["paper/generated/figures/fig_display_community_audit.svg","paper/generated/render_svis_upgrade.py","paper/generated/data/display_community_summary.csv"],"caption_self_contained":true,"qa":"PASS"},
    {"number":17,"label":"fig:arbitrum-gnosis-benchmark","page":74,"source":"paper/figures/fig07_arbitrum_gnosis_benchmark.tex","master_kind":"tex_native_pgfplots","editable_masters":["paper/figures/fig07_arbitrum_gnosis_benchmark.tex"],"caption_self_contained":true,"qa":"PASS"}
  ]
}


==> release/figures/assets/real_v5_core_periphery_manifest.json <==
{
  "claim_gates": {
    "causal_estimate_produced": false,
    "entity_level_primary_result_produced": false,
    "infrastructure_dependence_result_produced": false
  },
  "display_backbone": {
    "Arbitrum": {
      "borgatti_everett_nodes_retained": 2,
      "chain": "Arbitrum",
      "display_edges": 420,
      "display_nodes": 160,
      "display_rule": "All fitted BE and maximum-k-core nodes in the largest component, plus high continuous-coreness/PageRank nodes and strongest observed context ties; top-weight induced edges with one strongest tie retained per displayed node.",
      "full_graph_edges": 69582,
      "full_graph_nodes": 50693,
      "maximum_k_core_nodes_retained": 106
    },
    "Ethereum": {
      "borgatti_everett_nodes_retained": 2,
      "chain": "Ethereum",
      "display_edges": 415,
      "display_nodes": 160,
      "display_rule": "All fitted BE and maximum-k-core nodes in the largest component, plus high continuous-coreness/PageRank nodes and strongest observed context ties; top-weight induced edges with one strongest tie retained per displayed node.",
      "full_graph_edges": 10896,
      "full_graph_nodes": 8891,
      "maximum_k_core_nodes_retained": 14
    }
  },
  "evidence_status": "audited_address_role_core_periphery_descriptive_noncausal",
  "inputs": {
    "outputs/real_v5/core_periphery/display_backbone_edges.csv.gz": "26dea51db554de5dfad494cd470cfb450a1fc85ec7f686f1426cab680bfc7a4f",
    "outputs/real_v5/core_periphery/display_backbone_nodes.csv.gz": "86229bcb1d1e1ae113d713af73563774179e43c530d953fdaac046e65b9dd34a",
    "outputs/real_v5/core_periphery/node_coreness.csv.gz": "109cd653231b664f6a1434104ed0895398354fcad44ecae99a431d0736155e4f",
    "outputs/real_v5/core_periphery/summary.json": "f55321cbfa76e5233f34fbb43366bc540be8e06f0337330c0881004303012f0d"
  },
  "native_vector_objects": {
    "drawio_cells": 1168,
    "embedded_raster_images": 0
  },
  "outputs": {
    "paper/figures/assets/real_v5_core_periphery.drawio": "f4f816ed5651683b34d3c5891e5965ed0507d28b79ebdcc678f1410962e47697",
    "paper/figures/assets/real_v5_core_periphery.svg": "959de77f8024cb1fa0e79765c63a0c2fcce8f857389ac24a399aa29f90e9a570",
    "paper/figures/fig06_real_v5_core_periphery.tex": "38f6462c4a9260ccd8fcf4fac4dafe4146d01ee1f8193f3926f112bcc66d615f"
  },
  "schema_version": 1
}


==> release/figures/assets/real_v5_cross_chain_descriptive_manifest.json <==
{
  "claim_gates": {
    "causal_estimate_produced": false,
    "entity_level_primary_result_produced": false,
    "infrastructure_dependence_result_produced": false
  },
  "descriptive_pre_post": {
    "Arbitrum": {
      "active_beneficiary_addresses_percent_change": 1.6668752542160714,
      "active_beneficiary_addresses_post_mean": 8123.4375,
      "active_beneficiary_addresses_pre_mean": 7990.25,
      "beneficiary_hhi_percent_change": 58.10075367939871,
      "beneficiary_hhi_post_mean": 0.014741650906181,
      "beneficiary_hhi_pre_mean": 0.009324212923155665
    },
    "Ethereum": {
      "active_beneficiary_addresses_percent_change": 90.96123903958042,
      "active_beneficiary_addresses_post_mean": 1456.4375,
      "active_beneficiary_addresses_pre_mean": 762.6875,
      "beneficiary_hhi_percent_change": -31.51163542881993,
      "beneficiary_hhi_post_mean": 0.006546430986967093,
      "beneficiary_hhi_pre_mean": 0.009558457159775477
    }
  },
  "evidence_status": "audited_address_level_descriptive_noncausal",
  "inputs": {
    "outputs/real_v5/core_periphery/summary.json": "f55321cbfa76e5233f34fbb43366bc540be8e06f0337330c0881004303012f0d",
    "outputs/real_v5/descriptive/weekly_address_metrics.csv": "e24f4b0043556d54e2ee1191ebe11f04bc4b90d9b7d8cf28199549fdb2c0d5bd",
    "outputs/real_v5/topology/address_role_topology_metrics.csv": "df645e6a855931cb95f531cb3031535deac8856ad57b6617f25db900db1a9238"
  },
  "outputs": {
    "paper/figures/assets/real_v5_cross_chain_descriptive.drawio": "6447d07e57f8fd89b8b6db8d4494124f9f8a40c591a646a82bbeab3848ac5a56",
    "paper/figures/assets/real_v5_cross_chain_descriptive.svg": "3f8d83f990648fb5250b06d1ec08eec3fbff4b08857a4b70a283fa7a345ed4dc",
    "paper/figures/fig05_real_v5_cross_chain.tex": "808f2568353ee62755b64b4f1db5a8896ffa5b41c83ce5410cc1e645c5038372",
    "paper/tables/tab05_real_v5_topology.tex": "c8089d2184b8132f6670a7c58c8027739ebf5e1aecb90a0bdba02fd97b063e6f"
  },
  "schema_version": 1,
  "topology_headline": {
    "Arbitrum": {
      "be_maximum_k_core_jaccard": 0.018867924528301886,
      "borgatti_everett_core_node_count": 2,
      "borgatti_everett_fit_correlation": 0.5210867312917322,
      "maximum_k_core": 8,
      "maximum_k_core_node_count": 106,
      "rombach_k_core_spearman": 0.5778969052898268,
      "weekly_core_persistence_at_least_half": 77,
      "weighted_in_degree_hhi": 0.006664251816239639,
      "weighted_out_degree_hhi": 0.16682337421209506
    },
    "Ethereum": {
      "be_maximum_k_core_jaccard": 0.14285714285714285,
      "borgatti_everett_core_node_count": 2,
      "borgatti_everett_fit_correlation": 0.6000092218229852,
      "maximum_k_core": 6,
      "maximum_k_core_node_count": 14,
      "rombach_k_core_spearman": 0.5206096307525782,
      "weekly_core_persistence_at_least_half": 204,
      "weighted_in_degree_hhi": 0.0007974204712085135,
      "weighted_out_degree_hhi": 0.42373610457992933
    }
  }
}


==> release/figures/assets/simulation_empirical_visual_manifest.json <==
{
  "claim_gates": {
    "causal_estimate_produced": false,
    "empirically_calibrated_simulation": false,
    "entity_level_primary_result_produced": false,
    "route_evidence_produced": false
  },
  "comparison_values": {
    "empirical_active_change": 90.96123903958042,
    "empirical_hhi_change": -31.51163542881993,
    "simulation_active_change": 72.91666666666667,
    "simulation_chain_hhi_after": 0.5010791849471586,
    "simulation_chain_hhi_before": 1.0,
    "simulation_hhi_change": -44.397976409615424,
    "simulation_one_route_loss": 0.4767708701501904,
    "simulation_two_route_loss": 0.2383854350750952
  },
  "evidence_status": {
    "comparison": "directional_bridge_not_a_causal_test",
    "empirical": "audited_address_level_descriptive_noncausal",
    "simulation": "deterministic_synthetic_not_calibrated"
  },
  "inputs": {
    "outputs/real_v5/descriptive/weekly_address_metrics.csv": "0268058038065daaec4ab0e0ffa2c7742ddb33791cf2fbe3f5de7bc529a6b635",
    "outputs/simulation/scenario_results.csv": "a97a357983904ce326577ad133f3884b91547b0bec0a587b7e8d4cfb4e819418"
  },
  "outputs": {
    "paper/figures/assets/fig02_institutional_timeline.drawio": "d7ebab59cf5e4c25f538daf98dd55459e9a188c35572683098111d88c2f179c8",
    "paper/figures/assets/fig03_real_v3_measurement.drawio": "329ac713eea7bc805c7f7076ccf4b88b6a1d417985acbd08986d39721dfcf5f5",
    "paper/figures/assets/fig03_simulation_design.drawio": "ef3ee410cdeec2c4ad08bbc72d1b1454b0cb3c9f4b72fe7ac838b73471902554",
    "paper/figures/assets/fig04_real_v4_partial_identification.drawio": "bb5d825990b063bef08380aea2db4a7d26dc6c43b2811a1fa41c61d49ce634e8",
    "paper/figures/assets/simulation_empirical_evidence_bridge.drawio": "1564725d3dcbbc2c3fd3e3f0b3074979e56b41988bea920c88908349ceaaff6e",
    "paper/figures/assets/simulation_empirical_evidence_bridge.svg": "07e5babd9fd2ca112b2dc6ee5a8f08ab3dfaf85c708f1f3bfa2925d154c1b173",
    "paper/figures/assets/simulation_four_scenarios.drawio": "17c446b88565bac78870c620a513883c2c22a5b94ad1987c751203dca546bb1b",
    "paper/figures/assets/simulation_four_scenarios.svg": "19b162b03274a3a762dcd29fe46b1c56c3160a8b207bef36391b5206b59f20c6",
    "paper/figures/fig03b_simulation_outcomes.tex": "592ed714cd63d838d1e6191c3fedaf1c93a8f5c925f5197bc8d470bff4fd46fa",
    "paper/figures/fig03c_simulation_empirical_comparison.tex": "b5be2efae7b8cd67a51d563b8e4e9adf7bf73aa5832db727b01ea06eaec440da"
  },
  "reference_beta": 0.5,
  "schema_version": 1
}


==> release/generated/comparison/anticipation_window_robustness.csv <==
outcome,anticipation_weeks,clean_pre_start,clean_pre_end,post_end,n_gap_weeks,did_style_change,its_level_shift_at_week0,its_slope_shift_per_week
log_participation,0,-16,-1,16,32,1.3413589318400891,0.1551029718309853,-0.11578195425731162
position_holder_event_hhi,0,-16,-1,16,32,0.005947414783891675,0.06308311161327403,0.0034959090809273076
log_participation,4,-16,-5,16,28,1.693536327107874,0.9104081364604967,-0.05307059727388365
position_holder_event_hhi,4,-16,-5,16,28,-0.007466471203622144,0.04634914785050726,0.0022065916007377824
log_participation,8,-16,-9,16,24,1.9832952815702523,4.03960632468398,0.1844780426267974
position_holder_event_hhi,8,-16,-9,16,24,-0.018420414705528403,-0.028487130318121327,-0.003515124837108663


==> release/generated/comparison/arbitrum_gnosis_common_calendar_panel.csv <==
chain,chain_id,event_week,window_start_utc,window_end_utc_exclusive,period,event_count,active_beneficiary_addresses,log_active_beneficiary_addresses,beneficiary_hhi,observed_unit,causal_status
Gnosis,100,-16,2024-03-12T15:40:32Z,2024-03-19T15:40:32Z,clean_pre,3049,997,6.905753276311464,0.0180576332711981,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-16,2024-03-12T15:40:32Z,2024-03-19T15:40:32Z,clean_pre,47999,7670,8.945202263959297,0.0094339646923509,beneficiary_address,diagnostic_not_causal
Gnosis,100,-15,2024-03-19T15:40:32Z,2024-03-26T15:40:32Z,clean_pre,4660,1203,7.093404625868766,0.029949437270902,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-15,2024-03-19T15:40:32Z,2024-03-26T15:40:32Z,clean_pre,48315,7638,8.94102198354136,0.0102172309596519,beneficiary_address,diagnostic_not_causal
Gnosis,100,-14,2024-03-26T15:40:32Z,2024-04-02T15:40:32Z,clean_pre,5380,2717,7.907651594711089,0.0076684263622669,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-14,2024-03-26T15:40:32Z,2024-04-02T15:40:32Z,clean_pre,37666,7605,8.936692688488204,0.0087386136595206,beneficiary_address,diagnostic_not_causal
Gnosis,100,-13,2024-04-02T15:40:32Z,2024-04-09T15:40:32Z,clean_pre,4804,2313,7.746732907753622,0.0072377584319478,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-13,2024-04-02T15:40:32Z,2024-04-09T15:40:32Z,clean_pre,40932,7445,8.915432254432663,0.0084553324427385,beneficiary_address,diagnostic_not_causal
Gnosis,100,-12,2024-04-09T15:40:32Z,2024-04-16T15:40:32Z,clean_pre,5871,2298,7.740229524763182,0.0495538829047539,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-12,2024-04-09T15:40:32Z,2024-04-16T15:40:32Z,clean_pre,58021,8984,9.10331179921766,0.0126161891793756,beneficiary_address,diagnostic_not_causal
Gnosis,100,-11,2024-04-16T15:40:32Z,2024-04-23T15:40:32Z,clean_pre,4614,2884,7.9672801789422,0.0072939090222948,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-11,2024-04-16T15:40:32Z,2024-04-23T15:40:32Z,clean_pre,39821,7228,8.885855993000296,0.0111640301279644,beneficiary_address,diagnostic_not_causal
Gnosis,100,-10,2024-04-23T15:40:32Z,2024-04-30T15:40:32Z,clean_pre,5515,3480,8.15507488781144,0.0052954729087159,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-10,2024-04-23T15:40:32Z,2024-04-30T15:40:32Z,clean_pre,41763,7899,8.974618038455112,0.0102440190102908,beneficiary_address,diagnostic_not_causal
Gnosis,100,-9,2024-04-30T15:40:32Z,2024-05-07T15:40:32Z,clean_pre,5036,3313,8.105911197986508,0.0061462947319411,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-9,2024-04-30T15:40:32Z,2024-05-07T15:40:32Z,clean_pre,36998,6823,8.828201089171515,0.0069701706043599,beneficiary_address,diagnostic_not_causal
Gnosis,100,-8,2024-05-07T15:40:32Z,2024-05-14T15:40:32Z,anticipation_excluded,4794,2899,7.972466015974565,0.0084561967234456,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-8,2024-05-07T15:40:32Z,2024-05-14T15:40:32Z,anticipation_excluded,33758,6097,8.7157161275482,0.0078310704818666,beneficiary_address,diagnostic_not_causal
Gnosis,100,-7,2024-05-14T15:40:32Z,2024-05-21T15:40:32Z,anticipation_excluded,1913,500,6.2166061010848646,0.0396038440592321,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-7,2024-05-14T15:40:32Z,2024-05-21T15:40:32Z,anticipation_excluded,52911,7458,8.917176635955164,0.009963556522214,beneficiary_address,diagnostic_not_causal
Gnosis,100,-6,2024-05-21T15:40:32Z,2024-05-28T15:40:32Z,anticipation_excluded,2581,720,6.580639137284949,0.0831743490752392,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-6,2024-05-21T15:40:32Z,2024-05-28T15:40:32Z,anticipation_excluded,52779,7840,8.967121656230923,0.0074352746879993,beneficiary_address,diagnostic_not_causal
Gnosis,100,-5,2024-05-28T15:40:32Z,2024-06-04T15:40:32Z,anticipation_excluded,1451,490,6.19644412779452,0.0574204153983018,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-5,2024-05-28T15:40:32Z,2024-06-04T15:40:32Z,anticipation_excluded,41645,6616,8.797397374012059,0.0052959494273797,beneficiary_address,diagnostic_not_causal
Gnosis,100,-4,2024-06-04T15:40:32Z,2024-06-11T15:40:32Z,anticipation_excluded,1643,524,6.263398262591624,0.0557917560213213,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-4,2024-06-04T15:40:32Z,2024-06-11T15:40:32Z,anticipation_excluded,48771,7051,8.861066543517762,0.0072052105315718,beneficiary_address,diagnostic_not_causal
Gnosis,100,-3,2024-06-11T15:40:32Z,2024-06-18T15:40:32Z,anticipation_excluded,2403,488,6.192362489474872,0.173987502443973,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-3,2024-06-11T15:40:32Z,2024-06-18T15:40:32Z,anticipation_excluded,65205,12851,9.461254720235749,0.0033640096497817,beneficiary_address,diagnostic_not_causal
Gnosis,100,-2,2024-06-18T15:40:32Z,2024-06-25T15:40:32Z,anticipation_excluded,1707,502,6.220590170099739,0.0584803811041684,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-2,2024-06-18T15:40:32Z,2024-06-25T15:40:32Z,anticipation_excluded,68542,9916,9.202005735186123,0.0208959181685669,beneficiary_address,diagnostic_not_causal
Gnosis,100,-1,2024-06-25T15:40:32Z,2024-07-02T15:40:32Z,anticipation_excluded,1641,479,6.173786103901937,0.0376819473270449,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-1,2024-06-25T15:40:32Z,2024-07-02T15:40:32Z,anticipation_excluded,51146,8723,9.07383312732152,0.0093568666248572,beneficiary_address,diagnostic_not_causal
Gnosis,100,0,2024-07-02T15:40:32Z,2024-07-09T15:40:32Z,event_week_zero_excluded,1966,676,6.517671272912275,0.0366220664832156,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,0,2024-07-02T15:40:32Z,2024-07-09T15:40:32Z,event_week_zero_excluded,77640,13931,9.541943631485893,0.0039778498551153,beneficiary_address,diagnostic_not_causal
Gnosis,100,1,2024-07-09T15:40:32Z,2024-07-16T15:40:32Z,post,1889,764,6.639875833826536,0.0427811847644872,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,1,2024-07-09T15:40:32Z,2024-07-16T15:40:32Z,post,71932,8894,9.093244600099936,0.0269681263875328,beneficiary_address,diagnostic_not_causal
Gnosis,100,2,2024-07-16T15:40:32Z,2024-07-23T15:40:32Z,post,1919,728,6.591673732008658,0.0519021952385853,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,2,2024-07-16T15:40:32Z,2024-07-23T15:40:32Z,post,99586,11424,9.343559215762406,0.0327876449329255,beneficiary_address,diagnostic_not_causal
Gnosis,100,3,2024-07-23T15:40:32Z,2024-07-30T15:40:32Z,post,1283,291,5.676753802268282,0.0374542324260717,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,3,2024-07-23T15:40:32Z,2024-07-30T15:40:32Z,post,71412,8764,9.078521797355334,0.014624000621166,beneficiary_address,diagnostic_not_causal
Gnosis,100,4,2024-07-30T15:40:32Z,2024-08-06T15:40:32Z,post,1883,398,5.988961416889864,0.0288324779753667,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,4,2024-07-30T15:40:32Z,2024-08-06T15:40:32Z,post,109157,13766,9.530029703062944,0.0069460050348958,beneficiary_address,diagnostic_not_causal
Gnosis,100,5,2024-08-06T15:40:32Z,2024-08-13T15:40:32Z,post,1451,279,5.634789603169249,0.0405913172835008,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,5,2024-08-06T15:40:32Z,2024-08-13T15:40:32Z,post,71768,11035,9.308917935337178,0.0080537247982982,beneficiary_address,diagnostic_not_causal
Gnosis,100,6,2024-08-13T15:40:32Z,2024-08-20T15:40:32Z,post,1190,238,5.476463551931511,0.0362036579337617,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,6,2024-08-13T15:40:32Z,2024-08-20T15:40:32Z,post,60100,7514,8.924656302187074,0.0127938311355727,beneficiary_address,diagnostic_not_causal
Gnosis,100,7,2024-08-20T15:40:32Z,2024-08-27T15:40:32Z,post,1039,289,5.66988092298052,0.0216809121823475,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,7,2024-08-20T15:40:32Z,2024-08-27T15:40:32Z,post,54458,7419,8.911934336161426,0.0094271191725051,beneficiary_address,diagnostic_not_causal
Gnosis,100,8,2024-08-27T15:40:32Z,2024-09-03T15:40:32Z,post,1067,260,5.564520407322694,0.03889277805934,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,8,2024-08-27T15:40:32Z,2024-09-03T15:40:32Z,post,57024,7430,8.91341571815747,0.0206331160079801,beneficiary_address,diagnostic_not_causal
Gnosis,100,9,2024-09-03T15:40:32Z,2024-09-10T15:40:32Z,post,1135,298,5.700443573390686,0.024595858642706,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,9,2024-09-03T15:40:32Z,2024-09-10T15:40:32Z,post,49926,7571,8.932212512329214,0.0112631558705602,beneficiary_address,diagnostic_not_causal
Gnosis,100,10,2024-09-10T15:40:32Z,2024-09-17T15:40:32Z,post,964,249,5.521460917862246,0.0322502195210137,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,10,2024-09-10T15:40:32Z,2024-09-17T15:40:32Z,post,47293,5555,8.622633703874234,0.0237908863666304,beneficiary_address,diagnostic_not_causal
Gnosis,100,11,2024-09-17T15:40:32Z,2024-09-24T15:40:32Z,post,1275,269,5.598421958998375,0.0441042675893886,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,11,2024-09-17T15:40:32Z,2024-09-24T15:40:32Z,post,54455,6536,8.78523362361273,0.0180346571747365,beneficiary_address,diagnostic_not_causal
Gnosis,100,12,2024-09-24T15:40:32Z,2024-10-01T15:40:32Z,post,1248,260,5.564520407322694,0.0303036139875082,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,12,2024-09-24T15:40:32Z,2024-10-01T15:40:32Z,post,52402,6907,8.84043543926657,0.0170034627957957,beneficiary_address,diagnostic_not_causal
Gnosis,100,13,2024-10-01T15:40:32Z,2024-10-08T15:40:32Z,post,1245,238,5.476463551931511,0.0369239205819261,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,13,2024-10-01T15:40:32Z,2024-10-08T15:40:32Z,post,42329,6233,8.737773460327283,0.00842318041529,beneficiary_address,diagnostic_not_causal
Gnosis,100,14,2024-10-08T15:40:32Z,2024-10-15T15:40:32Z,post,1329,253,5.537334267018537,0.0531201574417081,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,14,2024-10-08T15:40:32Z,2024-10-15T15:40:32Z,post,47171,6249,8.740336742730447,0.0087799939526491,beneficiary_address,diagnostic_not_causal
Gnosis,100,15,2024-10-15T15:40:32Z,2024-10-22T15:40:32Z,post,1613,282,5.645446897643238,0.0564834925775501,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,15,2024-10-15T15:40:32Z,2024-10-22T15:40:32Z,post,46318,7018,8.856376036730422,0.0084137674786493,beneficiary_address,diagnostic_not_causal
Gnosis,100,16,2024-10-22T15:40:32Z,2024-10-29T15:40:32Z,post,2256,306,5.726847747587197,0.0611992920376238,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,16,2024-10-22T15:40:32Z,2024-10-29T15:40:32Z,post,58167,7660,8.94389780251682,0.0079237423537079,beneficiary_address,diagnostic_not_causal



==> release/generated/comparison/controlled_its_estimates.csv <==
outcome,term,estimate,std_error_hac_bartlett_lag2,ci_low_95_descriptive,ci_high_95_descriptive,n_gap_weeks,reference_week,finite_sample_correction,causal_status
log_participation,intercept,-0.9188284780099784,0.2674994312270487,-1.4431273632149937,-0.3945295928049629,24,0,False,comparative_longitudinal_not_identified_effect
log_participation,pre_gap_slope,-0.17258925740197614,0.024290938051303945,-0.22019949598253188,-0.1249790188214204,24,0,False,comparative_longitudinal_not_identified_effect
log_participation,level_shift_at_week0,4.03960632468398,0.4190476628595746,3.218272905479214,4.860939743888746,24,0,False,comparative_longitudinal_not_identified_effect
log_participation,slope_shift,0.1844780426267974,0.030156728533551804,0.12537085470103587,0.24358523055255893,24,0,False,comparative_longitudinal_not_identified_effect
position_holder_event_hhi,intercept,0.017106542404872208,0.011196921150756867,-0.004839423050611254,0.03905250786035567,24,0,False,comparative_longitudinal_not_identified_effect
position_holder_event_hhi,pre_gap_slope,0.0019021560346674507,0.0007979396531927351,0.0003381943144096899,0.003466117754925211,24,0,False,comparative_longitudinal_not_identified_effect
position_holder_event_hhi,level_shift_at_week0,-0.028487130318121327,0.012673296160756397,-0.05332679079320386,-0.003647469843038792,24,0,False,comparative_longitudinal_not_identified_effect
position_holder_event_hhi,slope_shift,-0.003515124837108663,0.0010777475937807563,-0.0056275101209189455,-0.0014027395532983807,24,0,False,comparative_longitudinal_not_identified_effect


==> release/generated/comparison/did_style_estimates.csv <==
outcome,estimand_label,estimate,std_error_hac_bartlett_lag3,ci_low_95_descriptive,ci_high_95_descriptive,pre_mean_gap,post_mean_gap,n_gap_weeks,finite_sample_correction,causal_status
log_participation,DiD-style comparative change,1.9832952815702523,0.1916136554195416,1.6077325169479508,2.358858046192554,1.2385372395147296,3.2218325210849805,24,False,comparative_longitudinal_not_identified_effect
position_holder_event_hhi,DiD-style comparative change,-0.018420414705528403,0.005398939549621922,-0.02900233622278737,-0.007838493188269435,-0.006670408028470987,-0.02509082273399939,24,False,comparative_longitudinal_not_identified_effect


==> release/generated/comparison/dynamic_comparative_contrasts.csv <==
outcome,event_week,gap,clean_pre_mean_gap,centered_gap,timing_state
log_participation,-16,2.039448987647833,1.2385372395147296,0.8009117481331034,clean_pre
log_participation,-15,1.8476173576725934,1.2385372395147296,0.6090801181578638,clean_pre
log_participation,-14,1.0290410937771153,1.2385372395147296,-0.20949614573761433,clean_pre
log_participation,-13,1.1686993466790403,1.2385372395147296,-0.06983789283568931,clean_pre
log_participation,-12,1.363082274454479,1.2385372395147296,0.12454503493974944,clean_pre
log_participation,-11,0.9185758140580962,1.2385372395147296,-0.3199614254566334,clean_pre
log_participation,-10,0.819543150643673,1.2385372395147296,-0.4189940888710566,clean_pre
log_participation,-9,0.7222898911850066,1.2385372395147296,-0.516247348329723,clean_pre
log_participation,-8,0.7432501115736354,1.2385372395147296,-0.4952871279410942,excluded
log_participation,-7,2.700570534870299,1.2385372395147296,1.4620332953555695,excluded
log_participation,-6,2.3864825189459733,1.2385372395147296,1.1479452794312437,excluded
log_participation,-5,2.6009532462175384,1.2385372395147296,1.3624160067028088,excluded
log_participation,-4,2.597668280926138,1.2385372395147296,1.3591310414114084,excluded
log_participation,-3,3.2688922307608763,1.2385372395147296,2.0303549912461465,excluded
log_participation,-2,2.981415565086384,1.2385372395147296,1.7428783255716545,excluded
log_participation,-1,2.9000470234195825,1.2385372395147296,1.661509783904853,excluded
log_participation,0,3.0242723585736178,1.2385372395147296,1.7857351190588882,excluded
log_participation,1,2.4533687662734005,1.2385372395147296,1.214831526758671,post
log_participation,2,2.751885483753748,1.2385372395147296,1.5133482442390183,post
log_participation,3,3.4017679950870523,1.2385372395147296,2.1632307555723225,post
log_participation,4,3.54106828617308,1.2385372395147296,2.30253104665835,post
log_participation,5,3.6741283321679283,1.2385372395147296,2.4355910926531985,post
log_participation,6,3.448192750255563,1.2385372395147296,2.2096555107408333,post
log_participation,7,3.2420534131809067,1.2385372395147296,2.003516173666177,post
log_participation,8,3.3488953108347763,1.2385372395147296,2.1103580713200465,post
log_participation,9,3.2317689389385276,1.2385372395147296,1.993231699423798,post
log_participation,10,3.101172786011988,1.2385372395147296,1.8626355464972584,post
log_participation,11,3.1868116646143543,1.2385372395147296,1.9482744250996247,post
log_participation,12,3.2759150319438755,1.2385372395147296,2.0373777924291456,post
log_participation,13,3.2613099083957717,1.2385372395147296,2.022772668881042,post
log_participation,14,3.2030024757119104,1.2385372395147296,1.9644652361971808,post
log_participation,15,3.2109291390871846,1.2385372395147296,1.972391899572455,post
log_participation,16,3.217050054929624,1.2385372395147296,1.9785128154148943,post
position_holder_event_hhi,-16,-0.008623668578847199,-0.006670408028470987,-0.0019532605503762117,clean_pre
position_holder_event_hhi,-15,-0.0197322063112501,-0.006670408028470987,-0.013061798282779114,clean_pre
position_holder_event_hhi,-14,0.0010701872972537002,-0.006670408028470987,0.007740595325724687,clean_pre
position_holder_event_hhi,-13,0.0012175740107906998,-0.006670408028470987,0.007887982039261686,clean_pre
position_holder_event_hhi,-12,-0.0369376937253783,-0.006670408028470987,-0.030267285696907315,clean_pre
position_holder_event_hhi,-11,0.0038701211056695996,-0.006670408028470987,0.010540529134140587,clean_pre
position_holder_event_hhi,-10,0.004948546101574899,-0.006670408028470987,0.011618954130045886,clean_pre
position_holder_event_hhi,-9,0.0008238758724188004,-0.006670408028470987,0.007494283900889787,clean_pre
position_holder_event_hhi,-8,-0.000625126241579,-0.006670408028470987,0.006045281786891987,excluded
position_holder_event_hhi,-7,-0.029640287537018098,-0.006670408028470987,-0.022969879508547113,excluded
position_holder_event_hhi,-6,-0.0757390743872399,-0.006670408028470987,-0.0690686663587689,excluded
position_holder_event_hhi,-5,-0.052124465970922094,-0.006670408028470987,-0.04545405794245111,excluded
position_holder_event_hhi,-4,-0.0485865454897495,-0.006670408028470987,-0.041916137461278515,excluded
position_holder_event_hhi,-3,-0.1706234927941913,-0.006670408028470987,-0.16395308476572032,excluded
position_holder_event_hhi,-2,-0.0375844629356015,-0.006670408028470987,-0.030914054907130513,excluded
position_holder_event_hhi,-1,-0.0283250807021877,-0.006670408028470987,-0.021654672673716714,excluded
position_holder_event_hhi,0,-0.0326442166281003,-0.006670408028470987,-0.025973808599629312,excluded
position_holder_event_hhi,1,-0.015813058376954403,-0.006670408028470987,-0.009142650348483416,post
position_holder_event_hhi,2,-0.019114550305659804,-0.006670408028470987,-0.012444142277188817,post
position_holder_event_hhi,3,-0.022830231804905704,-0.006670408028470987,-0.01615982377643472,post
position_holder_event_hhi,4,-0.0218864729404709,-0.006670408028470987,-0.015216064911999913,post
position_holder_event_hhi,5,-0.032537592485202604,-0.006670408028470987,-0.02586718445673162,post
position_holder_event_hhi,6,-0.023409826798189003,-0.006670408028470987,-0.016739418769718017,post
position_holder_event_hhi,7,-0.012253793009842398,-0.006670408028470987,-0.0055833849813714115,post
position_holder_event_hhi,8,-0.018259662051359902,-0.006670408028470987,-0.011589254022888915,post
position_holder_event_hhi,9,-0.0133327027721458,-0.006670408028470987,-0.006662294743674814,post
position_holder_event_hhi,10,-0.0084593331543833,-0.006670408028470987,-0.0017889251259123138,post
position_holder_event_hhi,11,-0.026069610414652104,-0.006670408028470987,-0.01939920238618112,post
position_holder_event_hhi,12,-0.0133001511917125,-0.006670408028470987,-0.006629743163241513,post
position_holder_event_hhi,13,-0.028500740166636097,-0.006670408028470987,-0.021830332138165112,post
position_holder_event_hhi,14,-0.044340163489059004,-0.006670408028470987,-0.03766975546058802,post
position_holder_event_hhi,15,-0.0480697250989008,-0.006670408028470987,-0.04139931707042981,post
position_holder_event_hhi,16,-0.0532755496839159,-0.006670408028470987,-0.046605141655444916,post


==> release/generated/comparison/manifest.json <==
{
  "environment": {
    "matplotlib": "3.11.1",
    "numpy": "2.5.2",
    "pandas": "3.0.5",
    "python": "3.12.13",
    "statsmodels": "0.14.6"
  },
  "estimation": {
    "anticipation_excluded": [
      -8,
      -1
    ],
    "clean_pre": [
      -16,
      -9
    ],
    "controlled_its_hac": {
      "finite_sample_correction": false,
      "kernel": "Bartlett",
      "max_lag": 2
    },
    "controlled_its_level_reference_week": 0,
    "did_hac": {
      "finite_sample_correction": false,
      "kernel": "Bartlett",
      "max_lag": 3
    },
    "event_week_excluded": 0,
    "post": [
      1,
      16
    ],
    "statsmodels_cross_check": true
  },
  "outputs": {
    "QA_CHECKLIST.md": {
      "bytes": 818,
      "sha256": "6f68cc6f5cb3f1632cf87d63de159df0ddb4f0ab9997bb71023997d6221e021e"
    },
    "README.md": {
      "bytes": 1917,
      "sha256": "cf8764a4dbcf1953b4f93a3316ff95b867fb37eb5f1f07294e269ab700316b88"
    },
    "anticipation_window_robustness.csv": {
      "bytes": 732,
      "sha256": "2796c6df7f88809d9d1a573cae12aadbb53d54104c8bd10c46b9dafcfcc48b12"
    },
    "arbitrum_gnosis_common_calendar_panel.csv": {
      "bytes": 10603,
      "sha256": "87dd574985d5686f65b246cab834beff6cfe2233960b91de80e45383335d18ee"
    },
    "controlled_its_estimates.csv": {
      "bytes": 1576,
      "sha256": "2f5e7521eba00e8fa2227a3d0e81f97c5bf3802b764d101f79c0971cff5e17fb"
    },
    "did_style_estimates.csv": {
      "bytes": 639,
      "sha256": "e29faa9a6b124b6a6edc0bf7548d27d4c42718d7181ed3d6469a8249e2aea750"
    },
    "dynamic_comparative_contrasts.csv": {
      "bytes": 6197,
      "sha256": "89b54a1716eb0e6cb7dde6a18f6088bf68af06bb8e4769433c3659e1b427c0b0"
    },
    "fig_arbitrum_gnosis_comparative_dynamics.pdf": {
      "bytes": 46739,
      "sha256": "2656341bf67a83e94304b2e8d65d5894b27a79ab7c3f0ad2d4e766cdafdc85f9"
    },
    "fig_arbitrum_gnosis_comparative_dynamics.png": {
      "bytes": 397839,
      "sha256": "ca7942a90f8be8a70f92b41d499c1fb2ae6a78ee55f28b60d64152edb249f2df"
    },
    "fig_arbitrum_gnosis_comparative_dynamics.svg": {
      "bytes": 85761,
      "sha256": "666d111a0581f2df8e048323a183bece4fbc43a28bcf06a6546bc1b3a9dd9e67"
    },
    "post_horizon_robustness.csv": {
      "bytes": 1021,
      "sha256": "14f6c61057e0cbfcac4e11606022ef6abc23f7c89122c6d34cfac336387b91be"
    },
    "preperiod_placebo_diagnostics.csv": {
      "bytes": 332,
      "sha256": "ae22f00ac26d59d035d733f7e1fbe4c7c9990e86acf3f56e1bfad8e1514d47a3"
    }
  },
  "source": {
    "chains": [
      "Arbitrum",
      "Gnosis"
    ],
    "event_weeks": [
      -16,
      16
    ],
    "path": "generated/data/arbitrum_gnosis_common_calendar_panel.csv",
    "rows": 66,
    "sha256": "87dd574985d5686f65b246cab834beff6cfe2233960b91de80e45383335d18ee"
  }
}


==> release/generated/comparison/post_horizon_robustness.csv <==
outcome,post_horizon,arbitrum_change,gnosis_change,did_style_change,hac_se,ci_low_descriptive,ci_high_descriptive,n_gap_weeks
log_participation,8,0.19674293723220693,-1.7973898654688698,1.9941328027010776,0.21641197945863577,1.5699653229621515,2.4183002824400037,16
position_holder_event_hhi,8,0.006799252176827952,0.020891992619930053,-0.014092740443102103,0.003187205306119566,-0.02033966284309645,-0.007845818043107754,16
log_participation,12,0.08244089348394468,-1.9004409302709249,1.9828818237548693,0.19699124087726,1.5967789916354398,2.368984655874299,20
position_holder_event_hhi,12,0.007130533690351678,0.01939904110400389,-0.012268507413652211,0.0035707936789120846,-0.019267263024319897,-0.005269751802984526,20
log_participation,16,0.03140666931120428,-1.9518886122590473,1.9832952815702523,0.1916136554195416,1.6077325169479508,2.358858046192554,24
position_holder_event_hhi,16,0.00501170707164938,0.023432121777177784,-0.018420414705528403,0.005398939549621922,-0.02900233622278737,-0.007838493188269435,24


==> release/generated/comparison/preperiod_placebo_diagnostics.csv <==
outcome,pseudo_event_week,two_week_placebo_contrast
log_participation,-13,-0.2975001814685667
log_participation,-12,-0.2298107378771932
log_participation,-11,-0.49497428965241985
position_holder_event_hhi,-13,-0.007202776802856149
position_holder_event_hhi,-12,0.003265452949600049
position_holder_event_hhi,-11,0.02074627084429065


==> release/generated/data/action_layer_topology_profile.csv <==
chain,chain_id,layer,event_count,self_directed_event_share,delegated_event_count,topology_node_count,topology_edge_count,directed_reciprocity,largest_weak_component_share,weighted_out_degree_hhi,weighted_in_degree_hhi,pagerank_hhi,maximum_pagerank_share,maximum_k_core,maximum_core_node_share,observed_unit,interpretation_status,effective_pagerank_fraction
Ethereum,1,supply,45703,0.6168085246045117,17513,8036,9068,0.0,0.985813837730214,0.5708482435129745,0.0008039871020237,0.0001247199001941,0.0003348598739031,5,0.0013688402190144,address_role,descriptive_noncausal,0.9977559292201065
Ethereum,1,withdraw,26445,1.0,0,0,0,0.0,0.0,0.0,0.0,0.0,0.0,0,0.0,address_role,descriptive_noncausal,
Ethereum,1,borrow,28772,0.8472473237870152,4395,1964,2195,0.0,0.9908350305498982,0.418757948387414,0.001685905873491,0.000511782851912,0.0015158238299972,3,0.0168024439918533,address_role,descriptive_noncausal,0.9948847788625235
Ethereum,1,repay,17524,0.6970440538689797,5309,1968,2283,0.0,0.9730691056910568,0.2313969734985185,0.0023185341417448,0.0005122853353559,0.000980478130318,3,0.0254065040650406,address_role,descriptive_noncausal,0.9918887897655704
Ethereum,1,liquidation,362,0.0,362,223,293,0.0,0.9596412556053812,0.1119623943103079,0.0109581514605781,0.004700738895479,0.01062944479447,3,0.1121076233183856,address_role,descriptive_noncausal,0.9539574591237703
Arbitrum,42161,supply,688863,0.6428607720257874,246020,43029,51234,0.0,0.9924004740988636,0.2443124048220568,0.0107615614371543,2.3576739498335284e-05,0.0001802103978401,5,0.0012084872992632,address_role,descriptive_noncausal,0.985723253721694
Arbitrum,42161,withdraw,556741,1.0,0,0,0,0.0,0.0,0.0,0.0,0.0,0.0,0,0.0,address_role,descriptive_noncausal,
Arbitrum,42161,borrow,290132,0.7849185887802793,62402,7990,9670,0.0,0.9803504380475596,0.2561987507619922,0.0151362292325768,0.0001273867285872,0.0006455726472951,4,0.006758448060075,address_role,descriptive_noncausal,0.9824920299391542
Arbitrum,42161,repay,290476,0.6446728817527093,103214,10931,14219,0.0002813137351431,0.9599304729667916,0.2436673268521208,0.0069447262369579,9.466857914830628e-05,0.0005902495128838,5,0.0033848687219833,address_role,descriptive_noncausal,0.9663495454882314
Arbitrum,42161,liquidation,11198,0.0,11198,6254,9233,0.0,0.9964822513591302,0.059367932445008,0.0004104303702077,0.0001604259396204,0.0005039102251897,6,0.0126319155740326,address_role,descriptive_noncausal,0.996707052939405


==> release/generated/data/address_state_flow_summary.csv <==
chain,period,week_range,metric,mean,observed_unit,interpretation_status
Ethereum,pre,-16:-1,entrant_addresses,568.8125,position_holder_address_state,descriptive_not_route_flow
Ethereum,pre,-16:-1,retained_addresses,193.875,position_holder_address_state,descriptive_not_route_flow
Ethereum,pre,-16:-1,exit_addresses,508.6875,position_holder_address_state,descriptive_not_route_flow
Ethereum,pre,-16:-1,entrant_share_current,0.744875460382584,position_holder_address_state,descriptive_not_route_flow
Ethereum,pre,-16:-1,retention_share_prior,0.2754391828051657,position_holder_address_state,descriptive_not_route_flow
Ethereum,pre,-16:-1,exit_share_prior,0.7245608171948343,position_holder_address_state,descriptive_not_route_flow
Ethereum,pre,-16:-1,symmetric_turnover,0.728887426693772,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,entrant_addresses,1037.375,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,retained_addresses,419.0625,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,exit_addresses,995.0,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,entrant_share_current,0.7103710308114924,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,retention_share_prior,0.29826842639547724,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,exit_share_prior,0.7017315736045228,position_holder_address_state,descriptive_not_route_flow
Ethereum,post,1:16,symmetric_turnover,0.7103252295093364,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,entrant_addresses,5285.4375,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,retained_addresses,2704.8125,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,exit_addresses,4740.25,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,entrant_share_current,0.6565902781906434,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,retention_share_prior,0.3691916301320595,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,exit_share_prior,0.6308083698679404,position_holder_address_state,descriptive_not_route_flow
Arbitrum,pre,-16:-1,symmetric_turnover,0.6359447217785373,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,entrant_addresses,4991.125,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,retained_addresses,3132.3125,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,exit_addresses,5383.0625,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,entrant_share_current,0.606568846050394,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,retention_share_prior,0.38222509223873197,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,exit_share_prior,0.617774907761268,position_holder_address_state,descriptive_not_route_flow
Arbitrum,post,1:16,symmetric_turnover,0.6172301678063041,position_holder_address_state,descriptive_not_route_flow


==> release/generated/data/arbitrum_gnosis_common_calendar_panel.csv <==
chain,chain_id,event_week,window_start_utc,window_end_utc_exclusive,period,event_count,active_beneficiary_addresses,log_active_beneficiary_addresses,beneficiary_hhi,observed_unit,causal_status
Gnosis,100,-16,2024-03-12T15:40:32Z,2024-03-19T15:40:32Z,clean_pre,3049,997,6.905753276311464,0.0180576332711981,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-16,2024-03-12T15:40:32Z,2024-03-19T15:40:32Z,clean_pre,47999,7670,8.945202263959297,0.0094339646923509,beneficiary_address,diagnostic_not_causal
Gnosis,100,-15,2024-03-19T15:40:32Z,2024-03-26T15:40:32Z,clean_pre,4660,1203,7.093404625868766,0.029949437270902,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-15,2024-03-19T15:40:32Z,2024-03-26T15:40:32Z,clean_pre,48315,7638,8.94102198354136,0.0102172309596519,beneficiary_address,diagnostic_not_causal
Gnosis,100,-14,2024-03-26T15:40:32Z,2024-04-02T15:40:32Z,clean_pre,5380,2717,7.907651594711089,0.0076684263622669,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-14,2024-03-26T15:40:32Z,2024-04-02T15:40:32Z,clean_pre,37666,7605,8.936692688488204,0.0087386136595206,beneficiary_address,diagnostic_not_causal
Gnosis,100,-13,2024-04-02T15:40:32Z,2024-04-09T15:40:32Z,clean_pre,4804,2313,7.746732907753622,0.0072377584319478,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-13,2024-04-02T15:40:32Z,2024-04-09T15:40:32Z,clean_pre,40932,7445,8.915432254432663,0.0084553324427385,beneficiary_address,diagnostic_not_causal
Gnosis,100,-12,2024-04-09T15:40:32Z,2024-04-16T15:40:32Z,clean_pre,5871,2298,7.740229524763182,0.0495538829047539,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-12,2024-04-09T15:40:32Z,2024-04-16T15:40:32Z,clean_pre,58021,8984,9.10331179921766,0.0126161891793756,beneficiary_address,diagnostic_not_causal
Gnosis,100,-11,2024-04-16T15:40:32Z,2024-04-23T15:40:32Z,clean_pre,4614,2884,7.9672801789422,0.0072939090222948,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-11,2024-04-16T15:40:32Z,2024-04-23T15:40:32Z,clean_pre,39821,7228,8.885855993000296,0.0111640301279644,beneficiary_address,diagnostic_not_causal
Gnosis,100,-10,2024-04-23T15:40:32Z,2024-04-30T15:40:32Z,clean_pre,5515,3480,8.15507488781144,0.0052954729087159,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-10,2024-04-23T15:40:32Z,2024-04-30T15:40:32Z,clean_pre,41763,7899,8.974618038455112,0.0102440190102908,beneficiary_address,diagnostic_not_causal
Gnosis,100,-9,2024-04-30T15:40:32Z,2024-05-07T15:40:32Z,clean_pre,5036,3313,8.105911197986508,0.0061462947319411,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-9,2024-04-30T15:40:32Z,2024-05-07T15:40:32Z,clean_pre,36998,6823,8.828201089171515,0.0069701706043599,beneficiary_address,diagnostic_not_causal
Gnosis,100,-8,2024-05-07T15:40:32Z,2024-05-14T15:40:32Z,anticipation_excluded,4794,2899,7.972466015974565,0.0084561967234456,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-8,2024-05-07T15:40:32Z,2024-05-14T15:40:32Z,anticipation_excluded,33758,6097,8.7157161275482,0.0078310704818666,beneficiary_address,diagnostic_not_causal
Gnosis,100,-7,2024-05-14T15:40:32Z,2024-05-21T15:40:32Z,anticipation_excluded,1913,500,6.2166061010848646,0.0396038440592321,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-7,2024-05-14T15:40:32Z,2024-05-21T15:40:32Z,anticipation_excluded,52911,7458,8.917176635955164,0.009963556522214,beneficiary_address,diagnostic_not_causal
Gnosis,100,-6,2024-05-21T15:40:32Z,2024-05-28T15:40:32Z,anticipation_excluded,2581,720,6.580639137284949,0.0831743490752392,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-6,2024-05-21T15:40:32Z,2024-05-28T15:40:32Z,anticipation_excluded,52779,7840,8.967121656230923,0.0074352746879993,beneficiary_address,diagnostic_not_causal
Gnosis,100,-5,2024-05-28T15:40:32Z,2024-06-04T15:40:32Z,anticipation_excluded,1451,490,6.19644412779452,0.0574204153983018,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-5,2024-05-28T15:40:32Z,2024-06-04T15:40:32Z,anticipation_excluded,41645,6616,8.797397374012059,0.0052959494273797,beneficiary_address,diagnostic_not_causal
Gnosis,100,-4,2024-06-04T15:40:32Z,2024-06-11T15:40:32Z,anticipation_excluded,1643,524,6.263398262591624,0.0557917560213213,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-4,2024-06-04T15:40:32Z,2024-06-11T15:40:32Z,anticipation_excluded,48771,7051,8.861066543517762,0.0072052105315718,beneficiary_address,diagnostic_not_causal
Gnosis,100,-3,2024-06-11T15:40:32Z,2024-06-18T15:40:32Z,anticipation_excluded,2403,488,6.192362489474872,0.173987502443973,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-3,2024-06-11T15:40:32Z,2024-06-18T15:40:32Z,anticipation_excluded,65205,12851,9.461254720235749,0.0033640096497817,beneficiary_address,diagnostic_not_causal
Gnosis,100,-2,2024-06-18T15:40:32Z,2024-06-25T15:40:32Z,anticipation_excluded,1707,502,6.220590170099739,0.0584803811041684,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-2,2024-06-18T15:40:32Z,2024-06-25T15:40:32Z,anticipation_excluded,68542,9916,9.202005735186123,0.0208959181685669,beneficiary_address,diagnostic_not_causal
Gnosis,100,-1,2024-06-25T15:40:32Z,2024-07-02T15:40:32Z,anticipation_excluded,1641,479,6.173786103901937,0.0376819473270449,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,-1,2024-06-25T15:40:32Z,2024-07-02T15:40:32Z,anticipation_excluded,51146,8723,9.07383312732152,0.0093568666248572,beneficiary_address,diagnostic_not_causal
Gnosis,100,0,2024-07-02T15:40:32Z,2024-07-09T15:40:32Z,event_week_zero_excluded,1966,676,6.517671272912275,0.0366220664832156,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,0,2024-07-02T15:40:32Z,2024-07-09T15:40:32Z,event_week_zero_excluded,77640,13931,9.541943631485893,0.0039778498551153,beneficiary_address,diagnostic_not_causal
Gnosis,100,1,2024-07-09T15:40:32Z,2024-07-16T15:40:32Z,post,1889,764,6.639875833826536,0.0427811847644872,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,1,2024-07-09T15:40:32Z,2024-07-16T15:40:32Z,post,71932,8894,9.093244600099936,0.0269681263875328,beneficiary_address,diagnostic_not_causal
Gnosis,100,2,2024-07-16T15:40:32Z,2024-07-23T15:40:32Z,post,1919,728,6.591673732008658,0.0519021952385853,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,2,2024-07-16T15:40:32Z,2024-07-23T15:40:32Z,post,99586,11424,9.343559215762406,0.0327876449329255,beneficiary_address,diagnostic_not_causal
Gnosis,100,3,2024-07-23T15:40:32Z,2024-07-30T15:40:32Z,post,1283,291,5.676753802268282,0.0374542324260717,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,3,2024-07-23T15:40:32Z,2024-07-30T15:40:32Z,post,71412,8764,9.078521797355334,0.014624000621166,beneficiary_address,diagnostic_not_causal
Gnosis,100,4,2024-07-30T15:40:32Z,2024-08-06T15:40:32Z,post,1883,398,5.988961416889864,0.0288324779753667,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,4,2024-07-30T15:40:32Z,2024-08-06T15:40:32Z,post,109157,13766,9.530029703062944,0.0069460050348958,beneficiary_address,diagnostic_not_causal
Gnosis,100,5,2024-08-06T15:40:32Z,2024-08-13T15:40:32Z,post,1451,279,5.634789603169249,0.0405913172835008,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,5,2024-08-06T15:40:32Z,2024-08-13T15:40:32Z,post,71768,11035,9.308917935337178,0.0080537247982982,beneficiary_address,diagnostic_not_causal
Gnosis,100,6,2024-08-13T15:40:32Z,2024-08-20T15:40:32Z,post,1190,238,5.476463551931511,0.0362036579337617,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,6,2024-08-13T15:40:32Z,2024-08-20T15:40:32Z,post,60100,7514,8.924656302187074,0.0127938311355727,beneficiary_address,diagnostic_not_causal
Gnosis,100,7,2024-08-20T15:40:32Z,2024-08-27T15:40:32Z,post,1039,289,5.66988092298052,0.0216809121823475,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,7,2024-08-20T15:40:32Z,2024-08-27T15:40:32Z,post,54458,7419,8.911934336161426,0.0094271191725051,beneficiary_address,diagnostic_not_causal
Gnosis,100,8,2024-08-27T15:40:32Z,2024-09-03T15:40:32Z,post,1067,260,5.564520407322694,0.03889277805934,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,8,2024-08-27T15:40:32Z,2024-09-03T15:40:32Z,post,57024,7430,8.91341571815747,0.0206331160079801,beneficiary_address,diagnostic_not_causal
Gnosis,100,9,2024-09-03T15:40:32Z,2024-09-10T15:40:32Z,post,1135,298,5.700443573390686,0.024595858642706,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,9,2024-09-03T15:40:32Z,2024-09-10T15:40:32Z,post,49926,7571,8.932212512329214,0.0112631558705602,beneficiary_address,diagnostic_not_causal
Gnosis,100,10,2024-09-10T15:40:32Z,2024-09-17T15:40:32Z,post,964,249,5.521460917862246,0.0322502195210137,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,10,2024-09-10T15:40:32Z,2024-09-17T15:40:32Z,post,47293,5555,8.622633703874234,0.0237908863666304,beneficiary_address,diagnostic_not_causal
Gnosis,100,11,2024-09-17T15:40:32Z,2024-09-24T15:40:32Z,post,1275,269,5.598421958998375,0.0441042675893886,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,11,2024-09-17T15:40:32Z,2024-09-24T15:40:32Z,post,54455,6536,8.78523362361273,0.0180346571747365,beneficiary_address,diagnostic_not_causal
Gnosis,100,12,2024-09-24T15:40:32Z,2024-10-01T15:40:32Z,post,1248,260,5.564520407322694,0.0303036139875082,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,12,2024-09-24T15:40:32Z,2024-10-01T15:40:32Z,post,52402,6907,8.84043543926657,0.0170034627957957,beneficiary_address,diagnostic_not_causal
Gnosis,100,13,2024-10-01T15:40:32Z,2024-10-08T15:40:32Z,post,1245,238,5.476463551931511,0.0369239205819261,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,13,2024-10-01T15:40:32Z,2024-10-08T15:40:32Z,post,42329,6233,8.737773460327283,0.00842318041529,beneficiary_address,diagnostic_not_causal
Gnosis,100,14,2024-10-08T15:40:32Z,2024-10-15T15:40:32Z,post,1329,253,5.537334267018537,0.0531201574417081,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,14,2024-10-08T15:40:32Z,2024-10-15T15:40:32Z,post,47171,6249,8.740336742730447,0.0087799939526491,beneficiary_address,diagnostic_not_causal
Gnosis,100,15,2024-10-15T15:40:32Z,2024-10-22T15:40:32Z,post,1613,282,5.645446897643238,0.0564834925775501,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,15,2024-10-15T15:40:32Z,2024-10-22T15:40:32Z,post,46318,7018,8.856376036730422,0.0084137674786493,beneficiary_address,diagnostic_not_causal
Gnosis,100,16,2024-10-22T15:40:32Z,2024-10-29T15:40:32Z,post,2256,306,5.726847747587197,0.0611992920376238,beneficiary_address,diagnostic_not_causal
Arbitrum,42161,16,2024-10-22T15:40:32Z,2024-10-29T15:40:32Z,post,58167,7660,8.94389780251682,0.0079237423537079,beneficiary_address,diagnostic_not_causal



==> release/generated/data/centrality_role_composition.csv <==
chain,subset,position_holder_percent,action_side_percent,dual_role_percent,observed_unit,interpretation_status
Ethereum,all nodes,98.9652458178,0.9560225103,0.0787316719,address_role,descriptive_noncausal
Ethereum,top 1% coreness,87.6404493559,12.3595506441,0.0,address_role,descriptive_noncausal
Arbitrum,all nodes,98.7157989055,1.1678142347,0.1163868598,address_role,descriptive_noncausal
Arbitrum,top 1% coreness,91.5187369542,8.2840241269,0.1972389189,address_role,descriptive_noncausal


==> release/generated/data/centrality_role_summary.csv <==
chain,node_count,maximum_k_core_share_percent,borgatti_everett_core_share_percent,ever_weekly_maximum_core_share_percent,effective_pagerank_fraction_percent,observed_unit,interpretation_status
Ethereum,8891,0.1574626026318749,0.0224946575188392,4.780114722753346,99.41,address_role,descriptive_noncausal
Arbitrum,50693,0.2091018483814333,0.0039453178939893,0.9488489535044288,98.01,address_role,descriptive_noncausal


==> release/generated/data/display_community_memberships.csv <==
chain,address,community_raw,community_log1p,community_binary,scope
Ethereum,0x0000000000a0aa7908bda39fbb8f95e5a0a6ee42,6,6,6,deterministic_display_backbone_only
Ethereum,0x01d03f08e1c4930dcd4788b9eb532f919244e281,6,6,6,deterministic_display_backbone_only
Ethereum,0x02e7b8511831b1b02d9018215a0f8f500ea5c6b3,3,2,2,deterministic_display_backbone_only
Ethereum,0x0b5919e73482f75f734e9ff134355f71b626bc28,1,2,2,deterministic_display_backbone_only
Ethereum,0x0bf93ea5a1fa4ce3dd22c7ffd314462d3869777f,1,1,2,deterministic_display_backbone_only
Ethereum,0x0ca7e7e5745bd457f5ed7265ff2cd1c8208575e1,1,2,2,deterministic_display_backbone_only
Ethereum,0x0e4489998a3eaeba52b3623268e47f62065ac09b,1,1,4,deterministic_display_backbone_only
Ethereum,0x0f7a2eb5dfe07f58b73f2a61094bbd3541d3c520,1,1,1,deterministic_display_backbone_only
Ethereum,0x0fb95dd3f4beefaf237addb5486fa183b1ebe794,5,2,2,deterministic_display_backbone_only
Ethereum,0x11e3552b1d41d0d1a46cc376354cb5271b8636f7,3,2,3,deterministic_display_backbone_only
Ethereum,0x14f7e363e582e16a243cc0cd7e97fa3bc35b2042,1,1,1,deterministic_display_backbone_only
Ethereum,0x1593b1a5c5942aa49af1ae1ccf3d7def33a0d011,1,1,4,deterministic_display_backbone_only
Ethereum,0x172c6e8b7ed15f7487c5cf73c224e07e848aa439,1,1,1,deterministic_display_backbone_only
Ethereum,0x1809f186d680f239420b56948c58f8dbbcdf1e18,5,2,2,deterministic_display_backbone_only
Ethereum,0x1914717974224765b85636159d48f46dbbdbde27,1,1,2,deterministic_display_backbone_only
Ethereum,0x191915d2370693eca0bc7bb0d14baa3a12e8e96b,2,4,5,deterministic_display_backbone_only
Ethereum,0x1b004189e64d5b2f71d5be554470e6c49e10123b,3,2,4,deterministic_display_backbone_only
Ethereum,0x1b4f9f9388e47bbe635fd80e88df4f8414c8f9f1,3,2,2,deterministic_display_backbone_only
Ethereum,0x1c8fb81523ca00a133c801da4509f6de4a358384,1,1,5,deterministic_display_backbone_only
Ethereum,0x1caff685ed0750fa5b2b0a05e8630814749e205a,2,4,3,deterministic_display_backbone_only
Ethereum,0x1dffdb114e58baedbd25290a1efffa9fc3726d1f,4,4,5,deterministic_display_backbone_only
Ethereum,0x2208fc19b8df83c422bbfdb833ac950bed4eb913,3,2,2,deterministic_display_backbone_only
Ethereum,0x23db246031fd6f4e81b0814e9c1dc0901a18da2d,3,2,2,deterministic_display_backbone_only
Ethereum,0x252f3d8e0aa1ee58e299700ea6dcc3f4e924586e,2,3,3,deterministic_display_backbone_only
Ethereum,0x297ee357b3421be67d749d84e4582d7f5bdcf479,3,2,5,deterministic_display_backbone_only
Ethereum,0x2bc0be2fe0869e22c3cdba50f04a3c0ea34341ab,2,3,3,deterministic_display_backbone_only
Ethereum,0x2c667ca28a3c9a38d53cea38157f2021e93975a6,1,2,2,deterministic_display_backbone_only
Ethereum,0x2d3178af3dfbb679716cc14e245be0a9e5945500,1,2,2,deterministic_display_backbone_only
Ethereum,0x2d759e9e4c1bb2a5d175faf2ed9f83712ac2b81c,1,1,1,deterministic_display_backbone_only
Ethereum,0x2db98d6507f14615cd9b9b287d8109328b6dc209,3,2,2,deterministic_display_backbone_only
Ethereum,0x2eff1def3299e0a96c37406e6c4f0261ec29b805,1,1,1,deterministic_display_backbone_only
Ethereum,0x31668e531667a523a934d0a4a81ebb6cab4fd207,4,4,4,deterministic_display_backbone_only
Ethereum,0x316f9873a8c06b4bc037e0421bde770b5f1eaa89,1,1,1,deterministic_display_backbone_only
Ethereum,0x339d11e9ce6399b34297ed6458605b6e24303fcd,4,4,4,deterministic_display_backbone_only
Ethereum,0x354304234329a8d2425965c647e701a72d3438e5,4,4,4,deterministic_display_backbone_only
Ethereum,0x36b974496d4bdd1e8ed87c675b789b6b52486991,3,2,2,deterministic_display_backbone_only
Ethereum,0x36c4bd54d54dd898c242f5f634f5d0cef3be2a8a,4,3,3,deterministic_display_backbone_only
Ethereum,0x3a89b303f8ab5c1393ec4a54f78365def4960169,1,1,1,deterministic_display_backbone_only
Ethereum,0x3c6dfd64a2fd98f79adad8b1844074f42ece9243,1,1,4,deterministic_display_backbone_only
Ethereum,0x3c9ea5c4fec2a77e23dd82539f4414266fe8f757,1,1,1,deterministic_display_backbone_only
Ethereum,0x3fc0222c4dc307a4c7db392bcf29fcc70f7623fa,2,3,3,deterministic_display_backbone_only
Ethereum,0x4063866d33e117b75cdbf081a9ff361934de11d7,7,7,7,deterministic_display_backbone_only
Ethereum,0x42c8e43048f6ff3586945a1fd23e0bec540dcd07,2,3,3,deterministic_display_backbone_only
Ethereum,0x42d0ed91b55065fabcfb9ab3516437d01430c0e6,1,1,2,deterministic_display_backbone_only
Ethereum,0x4394ff9bb4ade7305fcd51709721784c592bf780,2,3,4,deterministic_display_backbone_only
Ethereum,0x443648884a3b07ab6feb9b0bdc491a2aa16dd5d4,2,3,3,deterministic_display_backbone_only
Ethereum,0x464c71f6c2f760dda6093dcb91c24c39e5d6e18c,8,8,1,deterministic_display_backbone_only
Ethereum,0x46bdb2d3253c9ba0decfcf0d280520a998f44f1a,4,3,3,deterministic_display_backbone_only
Ethereum,0x4794183dffc740887a88918e0d1459f14b39d2f9,7,7,7,deterministic_display_backbone_only
Ethereum,0x4c09dd7c598b12c781c4b5d74d245a1784a2e148,1,1,1,deterministic_display_backbone_only
Ethereum,0x4c14c8f88eea50eb30dc4b2a035327146578c58f,1,1,1,deterministic_display_backbone_only
Ethereum,0x4d686e47f19f06106802cba5d1c1a9150d8bcf9d,1,1,1,deterministic_display_backbone_only
Ethereum,0x4ebde1e8ad8e205d4de268ba758e5725eafbc6fd,3,5,4,deterministic_display_backbone_only
Ethereum,0x4fae541162ff2cbd8f912d2ea3801fbd10f1ccd1,2,3,3,deterministic_display_backbone_only
Ethereum,0x5acb0787837ec660eb016ee534bc7e413ef8eedf,2,4,5,deterministic_display_backbone_only
Ethereum,0x5b85b47670778b204041d6457db8b5f5d36fa97a,4,4,4,deterministic_display_backbone_only
Ethereum,0x5c5c1776c16ef823e6582dd2747018ca5638e972,9,9,8,deterministic_display_backbone_only
Ethereum,0x5de64f9503064344db3202d95ceb73c420dccd57,2,3,3,deterministic_display_backbone_only
Ethereum,0x5f8e0020c3164fb7eb170d7345672f6948ca0ff4,4,4,2,deterministic_display_backbone_only
Ethereum,0x6276ac03090f2bb8be680178343ac368f713b4e8,2,3,3,deterministic_display_backbone_only
Ethereum,0x6286b9f080d27f860f6b4bb0226f8ef06cc9f2fc,1,1,3,deterministic_display_backbone_only
Ethereum,0x65562b673896b1c62e4b2429a9a91c1f010b8977,5,2,2,deterministic_display_backbone_only
Ethereum,0x66b870ddf78c975af5cd8edc6de25eca81791de1,1,1,1,deterministic_display_backbone_only
Ethereum,0x67f432dd3182bb9d45532e572703d884b0f8eab6,1,1,1,deterministic_display_backbone_only
Ethereum,0x684566c9ffcac7f6a04c3a9997000d2d58c00824,1,1,1,deterministic_display_backbone_only
Ethereum,0x6bac38da9a1eaae8c401c0377168ad2fb9443913,3,2,4,deterministic_display_backbone_only
Ethereum,0x6caec49ceb9f9346dbc74a65e818eb95a66ab9d4,1,1,5,deterministic_display_backbone_only
Ethereum,0x6e14016c189db08049b6458dbdc4654e8a8c703d,2,3,3,deterministic_display_backbone_only
Ethereum,0x6f3ba92859bbf2a68bc083c7de0bffc0db6ddecc,4,4,4,deterministic_display_backbone_only
Ethereum,0x70219c18604debf89379d566a622bde2c5bc7621,1,1,1,deterministic_display_backbone_only
Ethereum,0x70a7780247caf78075228c659c1dd35989c56707,1,1,1,deterministic_display_backbone_only
Ethereum,0x719bd84af4f2a08f3aa83037a3728cade5a43c3f,2,4,4,deterministic_display_backbone_only
Ethereum,0x7301a767c425dc0a0af57b768f9e3ceccd4d5778,1,1,4,deterministic_display_backbone_only
Ethereum,0x73055e3af6515e1aa61679edc55ffd4ba78e3d61,4,4,4,deterministic_display_backbone_only
Ethereum,0x7817c4100e8e51c147c7b7eac1259abbdf47e7f0,5,2,2,deterministic_display_backbone_only
Ethereum,0x78427dd8cb2ce6a5415c0e99a0c724e41cd54220,10,10,9,deterministic_display_backbone_only
Ethereum,0x7862b13acf378a22649d113e98bc95505c681efc,5,2,3,deterministic_display_backbone_only
Ethereum,0x788e066697f1a792b35e8f95747c11e4e2a85616,4,3,4,deterministic_display_backbone_only
Ethereum,0x790c9422839fd93a3a4e31e531f96cc87f397c00,2,3,3,deterministic_display_backbone_only
Ethereum,0x7aa61e5fdef15599d2e8cba9b8900d2152e3d3e9,1,1,1,deterministic_display_backbone_only
Ethereum,0x7c51967dfc95a847ea79fee64811470ce794fd13,5,2,2,deterministic_display_backbone_only
Ethereum,0x7d32c90762e22379235fc311fdb16fab399ed40a,3,5,4,deterministic_display_backbone_only
Ethereum,0x7e9a7f06a15f52b7e7485096cd3b41c38ca4e94d,10,10,9,deterministic_display_backbone_only
Ethereum,0x805bcd80cb4b6453e09313b372a7b62d1261af49,4,4,5,deterministic_display_backbone_only
Ethereum,0x809c795f6e7ca11e93ad24771db84a99e5d8ea8a,1,1,3,deterministic_display_backbone_only
Ethereum,0x8154322e396db9a428201a906ef1fa38f5a52c09,1,1,4,deterministic_display_backbone_only
Ethereum,0x825f23921dcff36944d8b0b0ca23ac7d05fb86cb,1,1,1,deterministic_display_backbone_only
Ethereum,0x828d6384759cb80da04f02b4490844ed34dd652b,2,4,5,deterministic_display_backbone_only
Ethereum,0x850e70b110012cffa946464a4e4471f362d9457d,3,2,5,deterministic_display_backbone_only
Ethereum,0x8558f502887a9a52c4b265d72327e0e529ff790d,1,1,5,deterministic_display_backbone_only
Ethereum,0x872fbcb1b582e8cd0d0dd4327fbfa0b4c2730995,2,3,3,deterministic_display_backbone_only
Ethereum,0x8761e0370f94f68db8eaa731f4fc581f6ad0bd68,2,4,5,deterministic_display_backbone_only
Ethereum,0x885164ca615b2b565963bbdc03e9f94d4903c2b8,3,2,5,deterministic_display_backbone_only
Ethereum,0x8f30adaa6950b31f675bf8a709bc23f55aa24735,4,4,4,deterministic_display_backbone_only
Ethereum,0x8f45c2d94e9fffde3e1078259bbc5a211be8f5e7,2,3,2,deterministic_display_backbone_only
Ethereum,0x920ef33c3dba9ea7607ab8f6b8181ad1dac80f9a,2,3,5,deterministic_display_backbone_only
Ethereum,0x9a87a59040f86b5879cd21cf0b0c42a0c3e2a2ad,3,5,4,deterministic_display_backbone_only
Ethereum,0x9bdf777d17be21a28442c718f1e90ed2c0b16421,5,2,2,deterministic_display_backbone_only
Ethereum,0x9c591cf6bcf643eb473b355b523326473d3306e1,11,11,10,deterministic_display_backbone_only
Ethereum,0x9dbe6c723ebb04c0c281d9a180914b0e0ae50a53,2,4,5,deterministic_display_backbone_only
Ethereum,0xa53a13a80d72a855481de5211e7654fabdfe3526,1,1,1,deterministic_display_backbone_only
Ethereum,0xa7a73eaa4d2b8eb593269aad97614e4913c90fee,2,3,3,deterministic_display_backbone_only
Ethereum,0xaa79f3e7091268bcb95df128b324d0ec06cda511,2,3,5,deterministic_display_backbone_only
Ethereum,0xab12275f2d91f87b301a4f01c9af4e83b3f45baa,1,1,3,deterministic_display_backbone_only
Ethereum,0xab92fca834aac2afe16cf6a2fc60cc7a864a77a5,2,3,3,deterministic_display_backbone_only
Ethereum,0xadc0a53095a0af87f3aa29fe0715b5c28016364e,2,3,3,deterministic_display_backbone_only
Ethereum,0xaf8eb92b802503a4737f6fba38b9d734cb22a28b,3,2,1,deterministic_display_backbone_only
Ethereum,0xb029e21e8d8a90c3fa58987a6bbf2b0563e5f6ab,1,1,1,deterministic_display_backbone_only
Ethereum,0xb040cc5ba746ebda82ab82294dc01d455cd9c0a5,2,4,5,deterministic_display_backbone_only
Ethereum,0xb06114b9997a4a16a078c4107d8eba74a869be4e,1,1,1,deterministic_display_backbone_only
Ethereum,0xb0898b883de7f7f49ab8622f2185f5d0ca25b2ad,2,3,3,deterministic_display_backbone_only
Ethereum,0xb4ab9ccc51d5e8532da753aa71aa0bdede948e63,1,1,2,deterministic_display_backbone_only
Ethereum,0xb60e9599e639b7fa81e3e35b0b4c44a3c61f2b4c,5,2,2,deterministic_display_backbone_only
Ethereum,0xb748952c7bc638f31775245964707bcc5ddfabfc,4,3,5,deterministic_display_backbone_only
Ethereum,0xb79a48cdfb85d1ac45989f40793abc7a1a15c5e3,1,1,1,deterministic_display_backbone_only
Ethereum,0xbec69dfce4c1fa8b7843fee1ca85788d84a86b06,3,2,2,deterministic_display_backbone_only
Ethereum,0xbf2be2410a02eaacb81d979c48c4200434e015bd,2,3,5,deterministic_display_backbone_only
Ethereum,0xbf39344ede8aae732b5643fb637efac79207ed7c,11,11,10,deterministic_display_backbone_only
Ethereum,0xc59d7d18c3735ace1b2c526d86fe17bc0e2f3944,1,1,5,deterministic_display_backbone_only
Ethereum,0xc5ec4153f98729f4eaf61013b54b704eb282ecf4,4,4,5,deterministic_display_backbone_only
Ethereum,0xc63efadca0f75421b287da778da62dcf01a854ea,5,3,3,deterministic_display_backbone_only
Ethereum,0xc69579edafabcda360936acb11043a555eb86b34,1,1,1,deterministic_display_backbone_only
Ethereum,0xc6db14ecb0a091db99c97647f10ec12f408099f3,1,1,3,deterministic_display_backbone_only
Ethereum,0xc8908c67b343a10dc4ad8af0922d02e4f0ad699c,1,4,4,deterministic_display_backbone_only
Ethereum,0xc8bf596306891b254225b0f9c7fbb8c4315970ec,2,3,5,deterministic_display_backbone_only
Ethereum,0xca1e9f652d40cb6e1682e6c5179e9f9ab4d1fd81,2,3,5,deterministic_display_backbone_only
Ethereum,0xcc5ddc8ccd5b1e90bc42f998ec864ead0090a12b,3,2,5,deterministic_display_backbone_only
Ethereum,0xccdd062202b739037cb3023c14809c243905b8cc,1,1,2,deterministic_display_backbone_only
Ethereum,0xcce3ada5314481db76709fa69a67166e9434a3b3,1,1,1,deterministic_display_backbone_only
Ethereum,0xccfa0530b9d52f970d1a2daea670ce58e4176389,1,1,1,deterministic_display_backbone_only
Ethereum,0xcd8541b29f6667454f517cfd4372a6e210856757,3,2,4,deterministic_display_backbone_only
Ethereum,0xce7d58beb5e5956ede8ad6013c2f30ea2fa8bca8,1,1,1,deterministic_display_backbone_only
Ethereum,0xcffabd8aa79802c96244d2d46245a91b9273dd91,1,2,2,deterministic_display_backbone_only
Ethereum,0xd007058e9b58e74c33c6bf6fbcd38baab813cbb6,1,2,3,deterministic_display_backbone_only
Ethereum,0xd02081e205d57a84e854c4a2e0e29f9e3c909106,2,3,3,deterministic_display_backbone_only
Ethereum,0xd14f076044414c255d2e82cceb1cb00fb1bba64c,1,1,2,deterministic_display_backbone_only
Ethereum,0xd155ae951285d54a8068d2b5ade9e00eb17e8947,4,3,2,deterministic_display_backbone_only
Ethereum,0xd2137e8cec478083548b3d6d172da545b94716b9,3,5,4,deterministic_display_backbone_only
Ethereum,0xd275e5cb559d6dc236a5f8002a5f0b4c8e610701,1,1,1,deterministic_display_backbone_only
Ethereum,0xd31fde46afce438662cac68765dfd5a19dbc168c,1,2,2,deterministic_display_backbone_only
Ethereum,0xd322a49006fc828f9b5b37ab215f99b4e5cab19c,1,1,1,deterministic_display_backbone_only
Ethereum,0xd866ddb9c64d9a01d3aad76e953f9649436fe977,1,1,5,deterministic_display_backbone_only
Ethereum,0xdb306e5c24cd28a02b50c6f893d46a3572835195,1,1,1,deterministic_display_backbone_only
Ethereum,0xdc3ed2238350aacb484aa6b0d17c4fc3353f0046,2,3,3,deterministic_display_backbone_only
Ethereum,0xe0f2b552ad026e487d2feb91bab826c61e37a2ae,2,4,5,deterministic_display_backbone_only
Ethereum,0xe2f1272e5f023b950b2283eb06c099cc17a2b4ad,1,1,1,deterministic_display_backbone_only
Ethereum,0xe41de6d1f2b01a307f978c982b358c21e7c877bc,1,1,2,deterministic_display_backbone_only
Ethereum,0xe4e7e0e55ca84b09319de671c6a6f5a843b96f43,4,4,4,deterministic_display_backbone_only
Ethereum,0xe5350e927b904fdb4d2af55c566e269bb3df1941,1,1,1,deterministic_display_backbone_only
Ethereum,0xe7f525dd1bc6d748ae4d7f21d31e54741e05e110,3,2,2,deterministic_display_backbone_only
Ethereum,0xe80b7dd89d1cf4b709612dd9e045da93f33973f9,5,2,2,deterministic_display_backbone_only
Ethereum,0xed4363757b2c00479f378de27848725dbfd17d18,1,1,3,deterministic_display_backbone_only
Ethereum,0xee56e2b3d491590b5b31738cc34d5232f378a8d5,8,8,1,deterministic_display_backbone_only
Ethereum,0xef75d51571773a974c806b3faff74b3476a7103a,4,4,4,deterministic_display_backbone_only
Ethereum,0xf4fb9fa23edb32215e5284cf7dbfdb5607d51a5b,1,1,1,deterministic_display_backbone_only
Ethereum,0xf52e602be034b221d5d56aa544f2df71d92fe77d,2,3,3,deterministic_display_backbone_only
Ethereum,0xf65b21f8f2d1186dd43094f2ff2d90e7c4ee2743,9,9,8,deterministic_display_backbone_only
Ethereum,0xf9b6ee4fc17c1f5f8b6748609a260cf1ee372868,3,2,2,deterministic_display_backbone_only
Ethereum,0xfb6174f863f3012a07b6daf859d875999924b450,1,1,4,deterministic_display_backbone_only
Ethereum,0xff72b78c3e3bc4aa645ac744cb20b61f743f97e2,2,3,1,deterministic_display_backbone_only
Arbitrum,0x00000000003661d81adbb15f6b3a31648d398a35,3,3,2,deterministic_display_backbone_only
Arbitrum,0x00000000004e9c6fb96c08b0cb12c924d49266ef,9,11,11,deterministic_display_backbone_only
Arbitrum,0x00000000055c19e7cfc5b8e74d2e33e6a324f6e5,1,1,1,deterministic_display_backbone_only
Arbitrum,0x00000000ca0a9a83d509c9f6639bdabf71ccbc33,5,5,2,deterministic_display_backbone_only
Arbitrum,0x0374b8b9b515dc83c4bc8b4706fdab15dfcd599e,3,1,1,deterministic_display_backbone_only
Arbitrum,0x0376b46804be07379829bb321002ec170d52cbfc,1,2,2,deterministic_display_backbone_only
Arbitrum,0x047b7ddb3ecdcae249bf69b59b4b7e7888b4f879,2,1,3,deterministic_display_backbone_only
Arbitrum,0x0554622b41cc639b482fe0dd5ae13dfaaf25b7d3,3,1,1,deterministic_display_backbone_only
Arbitrum,0x07102e422cd3f7899badc87a465eed3edeac3660,10,12,12,deterministic_display_backbone_only
Arbitrum,0x07c4e9ff4d7dd0c3f2ad422800b9bee95125315b,1,2,3,deterministic_display_backbone_only
Arbitrum,0x091ffb5bc7e262b38d709f2b0d7fde73cac057ac,2,1,1,deterministic_display_backbone_only
Arbitrum,0x09c3c17d257da24447290976897117b6eb015271,6,7,5,deterministic_display_backbone_only
Arbitrum,0x0c1914d549eae46d1fe0a09dc95f20eac45b6791,3,3,2,deterministic_display_backbone_only
Arbitrum,0x0d657b8299ef9ec1134f39387bc5529818b3b376,7,8,6,deterministic_display_backbone_only
Arbitrum,0x0e343a42e805bf209aa3c9711c587a5f8846bfc7,1,2,1,deterministic_display_backbone_only
Arbitrum,0x12d7d12c96039daf8c8f9656e4ee61eb823851c6,3,1,1,deterministic_display_backbone_only
Arbitrum,0x13a22f1bba428eaaf56960530ec11118da916c11,11,13,13,deterministic_display_backbone_only
Arbitrum,0x166d51d2834856aeb852ebdf7b77b6148f0eae22,12,14,14,deterministic_display_backbone_only
Arbitrum,0x193a21a7875d562872c690c0f3eb50f79d647864,1,2,3,deterministic_display_backbone_only
Arbitrum,0x199fca7c959dfa5763bdc65061b3ab849578a079,3,3,2,deterministic_display_backbone_only
Arbitrum,0x1a87e25aab116c989e94764c2773dfa43231ef5a,1,4,1,deterministic_display_backbone_only
Arbitrum,0x234b374436417c598dd6b75cf8b968766c0c96b8,1,2,3,deterministic_display_backbone_only
Arbitrum,0x23db246031fd6f4e81b0814e9c1dc0901a18da2d,1,2,4,deterministic_display_backbone_only
Arbitrum,0x23fe5965e7dc0628f969b3fd7fc4a222e13a50e2,9,11,11,deterministic_display_backbone_only
Arbitrum,0x26d86e4f5d44ab7548bfb3ce3ab014ca43089834,1,6,4,deterministic_display_backbone_only
Arbitrum,0x28201c152dc5b69a86fa54fcfd21bca4c0eff3ba,1,2,3,deterministic_display_backbone_only
Arbitrum,0x29469477123b3520243eab1ad1836ab0d40bbdac,6,7,5,deterministic_display_backbone_only
Arbitrum,0x2b84eb5182c3ca957fdff528d27291baa2284b63,12,14,14,deterministic_display_backbone_only
Arbitrum,0x2f8e1f70789cd5c57242502fdb0163f3146af503,13,15,15,deterministic_display_backbone_only
Arbitrum,0x30cb336f0b1baf54d8ed1aac793ea397ed71d947,8,9,7,deterministic_display_backbone_only
Arbitrum,0x32d3bbb0cc1d1fe32cdab957c2ed206ea872b0d4,14,16,16,deterministic_display_backbone_only
Arbitrum,0x333d60a78c0bd3160a8374ff23e1dc4b36ac228b,3,1,2,deterministic_display_backbone_only
Arbitrum,0x3546f4b4ad26e524e4df824252648acd3447a621,5,5,2,deterministic_display_backbone_only
Arbitrum,0x36e911c987c7dc9dacea362614e8d09e1b8d58cd,4,1,4,deterministic_display_backbone_only
Arbitrum,0x38899971b384e0dcdd5634fb0128c301f04003cf,3,3,8,deterministic_display_backbone_only
Arbitrum,0x3b7966e08cedc99574b501640895801415bebb66,2,1,4,deterministic_display_backbone_only
Arbitrum,0x3ccd1e4497e30f67c120ccaf2dc247aa71ef539c,1,2,1,deterministic_display_backbone_only
Arbitrum,0x3e67904fd6dca6b99977187b1269dbb212994d8d,6,7,5,deterministic_display_backbone_only
Arbitrum,0x3ee505ba316879d246a8fd2b3d7ee63b51b44fab,1,2,2,deterministic_display_backbone_only
Arbitrum,0x444447e3d1a3333705ae391e5d5be3742fbdd367,1,2,1,deterministic_display_backbone_only
Arbitrum,0x46bdfc04203d2e72a48c0dcfd48df0c23271fcb9,1,2,1,deterministic_display_backbone_only
Arbitrum,0x476f803fea41cc6dfbcb3f4ba6baf462c1ad32ab,1,2,3,deterministic_display_backbone_only
Arbitrum,0x49d6aa423148c354038951a8d36c8883cbe036f1,1,2,2,deterministic_display_backbone_only
Arbitrum,0x4bb827cb1658854de0956c7e2a833d22b2fce460,1,4,1,deterministic_display_backbone_only
Arbitrum,0x4f942119e6ab0a6e4368e795d1d64291a3ff0da4,1,2,1,deterministic_display_backbone_only
Arbitrum,0x4fafefcd5055ffb1f9414b514237500c31d6f44e,1,2,3,deterministic_display_backbone_only
Arbitrum,0x54a34fe5cf6853c67fcb5f77f09acd434bf615d2,1,6,4,deterministic_display_backbone_only
Arbitrum,0x572372831a9d6b2e3ee8fa284505599e6125fea9,3,3,8,deterministic_display_backbone_only
Arbitrum,0x5760e34c4003752329bc77790b1de44c2799f8c3,1,2,3,deterministic_display_backbone_only
Arbitrum,0x59257824d1950b8554908b69d4f664298c26f219,8,9,7,deterministic_display_backbone_only
Arbitrum,0x5c0a7c3899980aa60836da2e97047da7b2c06153,4,1,4,deterministic_display_backbone_only
Arbitrum,0x5d322a98c1913a4bff0a9b7d55abdc3b45599bc7,2,1,4,deterministic_display_backbone_only
Arbitrum,0x5d589510faf73a64d85d223e50e468f4499706ca,2,1,1,deterministic_display_backbone_only
Arbitrum,0x5df535513709bbfd4285f0880c9caedaa1a2882b,1,6,4,deterministic_display_backbone_only
Arbitrum,0x60e96855e796b12f7902f4d4a404ba91bcdd9242,1,5,2,deterministic_display_backbone_only
Arbitrum,0x613828e6bf92e3dccddc457a7b53fe572e1c27f3,2,1,4,deterministic_display_backbone_only
Arbitrum,0x63af58d46f8db4c5e6fbb20353907f281dfa8751,2,1,3,deterministic_display_backbone_only
Arbitrum,0x63dfa7c09dc2ff4030d6b8dc2ce6262bf898c8a4,4,1,4,deterministic_display_backbone_only
Arbitrum,0x64039f1a3fb4ab1f391b880a1d83507c095d892b,3,1,1,deterministic_display_backbone_only
Arbitrum,0x66e84891eebb18411fcdedfc2f73646d1d207b04,1,2,2,deterministic_display_backbone_only
Arbitrum,0x66ed792a1fa1f605118c29053abd7915a5d86cb8,3,1,1,deterministic_display_backbone_only
Arbitrum,0x6775c29818871a68809f08eae82f4490b065a079,8,9,7,deterministic_display_backbone_only
Arbitrum,0x6925c846b8e88b322f10931624fd8e7e2e37a5a4,1,10,9,deterministic_display_backbone_only
Arbitrum,0x6aca843dd19ae4bfa43b6c53fc2e0c3a0bf6a002,7,8,6,deterministic_display_backbone_only
Arbitrum,0x6e0dc3ecd13c2da2c5cd593374304adbc835eb07,2,1,2,deterministic_display_backbone_only
Arbitrum,0x6f0a664dc3a4aedefa791fba717ff21dba1969da,4,1,4,deterministic_display_backbone_only
Arbitrum,0x6f3ba92859bbf2a68bc083c7de0bffc0db6ddecc,1,4,10,deterministic_display_backbone_only
Arbitrum,0x70fc5217c667638ec33336e237538f438a241099,4,1,1,deterministic_display_backbone_only
Arbitrum,0x7693517008eee395e93dfc8e784d48e667222fa6,1,2,3,deterministic_display_backbone_only
Arbitrum,0x781c4f36e1902796731e426032d5259fd0c45d92,1,10,9,deterministic_display_backbone_only
Arbitrum,0x7d21061db23912e21173eb60ce302ad16974c456,6,7,5,deterministic_display_backbone_only
Arbitrum,0x8680b61c2f2ca7ec8d70ae7274b9dcf62b0426f9,1,2,2,deterministic_display_backbone_only
Arbitrum,0x8888888881f14c72d1aee10be0011a261fec8886,3,3,2,deterministic_display_backbone_only
Arbitrum,0x88f33668187a39eeea4431a8df010a92505e9223,1,3,2,deterministic_display_backbone_only
Arbitrum,0x898dd464cce5584c330a8a7398d61ecc8bd55ced,8,9,7,deterministic_display_backbone_only
Arbitrum,0x8aae761f70efb017078729e7c937fc811c6c5189,4,1,4,deterministic_display_backbone_only
Arbitrum,0x8b30ee66f5f816928c7e77ab22bc536913135f4f,3,3,2,deterministic_display_backbone_only
Arbitrum,0x8b7b17bc2a88dd9d67c3a6d58a14822bb7a7e22c,1,2,2,deterministic_display_backbone_only
Arbitrum,0x8b8d30d8961c69e92127fa8d1e640eaa8a5294f1,3,1,1,deterministic_display_backbone_only
Arbitrum,0x8c2b499b4c80ac483f67e720541d0a46133e1cce,1,2,1,deterministic_display_backbone_only
Arbitrum,0x91a6c53faa15ab1546d83c63e4552f34e4dd98d2,1,2,3,deterministic_display_backbone_only
Arbitrum,0x9558c18138401bcd4cae96f8be6c5caf22ad2cbf,1,2,3,deterministic_display_backbone_only
Arbitrum,0x961065f29d07f81f45b6e75e1e9970adc1f5eaf2,2,1,4,deterministic_display_backbone_only
Arbitrum,0x97ca6825125339a3fbf8f5b1b300d05b203100ec,7,8,6,deterministic_display_backbone_only
Arbitrum,0x9957d6f3d37382c59db20e3cabe3e4540b52bba2,3,3,2,deterministic_display_backbone_only
Arbitrum,0x9999b50bb6fc4ac42ddc5f10518e406549ebc3a0,5,5,2,deterministic_display_backbone_only
Arbitrum,0x9a006d6de5d7ae26539fdeb0743bfc0e6201d4cc,6,7,5,deterministic_display_backbone_only
Arbitrum,0x9c9a2d9826b7c7e95d686e5714fb0ef948ebc6b8,7,8,6,deterministic_display_backbone_only
Arbitrum,0x9e5017de484597191a3ec8a5ef41d68d48b44e07,4,1,4,deterministic_display_backbone_only
Arbitrum,0x9e52272477c2fcbe2c38bf12dd06cb5739975867,1,4,10,deterministic_display_backbone_only
Arbitrum,0x9e8e9d6b0d24216f59043db68bdda1620892f549,2,1,1,deterministic_display_backbone_only
Arbitrum,0x9ee1f4ed0deb9e9cda19e06e3852d4fa4191b4cb,2,1,1,deterministic_display_backbone_only
Arbitrum,0x9f34ee701e51a6dfd57f4bd1cd0bc1114e3b26f9,1,2,2,deterministic_display_backbone_only
Arbitrum,0xa2c16264de0f843921967a1d07865fd9fbbfa83c,3,1,1,deterministic_display_backbone_only
Arbitrum,0xa2ed80c38931a622c88bd16015634f855c598737,4,1,4,deterministic_display_backbone_only
Arbitrum,0xa3d71ff3960ffa3156f12c3819c4c92617eb409a,1,4,1,deterministic_display_backbone_only
Arbitrum,0xa74fc1f2598d26524e4e9f8c422863031e0420a5,1,2,2,deterministic_display_backbone_only
Arbitrum,0xaa7c8a911f90db893235abd16cc353d8eb76570f,1,2,1,deterministic_display_backbone_only
Arbitrum,0xabb4f79430002534df3f62e964d62659a010ef3c,1,2,3,deterministic_display_backbone_only
Arbitrum,0xabc50f245d6c937ec6152e6ffcb113faf43315ad,1,2,1,deterministic_display_backbone_only
Arbitrum,0xace3371545521ba5bb1bd1555d360c680e835eb0,2,1,1,deterministic_display_backbone_only
Arbitrum,0xadffa3c748d79aa6fc6e3acd3696aa8beea12220,4,1,3,deterministic_display_backbone_only
Arbitrum,0xae1704ea3747e4861fb7283a9eaa8c70b925295c,1,2,2,deterministic_display_backbone_only
Arbitrum,0xae5ee34994dce7bace81fab0f163895505f92225,5,5,2,deterministic_display_backbone_only
Arbitrum,0xaf21b3088d81a71e0da0786ea963430d41d5ed16,3,2,3,deterministic_display_backbone_only
Arbitrum,0xaf29faca9278f3fe68badd745bb7f5b1538a17ff,1,1,1,deterministic_display_backbone_only
Arbitrum,0xb1d72dd9cd988c727b160886b864ee0004965c8a,1,2,4,deterministic_display_backbone_only
Arbitrum,0xb43f7be1cbbb7c96aeaeaff4598044052a8a2097,3,2,3,deterministic_display_backbone_only
Arbitrum,0xb596178d1b8c0562be6f8ef2f790d5519b51aed0,3,3,2,deterministic_display_backbone_only
Arbitrum,0xb5db632b4aec7d0a80c823d644adbf5a678aa9cf,1,6,4,deterministic_display_backbone_only
Arbitrum,0xb5ee21786d28c5ba61661550879475976b707099,14,16,16,deterministic_display_backbone_only
Arbitrum,0xb9044ff10a64ae720a42fbaf586579864c1a42b9,2,1,4,deterministic_display_backbone_only
Arbitrum,0xba029c3e9c96843a9bcd901c5f1705cd0cc58224,2,1,1,deterministic_display_backbone_only
Arbitrum,0xbab6643ee9c4d95955abbfb59c12a4eab0316f37,2,1,1,deterministic_display_backbone_only
Arbitrum,0xbb2613ac10b909b736bc20aed5b6c673fd3fc982,2,1,1,deterministic_display_backbone_only
Arbitrum,0xbb95f2771672e06e6a614d39361c90e3cf37037c,3,1,3,deterministic_display_backbone_only
Arbitrum,0xbbcf3985eb53c30a8eea01d9357314d61fe0e727,3,2,3,deterministic_display_backbone_only
Arbitrum,0xbd4b2216864956d673ab559ac82da39c7d46e374,1,2,3,deterministic_display_backbone_only
Arbitrum,0xbd96bca0d3a4fcc18dc44d333a7851c513772289,7,8,6,deterministic_display_backbone_only
Arbitrum,0xbdcad1f079111fdcc41a38b98780662da6efb431,2,1,1,deterministic_display_backbone_only
Arbitrum,0xbe1cffc0b9cca226a21767a3de066480b357c798,3,3,8,deterministic_display_backbone_only
Arbitrum,0xbed43f2bcacd4aac3f55e2a70dbcd0332b33a951,2,1,1,deterministic_display_backbone_only
Arbitrum,0xc02e6adb3e3504a541473bdf119f1844ab035a67,2,1,1,deterministic_display_backbone_only
Arbitrum,0xc164111d12ded6a9dd5d6c532727bd5c10cd89dd,1,2,4,deterministic_display_backbone_only
Arbitrum,0xc5e36b4b405ebcfa5f1d24e30819b6a88d3ee739,2,1,1,deterministic_display_backbone_only
Arbitrum,0xca989c0f16ee71988da91d042b3f4b8579d5fbd9,1,4,1,deterministic_display_backbone_only
Arbitrum,0xcdc6ceb5e067a97f9e388d30525c8db227598f62,5,5,2,deterministic_display_backbone_only
Arbitrum,0xd052b6497d8756a2e7c002fef787921561ee1c63,2,1,1,deterministic_display_backbone_only
Arbitrum,0xd12810b19b596347a3afac206d3ca65d08594b3f,1,6,4,deterministic_display_backbone_only
Arbitrum,0xd1cdce0fbb9a821c508a760b5c664da4a6dab0c2,1,2,1,deterministic_display_backbone_only
Arbitrum,0xd2262113499fed59ecebdb656f1dbaafa4e8646d,1,4,10,deterministic_display_backbone_only
Arbitrum,0xd4b0c740671e5235c2cdecef9503be4545be53bf,2,1,3,deterministic_display_backbone_only
Arbitrum,0xdb0caa5e7d78baef53862d6d68a6c1bd1f31f57e,3,3,2,deterministic_display_backbone_only
Arbitrum,0xddade2642c66a757e3850d6e8f89b02f9c63f659,2,1,1,deterministic_display_backbone_only
Arbitrum,0xdf4748a77d62f74ea21b141962d9bd8b1da13075,3,1,1,deterministic_display_backbone_only
Arbitrum,0xdf7470e7c3a897205a8af40e82710f8c8ab6e336,1,10,9,deterministic_display_backbone_only
Arbitrum,0xe28e2c8d240dd5ebd0adcab86fbd79df7a052034,3,2,3,deterministic_display_backbone_only
Arbitrum,0xe2e95458665d10609e8bac349537bc4bf6ab5341,3,3,8,deterministic_display_backbone_only
Arbitrum,0xe3ebab0b71c5f625ccc130a17f8f9cc49b418a66,1,10,9,deterministic_display_backbone_only
Arbitrum,0xe5c0c893f318acbbb5ac5e5a28ec0fe609e711a0,1,1,1,deterministic_display_backbone_only
Arbitrum,0xe6e46f71e9b11e4e5a58bff557902d70710a6920,1,1,1,deterministic_display_backbone_only
Arbitrum,0xea57dc30959eb17c506e4da095fa9181f3e0ac6d,11,13,13,deterministic_display_backbone_only
Arbitrum,0xeb5916ed89b4b8f42e98c3c3c2a360e5ee411d17,1,2,3,deterministic_display_backbone_only
Arbitrum,0xebdce0dc9541e203aa8ea5f0b93ce1359be8f115,2,3,2,deterministic_display_backbone_only
Arbitrum,0xeca4572cd3abdc9fd6b007b0d323840fe515bf40,2,6,4,deterministic_display_backbone_only
Arbitrum,0xecd4bd3121f9fd604ffac631bf6d41ec12f1fafb,1,2,2,deterministic_display_backbone_only
Arbitrum,0xf110ee8cf2606ba2a18872a0a2bf8fb028e19d10,3,2,3,deterministic_display_backbone_only
Arbitrum,0xf149a1098c4284fadf2728a950eb101a0469dd48,3,1,3,deterministic_display_backbone_only
Arbitrum,0xf170a1ebdd73ed92cc69fa64304414c6d16aef91,1,4,1,deterministic_display_backbone_only
Arbitrum,0xf22afe095bb98e6867be24bbb0788013e5ce324b,2,1,1,deterministic_display_backbone_only
Arbitrum,0xf3407034c0c426f6812e6c10fff26391a63dc549,1,2,2,deterministic_display_backbone_only
Arbitrum,0xf3c3f14dd7bdb7e03e6ebc3bc5ffc6d66de12251,3,1,1,deterministic_display_backbone_only
Arbitrum,0xf4cae903dc1698bb309c650685f69cd84b45bc3c,2,2,3,deterministic_display_backbone_only
Arbitrum,0xf7e31b3fc6b51dc6d391d2794ca5ed138b1ea241,13,15,15,deterministic_display_backbone_only
Arbitrum,0xfa0ee2a75ee7a2c450929c27a7e1b36c5fd17981,10,12,12,deterministic_display_backbone_only
Arbitrum,0xfa721096d64395844f619247121038b2656a8fe6,2,1,1,deterministic_display_backbone_only
Arbitrum,0xfaeb76990ae84faeb6f64fd5797ccf38f829f999,1,2,3,deterministic_display_backbone_only
Arbitrum,0xfb37a0a3034fcc61a44bcb1c52ec309811255b1f,1,2,3,deterministic_display_backbone_only
Arbitrum,0xfb6174f863f3012a07b6daf859d875999924b450,2,1,4,deterministic_display_backbone_only
Arbitrum,0xfc7fafdb8e39ec7eb891fa079340e1efa9617c39,2,1,1,deterministic_display_backbone_only


==> release/generated/data/display_community_summary.csv <==
chain,weight_scheme,community_count,modularity,largest_community_nodes,display_node_count,display_edge_count,nmi_to_raw,scope,interpretation_status
Ethereum,raw,11,0.3828562380040472,63,160,415,1.0,deterministic_display_backbone_only,sensitivity_not_full_graph_inference
Ethereum,log1p,11,0.32326970848947584,55,160,415,0.7402442139056308,deterministic_display_backbone_only,sensitivity_not_full_graph_inference
Ethereum,binary,10,0.2694092030773697,36,160,415,0.4120391909259302,deterministic_display_backbone_only,sensitivity_not_full_graph_inference
Arbitrum,raw,14,0.5320015063849548,61,160,420,1.0,deterministic_display_backbone_only,sensitivity_not_full_graph_inference
Arbitrum,log1p,16,0.2555855485680631,52,160,420,0.662808576164977,deterministic_display_backbone_only,sensitivity_not_full_graph_inference
Arbitrum,binary,16,0.255671768707483,45,160,420,0.5091070304603222,deterministic_display_backbone_only,sensitivity_not_full_graph_inference


==> release/generated/data/literature_integration_ledger.csv <==
ledger_id,discipline,foundation_or_frontier,citation_keys,figure_role,evidence_status,manuscript_use,boundary
L01,Economics,Strategic interaction and network amplification,"jackson1996strategic;galeotti2010network;ballester2006keyplayer;bramoulle2014strategic",Foundation,verified primary literature,Supports finite fixed-network mechanism,"Does not identify the observed Aave network as exogenous"
L02,Economics,Large-network approximation and intervention,parise2023graphon,Frontier,verified publisher record,Frames a scalable future extension,"Graphon estimators are not implemented in this paper"
L03,Finance,Lending markets intermediation and liquidity,"gudgeon2020loanable;schar2021defi;werner2022sokdefi",Foundation,verified primary literature,Supports role-aware financial interpretation,"Does not measure Aave economic actors or causal effects"
L04,Finance,DEX infrastructure rents and execution behavior,"capponi2025liquidity;capponi2026price",Adjacent frontier,verified publisher records,Motivates infrastructure and role-specific behavior,"DEX evidence is adjacent and does not establish Aave lending effects"
L05,Computer science,Smart-contract execution and interoperability,"schar2021defi;werner2022sokdefi;belchior2021survey",Foundation,verified primary literature,Supports auditable execution and technical-dependency framing,"Public records do not reveal common control or verified route exposure"
L06,Computer science,Latent-entity record linkage,binette2022entity,Evidence boundary,verified publisher record,Supports address-versus-actor distinction,"No ownership partition is inferred without independent evidence"
L07,Network science,Centrality coreness temporal and multilayer structure,"borgatti2000models;rombach2017core;kojaku2018core;holme2012temporal;kivela2014multilayer",Foundation,verified primary literature,Supports scale- and role-aware structural measurement,"Structural position is not equivalent to economic control"
L08,Network science,Node-layer duality and multilayer core-periphery,"presigny2024duality;bergermann2025multilayercore",Frontier,verified publisher records,Defines a future multilayer analysis agenda,"These estimators require interlayer relations not available here"
L09,Identification,Counterfactual and staggered-design requirements,"goodmanbacon2021difference;callaway2021difference;sun2021estimating;abadie2010synthetic;arkhangelsky2021synthetic",Evidence boundary,verified primary literature,Supports comparison-suitability diagnostics,"The current pre-post panels are not treatment-effect estimates"
L10,Interdisciplinary synthesis,Four-dimensional decentralization vector,"L01-L09",Author synthesis,interpretive coding,Connects mechanisms measures and evidence roles,"Arrows in Figure 3 denote synthesis rather than citation or influence"
L11,Applied reporting,Transparent paths heterogeneity and bounded claims,"azar2024minimum;brynjolfsson2025generative;colmer2025pricing",Reporting exemplar,verified publisher records,Supports concise figure and reporting design only,"Does not supply identification authority or a counterfactual for Aave"
L12,DeFi empirical synthesis,Transaction-level evidence and identification limits,"aramonte2021defi;kitzler2023disentangling;leon2026data",Current frontier,verified official and publisher records,Locates the paper in the empirical DeFi literature through 2026,"Does not validate the paper's address-to-actor or causal claims"


==> release/generated/data/literature_method_domain_evidence.csv <==
ref_key,short_label,verification_status,method_family,domain_family,evidence_family,relation_semantics
jackson1996strategic,Jackson--Wolinsky,verified publisher DOI,Strategic / equilibrium,Network economics,Strategic-action system,author_coded_scope_relation_not_citation
borgatti2000models,Borgatti--Everett,verified publisher record,Core / community models,Network structure,Relational graph,author_coded_scope_relation_not_citation
ballester2006keyplayer,Ballester et al.,verified publisher record,Strategic / equilibrium,Network economics,Strategic-action system,author_coded_scope_relation_not_citation
galeotti2010network,Galeotti et al.,verified publisher record,Strategic / equilibrium,Network economics,Strategic-action system,author_coded_scope_relation_not_citation
holme2012temporal,Holme--Saramaki,verified publisher record,Temporal / multilayer,Temporal networks,Ordered / layered interactions,author_coded_scope_relation_not_citation
rombach2014core,Rombach et al.,verified publisher record,Core / community models,Network structure,Relational graph,author_coded_scope_relation_not_citation
peixoto2014hierarchical,Peixoto,verified publisher record,Core / community models,Network structure,Relational graph,author_coded_scope_relation_not_citation
kivela2014multilayer,Kivela et al.,verified publisher record,Temporal / multilayer,Temporal networks,Ordered / layered interactions,author_coded_scope_relation_not_citation
traag2019leiden,Traag et al.,verified publisher record,Core / community models,Network structure,Relational graph,author_coded_scope_relation_not_citation
gudgeon2020loanable,Gudgeon et al.,verified publisher record,Market / institution analysis,DeFi institutions,Protocol / market records,author_coded_scope_relation_not_citation
schar2021defi,Schar,verified publisher record,Systematization / survey,DeFi institutions,Research corpus,author_coded_scope_relation_not_citation
jensen2021governance,Jensen et al.,verified author manuscript,Market / institution analysis,DeFi institutions,Protocol / market records,author_coded_scope_relation_not_citation
belchior2021survey,Belchior et al.,verified publisher record,Systematization / survey,Stablecoins / interoperability,Research corpus,author_coded_scope_relation_not_citation
goodmanbacon2021difference,Goodman-Bacon,verified publisher record,Causal estimands,Policy evaluation,Policy panel,author_coded_scope_relation_not_citation
callaway2021difference,Callaway--Sant'Anna,verified publisher record,Causal estimands,Policy evaluation,Policy panel,author_coded_scope_relation_not_citation
werner2022sokdefi,Werner et al.,verified publisher record,Systematization / survey,DeFi institutions,Research corpus,author_coded_scope_relation_not_citation
binette2022entity,Binette--Steorts,verified publisher record,Entity resolution,Record linkage,Latent-entity records,author_coded_scope_relation_not_citation
lyons2023stablecoins,Lyons--Viswanath-Natraj,verified publisher record,Market / institution analysis,Stablecoins / interoperability,Protocol / market records,author_coded_scope_relation_not_citation


==> release/generated/data/literature_sankey_links.csv <==
stage,source,target,method_color_family,count,relation_semantics
method_to_domain,Strategic / equilibrium,Network economics,Strategic / equilibrium,3,author_coded_scope_relation_not_citation
method_to_domain,Core / community models,Network structure,Core / community models,4,author_coded_scope_relation_not_citation
method_to_domain,Temporal / multilayer,Temporal networks,Temporal / multilayer,2,author_coded_scope_relation_not_citation
method_to_domain,Market / institution analysis,DeFi institutions,Market / institution analysis,2,author_coded_scope_relation_not_citation
method_to_domain,Systematization / survey,DeFi institutions,Systematization / survey,2,author_coded_scope_relation_not_citation
method_to_domain,Systematization / survey,Stablecoins / interoperability,Systematization / survey,1,author_coded_scope_relation_not_citation
method_to_domain,Causal estimands,Policy evaluation,Causal estimands,2,author_coded_scope_relation_not_citation
method_to_domain,Entity resolution,Record linkage,Entity resolution,1,author_coded_scope_relation_not_citation
method_to_domain,Market / institution analysis,Stablecoins / interoperability,Market / institution analysis,1,author_coded_scope_relation_not_citation
domain_to_evidence,Network economics,Strategic-action system,Strategic / equilibrium,3,author_coded_scope_relation_not_citation
domain_to_evidence,Network structure,Relational graph,Core / community models,4,author_coded_scope_relation_not_citation
domain_to_evidence,Temporal networks,Ordered / layered interactions,Temporal / multilayer,2,author_coded_scope_relation_not_citation
domain_to_evidence,DeFi institutions,Protocol / market records,Market / institution analysis,2,author_coded_scope_relation_not_citation
domain_to_evidence,DeFi institutions,Research corpus,Systematization / survey,2,author_coded_scope_relation_not_citation
domain_to_evidence,Stablecoins / interoperability,Research corpus,Systematization / survey,1,author_coded_scope_relation_not_citation
domain_to_evidence,Policy evaluation,Policy panel,Causal estimands,2,author_coded_scope_relation_not_citation
domain_to_evidence,Record linkage,Latent-entity records,Entity resolution,1,author_coded_scope_relation_not_citation
domain_to_evidence,Stablecoins / interoperability,Protocol / market records,Market / institution analysis,1,author_coded_scope_relation_not_citation


==> release/generated/data/literature_sankey_nodes.csv <==
column,field,family,display_label,order,count,y0,y1,node_width
1,method_family,Strategic / equilibrium,Strategic equilibrium,1,3,0.8335,0.97,0.014
1,method_family,Core / community models,Core / community,2,4,0.6355,0.8175,0.014
1,method_family,Temporal / multilayer,Temporal / multilayer,3,2,0.5285,0.6195,0.014
1,method_family,Market / institution analysis,Market / institution,4,3,0.376,0.5125,0.014
1,method_family,Systematization / survey,Systematization / survey,5,3,0.2235,0.36,0.014
1,method_family,Causal estimands,Causal estimands,6,2,0.1165,0.2075,0.014
1,method_family,Entity resolution,Entity resolution,7,1,0.055,0.1005,0.014
2,domain_family,Network economics,Network economics,1,3,0.8335,0.97,0.014
2,domain_family,Network structure,Network structure,2,4,0.6355,0.8175,0.014
2,domain_family,Temporal networks,Temporal networks,3,2,0.5285,0.6195,0.014
2,domain_family,DeFi institutions,DeFi institutions,4,4,0.3305,0.5125,0.014
2,domain_family,Stablecoins / interoperability,Stablecoins / interoperability,5,2,0.2235,0.3145,0.014
2,domain_family,Policy evaluation,Policy evaluation,6,2,0.1165,0.2075,0.014
2,domain_family,Record linkage,Record linkage,7,1,0.055,0.1005,0.014
3,evidence_family,Strategic-action system,Strategic action,1,3,0.8335,0.97,0.014
3,evidence_family,Relational graph,Relational graph,2,4,0.6355,0.8175,0.014
3,evidence_family,Ordered / layered interactions,Layered interactions,3,2,0.5285,0.6195,0.014
3,evidence_family,Protocol / market records,Protocol records,4,3,0.376,0.5125,0.014
3,evidence_family,Research corpus,Research corpus,5,3,0.2235,0.36,0.014
3,evidence_family,Policy panel,Policy panel,6,2,0.1165,0.2075,0.014
3,evidence_family,Latent-entity records,Latent entities,7,1,0.055,0.1005,0.014


==> release/generated/data/literature_visual_ledger.csv <==
ref_key,year,short_label,stream,evidence_object,method_or_lens,what_it_supports,what_it_does_not_support,verification_url,verification_status
jackson1996strategic,1996,Jackson--Wolinsky,Network mechanisms,dyadic social and economic links,pairwise stability,endogenous link formation,an Aave-specific behavioral mechanism,https://doi.org/10.1006/jeth.1996.0108,verified publisher DOI
borgatti2000models,2000,Borgatti--Everett,Network structure,relational networks,binary core--periphery fit,a formal core--periphery ideal type,economic identity of core nodes,https://doi.org/10.1016/S0378-8733(99)00019-2,verified publisher record
ballester2006keyplayer,2006,Ballester et al.,Network mechanisms,linear-quadratic network games,intercentrality,key-player logic under complementarity,causal removal effects in Aave,https://onlinelibrary.wiley.com/doi/10.1111/j.1468-0262.2006.00709.x,verified publisher record
galeotti2010network,2010,Galeotti et al.,Network mechanisms,incomplete-information network games,equilibrium comparative statics,strategic dependence on local interactions,empirical calibration to Aave,https://academic.oup.com/restud/article/77/1/218/1544730,verified publisher record
holme2012temporal,2012,Holme--Saramaki,Temporal and multilayer,ordered time-stamped interactions,temporal-network framework,time ordering can change feasible paths,time-respecting paths in the current compact release,https://doi.org/10.1016/j.physrep.2012.03.001,verified publisher record
rombach2014core,2014,Rombach et al.,Network structure,relational networks,continuous coreness,graded core membership,economic ownership of addresses,https://epubs.siam.org/doi/10.1137/120881683,verified publisher record
peixoto2014hierarchical,2014,Peixoto,Network structure,large sparse networks,nested stochastic block models,model-based community inference,a community partition without the full edge table,https://journals.aps.org/prx/abstract/10.1103/PhysRevX.4.011047,verified publisher record
kivela2014multilayer,2014,Kivela et al.,Temporal and multilayer,layered complex systems,multilayer-network framework,explicit intralayer and interlayer representation,verified Aave interlayer route edges,https://academic.oup.com/comnet/article/2/3/203/2841130,verified publisher record
traag2019leiden,2019,Traag et al.,Network structure,network partitions,Leiden community detection,well-connected communities,a ground-truth Aave partition,https://www.nature.com/articles/s41598-019-41695-z,verified publisher record
gudgeon2020loanable,2020,Gudgeon et al.,DeFi institutions,protocol lending markets,market-mechanism analysis,loanable-fund protocol design,address-level decentralization by itself,https://dl.acm.org/doi/10.1145/3419614.3423254,verified publisher record
schar2021defi,2021,Schar,DeFi institutions,DeFi protocol stack,layered institutional framework,composability and protocol risks,empirical decentralization of Aave,https://www.stlouisfed.org/publications/review/2021/02/05/decentralized-finance-on-blockchain-and-smart-contract-based-financial-markets,verified publisher record
jensen2021governance,2021,Jensen et al.,DeFi institutions,governance-token distributions,distributional concentration,governance decentralization is measurable and multidimensional,Pool-event or infrastructure concentration,https://arxiv.org/abs/2102.10096,verified author manuscript
belchior2021survey,2021,Belchior et al.,Stablecoins and interoperability,blockchain interoperability systems,systematic survey,interoperability introduces distinct architectures and assumptions,verified GHO bridge routes,https://dl.acm.org/doi/10.1145/3471140,verified publisher record
goodmanbacon2021difference,2021,Goodman-Bacon,Identification and evidence,staggered policy panels,DiD decomposition,timing heterogeneity can invalidate naive TWFE,a valid Aave counterfactual,https://www.sciencedirect.com/science/article/pii/S0304407621001445,verified publisher record
callaway2021difference,2021,Callaway--Sant'Anna,Identification and evidence,multiple-period policy panels,group-time treatment effects,appropriate staggered-treatment comparisons,identification with one rejected donor,https://www.sciencedirect.com/science/article/pii/S0304407620303948,verified publisher record
werner2022sokdefi,2022,Werner et al.,DeFi institutions,DeFi protocols and risks,systematization of knowledge,integrated DeFi taxonomy and open problems,an Aave-specific causal effect,https://dl.acm.org/doi/10.1145/3558535.3559780,verified publisher record
binette2022entity,2022,Binette--Steorts,Identification and evidence,records referring to latent entities,entity-resolution framework,uncertainty in record-to-entity linkage,ownership links absent from the current evidence,https://www.science.org/doi/10.1126/sciadv.abi8021,verified publisher record
lyons2023stablecoins,2023,Lyons--Viswanath-Natraj,Stablecoins and interoperability,stablecoin prices and market mechanisms,economic analysis,stability depends on redemption and market mechanisms,GHO-specific adoption effects,https://www.sciencedirect.com/science/article/pii/S0261560622001802,verified publisher record
bramoulle2014strategic,2014,Bramoulle et al.,Network mechanisms,linear-quadratic network games,strategic substitutes and complements,network-game comparative statics,an estimated Aave interaction mechanism,https://doi.org/10.1016/j.geb.2014.06.009,verified publisher DOI
battiston2012debtrank,2012,Battiston et al.,Financial and systemic networks,financial exposure network,DebtRank,centrality can encode systemic vulnerability,Aave route resilience,https://doi.org/10.1038/srep00541,verified publisher DOI
elliott2014financial,2014,Elliott et al.,Financial and systemic networks,financial claims network,contagion model,network architecture shapes default propagation,observed Aave failure propagation,https://doi.org/10.1257/aer.104.10.3115,verified publisher DOI
acemoglu2015systemic,2015,Acemoglu et al.,Financial and systemic networks,financial obligations network,systemic stability model,dense interconnection can have nonmonotone stability effects,an Aave stress test,https://doi.org/10.1257/aer.20130456,verified publisher DOI
demange2018threat,2018,Demange,Financial and systemic networks,financial claims network,threat index,network position can organize systemic exposure,causal removal effects in Aave,https://doi.org/10.1287/mnsc.2016.2592,verified publisher DOI
presigny2024duality,2024,Presigny et al.,Temporal and multilayer,node-layer network structure,node-layer duality,nodewise and layerwise connectivity differ,verified Aave interlayer edges,https://doi.org/10.1038/s41467-024-50176-5,verified publisher DOI
bergermann2025multilayercore,2025,Bergermann et al.,Network structure,multilayer networks,multilayer core-periphery model,node and layer cores can be estimated jointly,a current Aave multilayer fit,https://doi.org/10.1103/yr23-71yc,verified publisher DOI
clemente2024memory,2024,Clemente et al.,Temporal and multilayer,temporal networks,memory-aware community detection,memory can change persistent community structure,a current Aave temporal community claim,https://doi.org/10.1103/PhysRevResearch.6.043204,verified publisher DOI
tesfatsion2006handbook,2006,Tesfatsion--Judd,Agent-based simulation,computational economic systems,agent-based computational economics,transparent heterogeneous-agent simulation tradition,empirical validation of this Aave model,https://www.sciencedirect.com/handbook/handbook-of-computational-economics/vol/2/suppl/C,verified publisher volume
grimm2020odd,2020,Grimm et al.,Agent-based simulation,agent-based models,ODD reporting protocol,structured simulation documentation,an empirical Aave mechanism,https://doi.org/10.18564/jasss.4259,verified publisher DOI
li2024econagent,2024,Li et al.,Agent-based simulation,language-model economic agents,EconAgent,heterogeneous multi-period agent simulation,a validated DeFi calibration,https://aclanthology.org/2024.acl-long.829/,verified publisher record
aramonte2021defi,2021,Aramonte et al.,DeFi institutions,DeFi markets,institutional risk synthesis,open execution can coexist with concentration,Aave-specific causal effects,https://www.bis.org/publ/qtrpdf/r_qt2112b.htm,verified official BIS record
kitzler2023disentangling,2023,Kitzler et al.,DeFi institutions,protocol compositions,transaction-level measurement,composability creates observable interdependence,Aave actor or route identity,https://doi.org/10.1145/3532857,verified publisher DOI
leon2026data,2026,Castillo Leon--Lehar,DeFi institutions,empirical DeFi literature,review and synthesis,transaction data create opportunities and identification boundaries,new Aave evidence,https://doi.org/10.1016/j.jcorpfin.2025.102916,verified publisher DOI and 2026 issue
newey1987simple,1987,Newey--West,Identification and evidence,time-series regression,HAC covariance,serial dependence can be modeled in aggregate weekly gaps,treatment-assignment inference,https://doi.org/10.2307/1913610,verified publisher record
wagner2002segmented,2002,Wagner et al.,Identification and evidence,interrupted time series,segmented regression,level and slope changes should be separated,a valid Aave counterfactual,https://doi.org/10.1046/j.1365-2710.2002.00430.x,verified publisher DOI
bertrand2004trust,2004,Bertrand et al.,Identification and evidence,policy panels,serial-correlation audit,naive DiD uncertainty can be understated,identification with two aggregate chains,https://doi.org/10.1162/003355304772839588,verified publisher DOI
conley2011inference,2011,Conley--Taber,Identification and evidence,few policy changes,small-treated-unit inference,comparison support matters with few treated units,validity of one rejected comparison chain,https://doi.org/10.1162/REST_a_00049,verified publisher DOI
bernal2017interrupted,2017,Bernal et al. 2017,Identification and evidence,interrupted time series,tutorial specification,segmented designs require explicit timing and trend terms,a causal Aave discontinuity,https://doi.org/10.1093/ije/dyw098,verified publisher DOI
bernal2018controls,2018,Bernal et al. 2018,Identification and evidence,controlled interrupted time series,comparison-series design,controls require stable comparative support,a valid Gnosis counterfactual,https://doi.org/10.1093/ije/dyy135,verified publisher DOI
sun2021estimating,2021,Sun--Abraham,Identification and evidence,staggered policy panels,interaction-weighted event study,heterogeneous timing requires cohort-aware estimators,current two-chain event-study effects,https://doi.org/10.1016/j.jeconom.2020.09.006,verified publisher DOI
roth2022pretest,2022,Roth,Identification and evidence,event-study panels,pretrend pretest analysis,nonrejection does not validate parallel trends,a passed Aave pretrend test,https://doi.org/10.1257/aeri.20210236,verified publisher DOI
rambachan2023credible,2023,Rambachan--Roth,Identification and evidence,policy panels,bounded trend departures,parallel-trend sensitivity can be made explicit,implemented Aave sensitivity estimates,https://doi.org/10.1093/restud/rdad018,verified publisher DOI
roth2023trending,2023,Roth et al.,Identification and evidence,DiD literature,synthesis of assumptions and estimators,estimands and assumptions must be separated,a valid current donor,https://doi.org/10.1016/j.jeconom.2023.03.008,verified publisher DOI
borusyak2024revisiting,2024,Borusyak et al.,Identification and evidence,staggered event-study panels,imputation estimator,multiple valid cohorts enable efficient event studies,current one-comparison-chain effects,https://doi.org/10.1093/restud/rdae007,verified publisher DOI


==> release/generated/data/multidimensional_trajectory_summary.csv <==
chain,dimension,metric,pre_mean,post_mean,percent_change,week_zero_excluded,causal_status
Ethereum,Participation,active_beneficiary_addresses,762.6875,1456.4375,90.96123903958042,True,descriptive_only
Ethereum,Activity concentration,beneficiary_hhi,0.00955845715977543,0.0065464309869670435,-31.511635428820107,True,descriptive_only
Ethereum,Upper-tail concentration,top10pct_share,0.44642736942206096,0.4639065463461,3.9153461730331074,True,descriptive_only
Ethereum,Participation breadth,nakamoto_51,106.0625,186.8125,76.1343547436653,True,descriptive_only
Arbitrum,Participation,active_beneficiary_addresses,7990.25,8123.4375,1.6668752542160714,True,descriptive_only
Arbitrum,Activity concentration,beneficiary_hhi,0.009324212923155613,0.014741650906180955,58.100753679399105,True,descriptive_only
Arbitrum,Upper-tail concentration,top10pct_share,0.6463507509289805,0.70505876320891,9.082995911360857,True,descriptive_only
Arbitrum,Participation breadth,nakamoto_51,271.75,115.6875,-57.42870285188593,True,descriptive_only


==> release/generated/data/svis_source_data_manifest.csv <==
figure,source_path,sha256,purpose,claim_boundary
fig_multidimensional_trajectories,source_data/weekly_address_metrics.csv,0268058038065daaec4ab0e0ffa2c7742ddb33791cf2fbe3f5de7bc529a6b635,weekly chain-relative position-holder outcomes,descriptive_or_coded_only
fig_address_state_flows,source_data/weekly_address_metrics.csv,0268058038065daaec4ab0e0ffa2c7742ddb33791cf2fbe3f5de7bc529a6b635,"adjacent-week entrant, retained, and exit address states",descriptive_or_coded_only
fig_action_layer_profile,source_data/address_role_topology_metrics.csv,fa80529bcde148b02de1d572d5083ecd421e869abfcbc8f72df52833571ee2f4,action-layer address-role topology summaries,descriptive_or_coded_only
fig_centrality_roles,source_data/node_coreness.csv.gz,109cd653231b664f6a1434104ed0895398354fcad44ecae99a431d0736155e4f,full-node address-role centrality and coreness outputs,descriptive_or_coded_only
fig_centrality_roles,generated/data/centrality_role_summary.csv,bcfe77fa99de3bdfc8e813763106f5b2fcba070ee983ed80c2f410ceb6c1573c,audited compact core-membership summary for repository-mode rendering,descriptive_or_coded_only
fig_centrality_roles,generated/data/centrality_role_composition.csv,ae65e8338706a0c71ab68e0206ece9d12a10cdee3111007ba92d7d745e19ce90,audited compact role-composition summary for repository-mode rendering,descriptive_or_coded_only
fig_literature_landscape,derived_data_and_ledgers/literature_visual_ledger.csv,093c049266c4c7be2b136f70e6ec35c1291cf6b334d670924d5ea55a917a6b80,evidence-coded verified literature ledger,descriptive_or_coded_only
fig_literature_method_evidence_map,derived_data_and_ledgers/literature_visual_ledger.csv,093c049266c4c7be2b136f70e6ec35c1291cf6b334d670924d5ea55a917a6b80,verified literature ledger plus explicit author coding,descriptive_or_coded_only
fig_display_community_audit,source_data/display_backbone_nodes.csv.gz,86229bcb1d1e1ae113d713af73563774179e43c530d953fdaac046e65b9dd34a,deterministic display-backbone nodes and coordinates,descriptive_or_coded_only
fig_display_community_audit,source_data/display_backbone_edges.csv.gz,26dea51db554de5dfad494cd470cfb450a1fc85ec7f686f1426cab680bfc7a4f,deterministic top-weight display-backbone edges,descriptive_or_coded_only


==> release/generated/figures/manifest.json <==
{
  "coverage_rule": "all figures/fig*.tex modules, figures/assets/*.drawio sources, and generated/figures/*.pdf code-first outputs are hashed",
  "editable_sources": {
    "figures/assets/fig01_research_design.drawio": "1c85cc6eed6944108bcd34a2c5e548b90bf7919290ba542adc5098694fabf4a9",
    "figures/assets/fig02_institutional_timeline.drawio": "d7ebab59cf5e4c25f538daf98dd55459e9a188c35572683098111d88c2f179c8",
    "figures/assets/fig03_real_v3_measurement.drawio": "329ac713eea7bc805c7f7076ccf4b88b6a1d417985acbd08986d39721dfcf5f5",
    "figures/assets/fig03_simulation_design.drawio": "ef3ee410cdeec2c4ad08bbc72d1b1454b0cb3c9f4b72fe7ac838b73471902554",
    "figures/assets/fig04_real_v4_partial_identification.drawio": "bb5d825990b063bef08380aea2db4a7d26dc6c43b2811a1fa41c61d49ce634e8",
    "figures/assets/real_v5_core_periphery.drawio": "8541cea47d21ab7d31133bc38369fd98c924cd6323c65308c94f4e277d755218",
    "figures/assets/real_v5_cross_chain_descriptive.drawio": "6447d07e57f8fd89b8b6db8d4494124f9f8a40c591a646a82bbeab3848ac5a56",
    "figures/assets/simulation_empirical_evidence_bridge.drawio": "1564725d3dcbbc2c3fd3e3f0b3074979e56b41988bea920c88908349ceaaff6e",
    "figures/assets/simulation_four_scenarios.drawio": "17c446b88565bac78870c620a513883c2c22a5b94ad1987c751203dca546bb1b"
  },
  "figures": {
    "figures/fig01_interdisciplinary_framework.tex": {
      "included_in_manuscript": true,
      "sha256": "cf3503afb9cb2bab53b4f49da9ea5e960ff9c6f2b7c4c11186e20171f5896d43"
    },
    "figures/fig01_research_design.tex": {
      "included_in_manuscript": false,
      "sha256": "937b1afc24ca1e7612887d0af14e80339a212c896c58fd51fb0f751ffad1846b"
    },
    "figures/fig01_research_design_v2.tex": {
      "included_in_manuscript": true,
      "sha256": "8a41c4f56d065cc3002f1edc431eb4b4d565ac15602a473b438fbe42b1b29129"
    },
    "figures/fig02_institutional_timeline.tex": {
      "included_in_manuscript": true,
      "sha256": "b65a04b37622ddac971cb3d9f9136431dcb4bfbc1869ad8b3503961f1ce0d166"
    },
    "figures/fig02b_literature_landscape.tex": {
      "included_in_manuscript": true,
      "sha256": "008ef29de87f9e8fefb987881ab553e28fd7d1b56da49c2497b136c678d6991e"
    },
    "figures/fig02c_literature_method_evidence.tex": {
      "included_in_manuscript": false,
      "sha256": "7b47f72e6ba35d83080b10898f2f911a5efec3bfb069b5e3e0c8111a10a1085d"
    },
    "figures/fig03_real_v3_measurement.tex": {
      "included_in_manuscript": true,
      "sha256": "4ad25dae348c5c35619c10346454fba99c2b9cca435cab77e65e39bc265828d3"
    },
    "figures/fig03_simulation_design.tex": {
      "included_in_manuscript": false,
      "sha256": "542861f05fbfc78643d6d5b4d87793eb9e258cc484d61ed5d0031ff8cff31933"
    },
    "figures/fig03b_simulation_outcomes.tex": {
      "included_in_manuscript": false,
      "sha256": "9f342255db29dd36c3f61cbc10882b0e1989487d271e30ff0cd1d1ace0c6f0b6"
    },
    "figures/fig03c_simulation_empirical_comparison.tex": {
      "included_in_manuscript": false,
      "sha256": "eb7a6e68a312daa4a15b6c758ce26698bcac29d92f9efaf7833d9a779408270a"
    },
    "figures/fig03d_theorem_intuition.tex": {
      "included_in_manuscript": false,
      "sha256": "9150520ecc24aa77efbdbfacddbeb60f9b962a388d2aa98b389f527fbea26fd5"
    },
    "figures/fig03e_network_game_contribution.tex": {
      "included_in_manuscript": false,
      "sha256": "18684f51bb258affdee5e1363d54a7b7451d5c321e84e0d7cec95f30b574910a"
    },
    "figures/fig04_real_v4_partial_identification.tex": {
      "included_in_manuscript": true,
      "sha256": "b72fbb61dd0a26850c0547711b62c50c59e710a3552fc2186c481ce6ef3377e5"
    },
    "figures/fig04_tx_call_log_network.tex": {
      "included_in_manuscript": true,
      "sha256": "6a6b409d21bfb790d1102d0968c34a9c7e496b4ccd279881814c36a6ceb4d630"
    },
    "figures/fig05_real_v5_cross_chain.tex": {
      "included_in_manuscript": true,
      "sha256": "42a6e19c9aa29363093b698b818fa2f445a325defd9e8c6c2a63bdffaf949217"
    },
    "figures/fig05b_action_layer_profile.tex": {
      "included_in_manuscript": true,
      "sha256": "faef8a8722eac79aae55c8c4e1e27bddad0e496ddea902e576763a690ef742a1"
    },
    "figures/fig05c_centrality_roles.tex": {
      "included_in_manuscript": true,
      "sha256": "43aa9670abf3f6b4963b91d07352607ff9ba39c8cd21dbc48d29f8a30bfc2e4e"
    },
    "figures/fig05d_address_state_flows.tex": {
      "included_in_manuscript": true,
      "sha256": "8ada0c482ec384cefe97860cb36509ea57331a128c750772ae3551d53ab17f0d"
    },
    "figures/fig06_real_v5_core_periphery.tex": {
      "included_in_manuscript": true,
      "sha256": "117348077cb3164453d7c59827bc3ecfd8bfd21d133a7676a8d168d3588d511f"
    },
    "figures/fig07_arbitrum_gnosis_benchmark.tex": {
      "included_in_manuscript": false,
      "sha256": "474cfae93958ab7bfc1fbfe9c999a752e456c4f8e37374bbfa4d17a6fe4533e1"
    },
    "figures/fig07_arbitrum_gnosis_comparative_dynamics.tex": {
      "included_in_manuscript": true,
      "sha256": "e493cbe4d461d9607cc54a9ad3a70a932ec9f8a4acc6e3c65c756c42a26268e8"
    },
    "figures/fig08_future_research_roadmap.tex": {
      "included_in_manuscript": true,
      "sha256": "5172cb333a19ae8ea426c2d1fd38b6a9a183c993b17f249fcb27a890b382fc13"
    },
    "figures/fig21_future_systemic_decentralization.tex": {
      "included_in_manuscript": true,
      "sha256": "8a40ba5a7388b03b8826becf436acc6ca91344ad8db5d01b32fafbb25db0bab9"
    },
    "figures/figA_display_community_audit.tex": {
      "included_in_manuscript": true,
      "sha256": "fb91304084e89f4bb23f910da3040a5c130a7637c0a5348f39b8b3871cae6cab"
    }
  },
  "format": "editable TikZ/LaTeX and Draw.io sources plus code-first vector PDF exports",
  "generated_code_first_pdfs": {
    "generated/figures/fig_action_layer_profile.pdf": "787896814400bd40b6820eea529b369672569004092f593a73043a4ccd2da8cf",
    "generated/figures/fig_address_state_flows.pdf": "1e19aaab6f4151016187f8bde3c83299804deaaf6e9559e8aeda4c7bf99be3f2",
    "generated/figures/fig_centrality_roles.pdf": "4e1a1ea5f9890931f5013dfb93ca9b13b1c87969c1379bf899385575c80e79b9",
    "generated/figures/fig_display_community_audit.pdf": "db74cb65310e2db7172273d02bf47426eee57862370d35b6d4757e9e50804725",
    "generated/figures/fig_literature_landscape.pdf": "42c803f4776cd0dbc7346fa000fe3ba627d32396f2a908b29259047e96e7ea67",
    "generated/figures/fig_literature_method_evidence_map.pdf": "e3a8d48286008cdb73fa3fd87d5f97c24ab3c97e81d3ce2ad93d21145da3758e",
    "generated/figures/fig_multidimensional_trajectories.pdf": "48a4dbec3a1e2d79dd5c4fd5e274c0e3ed6f8a9975ca0b826598cdc7617675a3"
  },
  "manuscript_inputs": [
    "figures/fig01_interdisciplinary_framework.tex",
    "figures/fig01_research_design_v2.tex",
    "figures/fig02_institutional_timeline.tex",
    "figures/fig02b_literature_landscape.tex",
    "figures/fig03_real_v3_measurement.tex",
    "figures/fig04_real_v4_partial_identification.tex",
    "figures/fig04_tx_call_log_network.tex",
    "figures/fig05_real_v5_cross_chain.tex",
    "figures/fig05b_action_layer_profile.tex",
    "figures/fig05c_centrality_roles.tex",
    "figures/fig05d_address_state_flows.tex",
    "figures/fig06_real_v5_core_periphery.tex",
    "figures/fig07_arbitrum_gnosis_comparative_dynamics.tex",
    "figures/fig08_future_research_roadmap.tex",
    "figures/fig21_future_systemic_decentralization.tex",
    "figures/figA_display_community_audit.tex"
  ],
  "schema_version": 5
}


==> release/generated/simulation/simulation_manifest.json <==
{
  "release": "rc23_theory_simulation",
  "generated_at_utc": "2026-08-19T23:08:57Z",
  "source_repository": "sunshineluyao/aave-bns-simulation",
  "source_revision": "7e6f0d9a3a7dc3804e8c07c0f3a70738185677b7",
  "source_revision_note": "Set AAVE_BNS_SOURCE_REVISION to the immutable code revision used for the run; working-tree denotes a pre-publication local generation.",
  "evidence_status": "synthetic theorem-consistent numerical experiments",
  "explicit_non_claims": [
    "not calibrated estimates of historical Aave behavior",
    "not causal effects of GHO issuance or cross-chain expansion",
    "not evidence of participant entry or endogenous network formation",
    "not observed route or component failures"
  ],
  "configuration": {
    "actors": 40,
    "primary_seed": 20260819,
    "robustness_seeds": [
      20260819,
      20260820,
      20260821,
      20260822,
      20260823
    ],
    "theory2_seeds": [
      20260819,
      20260820,
      20260821,
      20260822,
      20260823,
      20260824,
      20260825,
      20260826,
      20260827,
      20260828
    ],
    "stable_kappas": [
      0.0,
      0.25,
      0.5,
      0.75,
      0.95
    ],
    "boundary_kappa": 1.05,
    "tolerance": 1e-09,
    "maximum_iterations": 1500,
    "theory2_shock_mass": 6.0,
    "topologies": [
      "core_periphery",
      "sparse",
      "modular"
    ],
    "influence_direction": "edge j->i corresponds to G[i,j] > 0"
  },
  "primary_topology": {
    "nodes": 40,
    "edges": 219,
    "density": 0.14038461538461539,
    "spectral_radius": 0.9999999999999996,
    "influence_central_node": 2,
    "influence_peripheral_node": 28
  },
  "software": {
    "python": "3.12.13",
    "mesa": "3.5.1",
    "networkx": "3.6.1",
    "numpy": "2.3.5",
    "scipy": "1.17.0",
    "pandas": "2.2.3",
    "matplotlib": "3.10.8",
    "pillow": "12.3.0",
    "pytest": "8.4.2"
  },
  "runtime_seconds": 8.378234624862671,
  "paper_values": {
    "t1_iterations_025": 18,
    "t1_iterations_075": 79,
    "t1_iterations_095": 438,
    "t1_boundary_converged": false,
    "t1_max_analytic_error": 1.8953014849777965e-08,
    "t2": [
      {
        "scenario": "Peripheral expansion",
        "delta_activity_median": 14.78400309888257,
        "delta_activity_p05": 13.014909275889808,
        "delta_activity_p95": 18.633507440307557,
        "delta_hhi_median": -4.17032445898043,
        "delta_hhi_p05": -5.176841477965438,
        "delta_hhi_p95": -3.610367083858667
      },
      {
        "scenario": "Proportional benchmark",
        "delta_activity_median": 18.852668170846776,
        "delta_activity_p05": 17.346934094831656,
        "delta_activity_p95": 20.62079323047925,
        "delta_hhi_median": -6.413425346352142e-10,
        "delta_hhi_p05": -1.037898100797463e-09,
        "delta_hhi_p95": -3.852385077607323e-10
      },
      {
        "scenario": "Incumbent amplification",
        "delta_activity_median": 26.336355233174125,
        "delta_activity_p05": 22.87637732874849,
        "delta_activity_p95": 27.40318091174956,
        "delta_hhi_median": 4.76660358768023,
        "delta_hhi_p05": 3.991017711080519,
        "delta_hhi_p95": 6.193174976761927
      }
    ],
    "t3_chain_hhi": 0.52,
    "t3_route_losses": [
      0.4,
      0.2,
      0.1,
      0.1
    ],
    "t3_component_losses": [
      0.4,
      0.2,
      0.1,
      0.4
    ]
  },
  "output_sha256": {
    "FIGURE_QA.md": "fd0a572dcc195f3e48fa56595fbd649134e8463fd8f58016b86779274951cf18",
    "REVIEW_RESULTS.md": "0a3c9cd6dacc770f0c4d2a8237bbc4b4e2ca95d8a7d11cd4eef6070f03bc3485",
    "data/theory1_distance_response.csv": "89acb5bcdf5652e292913d62b4fa52be21eb618fe9fe0b59b9c43e70b054e6b9",
    "data/theory1_dynamics.csv": "24c4ba7035ca7d2c46e184e61917371e8391550d59b49c8a58f29a03ec15a00a",
    "data/theory1_primary_edges.csv": "8cd1f233712cca49c9bbde723ad63759a5e7015c97b4b54dcf81abb02b23d3d7",
    "data/theory1_summary.csv": "ca85f9404fcf3ad1de51aab9300a083136d0079a17f2106beb808e43f07fb8c4",
    "data/theory1_topology_robustness.csv": "ace0b1719ab17f36402c49189fa0a3476fa87df1edca5d15bb60ca197c421841",
    "data/theory2_dynamics.csv": "70bb3a37a930d0a0d6a05cb1f60b5cca2a7762e29e7fe4e9f062ffdae0e1621c",
    "data/theory2_seed_summary.csv": "2c758f0978df0a891a43355a6193a200e8c68e6fefce096374999333ee0ce5e8",
    "data/theory2_shock_allocation.csv": "8a1faceffe3c58085412acc4a036b711b1fa100b8ec77522ee5ca2365fc6284c",
    "data/theory2_summary.csv": "73d26698834d14ee2b54d872563fa56ba50437fd827539c047c8de1bfd2eb190",
    "data/theory3_route_component_stress.csv": "e396b70881c98bd7162b8cde95e6b881312a341b830d9b1cdfd6147365534fa2",
    "figures/figure_theory1_network_amplification.pdf": "5e63de06b78bd22b7ba9cc454cce4d7d2a4dccb47aeb7ad9c23a013f0ebc9475",
    "figures/figure_theory1_network_amplification.png": "f98786fbadb640d7a4770e861bd5f6494f92d0de2e2657c048d8e49d0648e71e",
    "figures/figure_theory1_network_amplification.svg": "f8f33b20c5fff616f5458287011507c72bc9d9a8775d3745b4643559da2830f7",
    "figures/figure_theory2_growth_concentration.pdf": "f32c7520c7cec82dac9adb8e88a0fdf48122ab11d63137808cf4bd0bf627aa23",
    "figures/figure_theory2_growth_concentration.png": "7e761539a0c76201136de9503d32a7983a06963cf17c4f80fc83770cd95b9bd0",
    "figures/figure_theory2_growth_concentration.svg": "fca058189ea12858c22cc1d0a171244e0e93e4386a3171c0b18e3fecedf9ed88",
    "figures/figure_theory3_dispersion_resilience.pdf": "c8a4064d790f27e454d8e040ef970b754120411b8f93c7b3a6d2e4fe3429ab6c",
    "figures/figure_theory3_dispersion_resilience.png": "a6cda0243e9b3177ed11ec3b54df0486581758a1a4f9e8f34eee625201718cab",
    "figures/figure_theory3_dispersion_resilience.svg": "34e79d72953545d91d4ac56fbcaf06aa3573e0c7c8909bf486c09d12c7295388",
    "figures/figure_three_theory_simulations.pdf": "20f433186d0eacc852c86a0678905a684290ba7aa14084f6ab4c5a17a7ab3b41",
    "figures/figure_three_theory_simulations.png": "1f105d32924a5a61a04b95ebc99facd644113d661c17d8bdb45782069dcf1890",
    "figures/figure_three_theory_simulations.svg": "1b19c11107860deec05d01a01476049ca62caeab9fd0b356ea861af1680baff1",
    "paper/simulation_results.json": "9770c032ddab706d1d85c51b0d7fc5ea77167ef6d22339848f00bd28d8f91f40",
    "paper/simulation_results_macros.tex": "b5b3c7ab70375f57a9fbffec945b67086e2cde6ec0f8c3f0ad5aea1b7129cc5f",
    "paper/simulation_results_table.tex": "2ba021026c90d8d08ccfcaa62c5c8b0100b76443a0df41236c3068a0940c1c61"
  }
}


==> release/generated/simulation/simulation_results.json <==
{
  "t1_iterations_025": 18,
  "t1_iterations_075": 79,
  "t1_iterations_095": 438,
  "t1_boundary_converged": false,
  "t1_max_analytic_error": 1.8953014849777965e-08,
  "t2": [
    {
      "scenario": "Peripheral expansion",
      "delta_activity_median": 14.78400309888257,
      "delta_activity_p05": 13.014909275889808,
      "delta_activity_p95": 18.633507440307557,
      "delta_hhi_median": -4.17032445898043,
      "delta_hhi_p05": -5.176841477965438,
      "delta_hhi_p95": -3.610367083858667
    },
    {
      "scenario": "Proportional benchmark",
      "delta_activity_median": 18.852668170846776,
      "delta_activity_p05": 17.346934094831656,
      "delta_activity_p95": 20.62079323047925,
      "delta_hhi_median": -6.413425346352142e-10,
      "delta_hhi_p05": -1.037898100797463e-09,
      "delta_hhi_p95": -3.852385077607323e-10
    },
    {
      "scenario": "Incumbent amplification",
      "delta_activity_median": 26.336355233174125,
      "delta_activity_p05": 22.87637732874849,
      "delta_activity_p95": 27.40318091174956,
      "delta_hhi_median": 4.76660358768023,
      "delta_hhi_p05": 3.991017711080519,
      "delta_hhi_p95": 6.193174976761927
    }
  ],
  "t3_chain_hhi": 0.52,
  "t3_route_losses": [
    0.4,
    0.2,
    0.1,
    0.1
  ],
  "t3_component_losses": [
    0.4,
    0.2,
    0.1,
    0.4
  ]
}


==> release/scripts/requirements-comparison.txt <==
matplotlib==3.11.1
numpy==2.5.2
pandas==3.0.5
statsmodels==0.14.6


==> revision/BIBLIOGRAPHY_AUDIT_RC25_FINAL.csv <==
citation_key,added_or_existing,cited_in_rendered_source,first_use,current_or_future_role,year,title,doi,official_source,metadata_check
schar2021defi,existing,yes,sections/01_introduction.tex:3,current DeFi institutional foundation,2021,Decentralized Finance: On Blockchain- and Smart Contract-Based Financial Markets,10.20955/r.103.153-74,https://doi.org/10.20955/r.103.153-74,DOI/official URL present
harvey2021defi,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2021,DeFi and the Future of Finance,,,manual source check required
werner2022sokdefi,existing,yes,sections/01_introduction.tex:3,current cited support,2022,{SoK}: Decentralized Finance ({DeFi}),10.1145/3558535.3559780,https://doi.org/10.1145/3558535.3559780,DOI/official URL present
makarov2022cryptocurrencies,existing,yes,sections/01_introduction.tex:3,current cited support,2022,Cryptocurrencies and Decentralized Finance ({DeFi}),10.1353/eca.2022.0014,https://doi.org/10.1353/eca.2022.0014,DOI/official URL present
gudgeon2020loanable,existing,yes,sections/02_background.tex:23,current cited support,2020,"{DeFi} Protocols for Loanable Funds: Interest Rates, Liquidity and Market Efficiency",10.1145/3419614.3423254,https://doi.org/10.1145/3419614.3423254,DOI/official URL present
jensen2021governance,existing,yes,sections/02_background.tex:23,current cited support,2021,How Decentralized is the Governance of Blockchain-Based Finance? Empirical Evidence from Four Governance Token Distributions,10.3389/fbloc.2021.693766,https://doi.org/10.3389/fbloc.2021.693766,DOI/official URL present
zhang2022sokdecentralization,existing,yes,tables/tab07_network_measure_glossary.tex:48,current cited support,2022,{SoK}: Blockchain Decentralization,10.48550/arXiv.2205.04256,https://doi.org/10.48550/arXiv.2205.04256,DOI/official URL present
bovet2019bitcoin,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2019,The Evolving Liaisons between the Transaction Networks of {Bitcoin} and Its Price Dynamics,10.1038/s41598-019-52280-3,https://doi.org/10.1038/s41598-019-52280-3,DOI/official URL present
li2019ethereum,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2019,Dissecting {Ethereum} Blockchain Analytics: What We Learn from Topology and Geometry of {Ethereum} Graph,10.1109/Blockchain.2019.00020,https://doi.org/10.1109/Blockchain.2019.00020,DOI/official URL present
jackson2008social,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2008,Social and Economic Networks,,,manual source check required
jackson1996strategic,existing,yes,sections/02_background.tex:21,current cited support,1996,A Strategic Model of Social and Economic Networks,10.1006/jeth.1996.0108,https://doi.org/10.1006/jeth.1996.0108,DOI/official URL present
galeotti2010network,existing,yes,sections/02_background.tex:21,current cited support,2010,Network Games,10.1111/j.1467-937X.2009.00570.x,https://doi.org/10.1111/j.1467-937X.2009.00570.x,DOI/official URL present
ballester2006keyplayer,existing,yes,sections/02_background.tex:21,current cited support,2006,Who's Who in Networks. Wanted: The Key Player,10.1111/j.1468-0262.2006.00709.x,https://doi.org/10.1111/j.1468-0262.2006.00709.x,DOI/official URL present
bramoulle2014strategic,existing,yes,sections/02_background.tex:21,current cited support,2014,Strategic Interaction and Networks,10.1257/aer.104.3.898,https://doi.org/10.1257/aer.104.3.898,DOI/official URL present
jackson2015games,existing,yes,sections/03_model_simulation.tex:71,current cited support,2015,Games on Networks,10.1016/B978-0-444-53766-9.00003-3,https://doi.org/10.1016/B978-0-444-53766-9.00003-3,DOI/official URL present
bala2000noncooperative,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2000,A Noncooperative Model of Network Formation,10.1111/1468-0262.00155,https://doi.org/10.1111/1468-0262.00155,DOI/official URL present
demange2025dual,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2025,Dual Communication in a Social Network: Contributing and Dedicating Attention,10.1016/j.geb.2025.07.003,https://doi.org/10.1016/j.geb.2025.07.003,DOI/official URL present
demange2024stable,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2024,Stable Outcomes in Simple Cooperative Games,10.1016/j.jmateco.2024.102960,https://doi.org/10.1016/j.jmateco.2024.102960,DOI/official URL present
demange2025visibility,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2025,Simple Visibility Design in Network Games,10.1007/978-981-96-6661-4_6,https://doi.org/10.1007/978-981-96-6661-4_6,DOI/official URL present
demange2018threat,existing,yes,sections/02_background.tex:27,current cited support,2018,Contagion in Financial Networks: A Threat Index,10.1287/mnsc.2016.2592,https://doi.org/10.1287/mnsc.2016.2592,DOI/official URL present
elliott2014financial,existing,yes,sections/02_background.tex:27,current cited support,2014,Financial Networks and Contagion,10.1257/aer.104.10.3115,https://doi.org/10.1257/aer.104.10.3115,DOI/official URL present
battiston2012debtrank,added RC25-final,yes,sections/02_background.tex:27,current cited support,2012,"{DebtRank}: Too Central to Fail? Financial Networks, the {FED} and Systemic Risk",10.1038/srep00541,https://doi.org/10.1038/srep00541,DOI/official URL present
tesfatsion2006handbook,added RC25-final,yes,sections/03_model_simulation.tex:3,current cited support,2006,"Handbook of Computational Economics, Volume 2: Agent-Based Computational Economics",,,manual source check required
acemoglu2015systemic,existing,yes,sections/02_background.tex:27,current cited support,2015,Systemic Risk and Stability in Financial Networks,10.1257/aer.20130456,https://doi.org/10.1257/aer.20130456,DOI/official URL present
borgatti2000models,existing,yes,sections/02_background.tex:27,current cited support,2000,Models of Core/Periphery Structures,10.1016/S0378-8733(99)00019-2,https://doi.org/10.1016/S0378-8733(99)00019-2,DOI/official URL present
rombach2017core,existing,yes,sections/02_background.tex:27,current cited support,2017,Core-Periphery Structure in Networks (Revisited),10.1137/17M1130046,https://doi.org/10.1137/17M1130046,DOI/official URL present
rombach2014core,existing,yes,tables/tab07_network_measure_glossary.tex:66,current cited support,2014,Core-Periphery Structure in Networks,10.1137/120881683,https://doi.org/10.1137/120881683,DOI/official URL present
kojaku2018core,existing,yes,sections/02_background.tex:27,current cited support,2018,Core-Periphery Structure Requires Something Else in the Network,10.1088/1367-2630/aab547,https://doi.org/10.1088/1367-2630/aab547,DOI/official URL present
newman2006modularity,existing,yes,tables/tab07_network_measure_glossary.tex:63,current cited support,2006,Modularity and Community Structure in Networks,10.1073/pnas.0601602103,https://doi.org/10.1073/pnas.0601602103,DOI/official URL present
traag2019leiden,existing,yes,tables/tab07_network_measure_glossary.tex:63,current cited support,2019,From Louvain to Leiden: Guaranteeing Well-Connected Communities,10.1038/s41598-019-41695-z,https://doi.org/10.1038/s41598-019-41695-z,DOI/official URL present
rosvall2008maps,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2008,Maps of Random Walks on Complex Networks Reveal Community Structure,10.1073/pnas.0706851105,https://doi.org/10.1073/pnas.0706851105,DOI/official URL present
peixoto2014hierarchical,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2014,Hierarchical Block Structures and High-Resolution Model Selection in Large Networks,10.1103/PhysRevX.4.011047,https://doi.org/10.1103/PhysRevX.4.011047,DOI/official URL present
holme2012temporal,existing,yes,sections/02_background.tex:27,current cited support,2012,Temporal Networks,10.1016/j.physrep.2012.03.001,https://doi.org/10.1016/j.physrep.2012.03.001,DOI/official URL present
kivela2014multilayer,existing,yes,sections/02_background.tex:27,current cited support,2014,Multilayer Networks,10.1093/comnet/cnu016,https://doi.org/10.1093/comnet/cnu016,DOI/official URL present
gorton2023taming,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2023,Taming Wildcat Stablecoins,,,manual source check required
lyons2023stablecoins,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2023,What Keeps Stablecoins Stable?,10.1016/j.jimonfin.2022.102777,https://doi.org/10.1016/j.jimonfin.2022.102777,DOI/official URL present
belchior2021survey,existing,yes,sections/02_background.tex:25,current cited support,2021,"A Survey on Blockchain Interoperability: Past, Present, and Future Trends",10.1145/3471140,https://doi.org/10.1145/3471140,DOI/official URL present
abadie2010synthetic,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2010,Synthetic Control Methods for Comparative Case Studies: Estimating the Effect of California's Tobacco Control Program,10.1198/jasa.2009.ap08746,https://doi.org/10.1198/jasa.2009.ap08746,DOI/official URL present
arkhangelsky2021synthetic,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2021,Synthetic Difference-in-Differences,10.1257/aer.20190159,https://doi.org/10.1257/aer.20190159,DOI/official URL present
callaway2021difference,existing,yes,sections/02_background.tex:29,future multi-cohort identification requirement,2021,Difference-in-Differences with Multiple Time Periods,10.1016/j.jeconom.2020.12.001,https://doi.org/10.1016/j.jeconom.2020.12.001,DOI/official URL present
sun2021estimating,existing,yes,sections/02_background.tex:29,future multi-cohort identification requirement,2021,Estimating Dynamic Treatment Effects in Event Studies with Heterogeneous Treatment Effects,10.1016/j.jeconom.2020.09.006,https://doi.org/10.1016/j.jeconom.2020.09.006,DOI/official URL present
goodmanbacon2021difference,existing,yes,sections/02_background.tex:29,future multi-cohort identification requirement,2021,Difference-in-Differences with Variation in Treatment Timing,10.1016/j.jeconom.2021.03.014,https://doi.org/10.1016/j.jeconom.2021.03.014,DOI/official URL present
molinari2020partial,existing,yes,tables/tab07_network_measure_glossary.tex:44,current cited support,2020,Microeconometrics with Partial Identification,10.1016/bs.hoe.2020.05.002,https://doi.org/10.1016/bs.hoe.2020.05.002,DOI/official URL present
binette2022entity,existing,yes,sections/02_background.tex:25,current cited support,2022,(Almost) All of Entity Resolution,10.1126/sciadv.abi8021,https://doi.org/10.1126/sciadv.abi8021,DOI/official URL present
hirschman1964paternity,existing,yes,tables/tab07_network_measure_glossary.tex:36,current cited support,1964,The Paternity of an Index,,,manual source check required
jaccard1901distribution,existing,yes,tables/tab07_network_measure_glossary.tex:37,current cited support,1901,{\'E}tude comparative de la distribution florale dans une portion des {Alpes} et du {Jura},10.5169/seals-266450,https://doi.org/10.5169/seals-266450,DOI/official URL present
shannon1948theory,existing,yes,tables/tab07_network_measure_glossary.tex:45,current cited support,1948,A Mathematical Theory of Communication,10.1002/j.1538-7305.1948.tb01338.x,https://doi.org/10.1002/j.1538-7305.1948.tb01338.x,DOI/official URL present
gini1912variabilita,existing,yes,tables/tab07_network_measure_glossary.tex:46,current cited support,1912,Variabilit{\`a} e mutabilit{\`a},,,manual source check required
newman2018networks,existing,yes,tables/tab07_network_measure_glossary.tex:32,current cited support,2018,Networks,10.1093/oso/9780198805090.001.0001,https://doi.org/10.1093/oso/9780198805090.001.0001,DOI/official URL present
garlaschelli2004reciprocity,existing,yes,tables/tab07_network_measure_glossary.tex:56,current cited support,2004,Patterns of Link Reciprocity in Directed Networks,10.1103/PhysRevLett.93.268701,https://doi.org/10.1103/PhysRevLett.93.268701,DOI/official URL present
freeman1979centrality,existing,yes,tables/tab07_network_measure_glossary.tex:57,current cited support,1979,Centrality in Social Networks: Conceptual Clarification,10.1016/0378-8733(78)90021-7,https://doi.org/10.1016/0378-8733(78)90021-7,DOI/official URL present
watts1998collective,existing,yes,tables/tab07_network_measure_glossary.tex:60,current cited support,1998,Collective Dynamics of `Small-World' Networks,10.1038/30918,https://doi.org/10.1038/30918,DOI/official URL present
brin1998anatomy,existing,yes,tables/tab07_network_measure_glossary.tex:62,current cited support,1998,The Anatomy of a Large-Scale Hypertextual Web Search Engine,10.1016/S0169-7552(98)00110-X,https://doi.org/10.1016/S0169-7552(98)00110-X,DOI/official URL present
batagelj2003cores,existing,yes,tables/tab07_network_measure_glossary.tex:64,current cited support,2003,An {O}(m) Algorithm for Cores Decomposition of Networks,10.48550/arXiv.cs/0310049,https://doi.org/10.48550/arXiv.cs/0310049,DOI/official URL present
albert2000error,existing,yes,tables/tab07_network_measure_glossary.tex:76,current cited support,2000,Error and Attack Tolerance of Complex Networks,10.1038/35019019,https://doi.org/10.1038/35019019,DOI/official URL present
ford1956maximal,existing,yes,tables/tab07_network_measure_glossary.tex:77,current cited support,1956,Maximal Flow Through a Network,10.4153/CJM-1956-045-5,https://doi.org/10.4153/CJM-1956-045-5,DOI/official URL present
aave2026v3history,existing,yes,sections/02_background.tex:7,current cited support,2026,{Aave Labs} Contributions Report,,https://governance.aave.com/t/aave-labs-contributions-report/24155,DOI/official URL present
aave2026arbitrum,existing,yes,sections/02_background.tex:7,current cited support,2026,Arbitrum,,https://aave.com/blog/aave-arbitrum,DOI/official URL present
aave2026deployments,existing,yes,sections/02_background.tex:7,current cited support,2026,Accessing {Aave},,https://aave.com/help/aave-101/accessing-aave,DOI/official URL present
aave2024ghoarbitrumdate,existing,yes,sections/02_background.tex:11,current cited support,2024,Deploy {GHO} Facilitator,,https://governance.aave.com/t/temp-check-deploy-gho-facilitator/19625,DOI/official URL present
aave2025gholaterchains,existing,yes,sections/02_background.tex:13,current cited support,2025,Launch {GHO} on {Ink} and Set {ACI} as Emissions Manager for Rewards,,https://governance.aave.com/t/arfc-launch-gho-on-ink-set-aci-as-emissions-manager-for-rewards/22664,DOI/official URL present
aave2025ghognosis,existing,yes,sections/02_background.tex:13,current cited support,2025,Launch {GHO} on {Plasma} and Set {ACI} as Emissions Manager for Rewards,,https://governance.aave.com/t/arfc-launch-gho-on-plasma-set-aci-as-emissions-manager-for-rewards/22994,DOI/official URL present
aave2023gholaunch,existing,yes,sections/02_background.tex:9,current cited support,2023,{ARFC}: {GHO} Mainnet Launch,,https://governance.aave.com/t/arfc-gho-mainnet-launch/13574,DOI/official URL present
aave2023stateq2,existing,yes,sections/02_background.tex:9,current cited support,2023,State of {Aave} Q2 2023,,https://governance.aave.com/t/messari-state-of-aave-q223/14074,DOI/official URL present
aavegho2026,existing,yes,sections/02_background.tex:9,current cited support,2026,{GHO} Stablecoin,,https://aave.com/help/gho-stablecoin/gho,DOI/official URL present
aavefacilitators2026,existing,yes,sections/02_background.tex:9,current cited support,2026,{GHO} Facilitators,,https://aave.com/help/gho-stablecoin/facilitators,DOI/official URL present
aavegsm2026,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2026,{GHO} Stability Module,,https://aave.com/help/gho-stablecoin/stability-module,DOI/official URL present
aavebridge2026,existing,yes,sections/02_background.tex:11,current cited support,2026,Bridging {GHO},,https://aave.com/help/gho-stablecoin/bridging-gho,DOI/official URL present
aave2024arbitrumplan,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2024,Rollout Plan for Cross-Chain {GHO},,https://governance.aave.com/t/temp-check-rollout-plan-for-cross-chain-gho/17074,DOI/official URL present
aave2024crosschainlaunch,existing,yes,sections/02_background.tex:11,current cited support,2024,{ARFC}: {GHO} Cross-Chain Launch,,https://governance.aave.com/t/arfc-gho-cross-chain-launch/17616,DOI/official URL present
aave2024arbitrumcapacity,existing,yes,sections/02_background.tex:11,current cited support,2024,{ARFC}: {GHO} Arb---Increase {CCIP} Facilitator Capacity,,https://governance.aave.com/t/arfc-gho-arb-increase-ccip-facilitator-capacity/18169,DOI/official URL present
cong2021tokenomics,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2021,Tokenomics: Dynamic Adoption and Valuation,10.1093/rfs/hhaa089,https://doi.org/10.1093/rfs/hhaa089,DOI/official URL present
cong2022platformfinance,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2022,Token-Based Platform Finance,10.1016/j.jfineco.2021.10.002,https://doi.org/10.1016/j.jfineco.2021.10.002,DOI/official URL present
zhang2022banks,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2022,Blockchain Network Analysis: A Comparative Study of Decentralized Banks,10.48550/arXiv.2212.05632,https://doi.org/10.48550/arXiv.2212.05632,DOI/official URL present
chemaya2025uniswap,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2025,A Dataset of {Uniswap} Daily Transaction Indices by Network,10.1038/s41597-024-04042-0,https://doi.org/10.1038/s41597-024-04042-0,DOI/official URL present
fan2025aaveinfrastructure,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2025,A Cross-Chain Event-Driven Data Infrastructure for {Aave} Protocol Analytics and Applications,10.48550/arXiv.2512.11363,https://doi.org/10.48550/arXiv.2512.11363,DOI/official URL present
cao2026interoperability,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2026,The Price of Interoperability: Exploring Cross-Chain Bridges and Their Economic Consequences,10.1145/3805650,https://doi.org/10.1145/3805650,DOI/official URL present
aaveprotocolsubgraphs2026,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2026,Aave Protocol Subgraphs,,https://github.com/aave/protocol-subgraphs,DOI/official URL present
aavev3graphql2026,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2026,{AaveKit API v3}: {GraphQL},,https://aave.com/docs/aave-v3/getting-started/graphql,DOI/official URL present
aaveghodocs2026,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2026,{GHO},,https://aave.com/docs/ecosystem/gho,DOI/official URL present
aavev4docs2026,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2026,{Aave v4} Overview,,https://aave.com/docs/aave-v4,DOI/official URL present
aave2024basegho,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2024,{ARFC}: Launch {GHO} on {Base} and Set {ACI} as Emissions Manager for Rewards,,https://governance.aave.com/t/arfc-launch-gho-on-base-set-aci-as-emissions-manager-for-rewards/19338,DOI/official URL present
aave2024avalanchegho,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2024,{ARFC}: Launch {GHO} on {Avalanche} and Set {ACI} as Emissions Manager for Rewards,,https://governance.aave.com/t/arfc-launch-gho-on-avalanche-set-aci-as-emissions-manager-for-rewards/19339,DOI/official URL present
aave2025gnosisgho,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2025,{ARFC}: Launch {GHO} on {Gnosis Chain},,https://governance.aave.com/t/arfc-launch-gho-on-gnosis-chain/21379,DOI/official URL present
aave2025mantle,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2025,{ARFC}: Deploy {Aave v3} on {Mantle},,https://governance.aave.com/t/arfc-deploy-aave-v3-on-mantle/20542,DOI/official URL present
parise2023graphon,existing,yes,sections/02_background.tex:21,current cited support,2023,Graphon Games: A Statistical Framework for Network Games and Interventions,10.3982/ECTA17564,https://doi.org/10.3982/ECTA17564,DOI/official URL present
capponi2025liquidity,existing,yes,sections/02_background.tex:23,current cited support,2025,Liquidity Provision on Blockchain-Based Decentralized Exchanges,10.1093/rfs/hhaf046,https://doi.org/10.1093/rfs/hhaf046,DOI/official URL present
capponi2026price,existing,yes,sections/02_background.tex:23,current cited support,2026,Price Discovery on Decentralized Exchanges,10.1093/rfs/hhag002,https://doi.org/10.1093/rfs/hhag002,DOI/official URL present
presigny2024duality,existing,yes,sections/02_background.tex:27,current cited support,2024,Node-Layer Duality in Networked Systems,10.1038/s41467-024-50176-5,https://doi.org/10.1038/s41467-024-50176-5,DOI/official URL present
bergermann2025multilayercore,existing,yes,sections/02_background.tex:27,current cited support,2025,Core-Periphery Detection in Multilayer Networks,10.1103/yr23-71yc,https://doi.org/10.1103/yr23-71yc,DOI/official URL present
li2024econagent,existing,yes,sections/06_conclusion.tex:31,current cited support,2024,{EconAgent}: Large Language Model-Empowered Agents for Simulating Macroeconomic Activities,,https://aclanthology.org/2024.acl-long.829/,DOI/official URL present
ante2025autonomous,existing,yes,sections/06_conclusion.tex:40,current cited support,2025,"Autonomous {AI} Agents in Decentralized Finance: Market Dynamics, Application Areas, and Theoretical Implications",10.2139/ssrn.5055677,https://doi.org/10.2139/ssrn.5055677,DOI/official URL present
clemente2024memory,existing,yes,sections/06_conclusion.tex:27,current cited support,2024,Linking through Time: Memory-Enhanced Community Discovery in Temporal Networks,10.1103/PhysRevResearch.6.043204,https://doi.org/10.1103/PhysRevResearch.6.043204,DOI/official URL present
nicoletti2024information,existing,yes,sections/06_conclusion.tex:29,current cited support,2024,Information Propagation in Multilayer Systems with Higher-Order Interactions across Timescales,10.1103/PhysRevX.14.021007,https://doi.org/10.1103/PhysRevX.14.021007,DOI/official URL present
iacopini2024temporal,existing,yes,sections/06_conclusion.tex:27,current cited support,2024,The Temporal Dynamics of Group Interactions in Higher-Order Social Networks,10.1038/s41467-024-50918-5,https://doi.org/10.1038/s41467-024-50918-5,DOI/official URL present
allen2024compressing,existing,yes,sections/06_conclusion.tex:27,current cited support,2024,Compressing the Chronology of a Temporal Network with Graph Commutators,10.1103/PhysRevLett.132.077402,https://doi.org/10.1103/PhysRevLett.132.077402,DOI/official URL present
zhang2023higherorder,existing,yes,sections/06_conclusion.tex:27,current cited support,2023,Higher-Order Interactions Shape Collective Dynamics Differently in Hypergraphs and Simplicial Complexes,10.1038/s41467-023-37190-9,https://doi.org/10.1038/s41467-023-37190-9,DOI/official URL present
terhoeven2025mesa,existing,yes,sections/03_model_simulation.tex:128,current cited support,2025,{Mesa 3}: Agent-Based Modeling with Python in 2025,10.21105/joss.07668,https://doi.org/10.21105/joss.07668,DOI/official URL present
grimm2020odd,existing,yes,appendix/simulation_protocol.tex:3,current cited support,2020,"The {ODD} Protocol for Describing Agent-Based and Other Simulation Models: A Second Update to Improve Clarity, Replication, and Structural Realism",10.18564/jasss.4259,https://doi.org/10.18564/jasss.4259,DOI/official URL present
bertrand2004trust,existing,yes,sections/02_background.tex:29,current inference boundary: serial correlation,2004,How Much Should We Trust Differences-in-Differences Estimates?,10.1162/003355304772839588,https://doi.org/10.1162/003355304772839588,DOI/official URL present
conley2011inference,existing,yes,sections/02_background.tex:29,current inference boundary: few comparison units,2011,Inference with ``Difference in Differences'' with a Small Number of Policy Changes,10.1162/REST_a_00049,https://doi.org/10.1162/REST_a_00049,DOI/official URL present
roth2022pretest,existing,yes,sections/02_background.tex:29,current inference boundary: pretrend-test limitation,2022,Pretest with Caution: Event-Study Estimates after Testing for Parallel Trends,10.1257/aeri.20210236,https://doi.org/10.1257/aeri.20210236,DOI/official URL present
rambachan2023credible,existing,yes,sections/02_background.tex:29,current boundary and future bounded-trend sensitivity,2023,A More Credible Approach to Parallel Trends,10.1093/restud/rdad018,https://doi.org/10.1093/restud/rdad018,DOI/official URL present
roth2023trending,existing,yes,sections/02_background.tex:29,current inference boundary: DiD assumptions,2023,What's Trending in Difference-in-Differences? A Synthesis of the Recent Econometrics Literature,10.1016/j.jeconom.2023.03.008,https://doi.org/10.1016/j.jeconom.2023.03.008,DOI/official URL present
borusyak2024revisiting,existing,yes,sections/02_background.tex:29,future multi-cohort identification requirement,2024,Revisiting Event-Study Designs: Robust and Efficient Estimation,10.1093/restud/rdae007,https://doi.org/10.1093/restud/rdae007,DOI/official URL present
wagner2002segmented,existing,yes,sections/02_background.tex:29,current controlled interrupted time series,2002,Segmented Regression Analysis of Interrupted Time Series Studies in Medication Use Research,10.1046/j.1365-2710.2002.00430.x,https://doi.org/10.1046/j.1365-2710.2002.00430.x,DOI/official URL present
bernal2017interrupted,existing,yes,sections/02_background.tex:29,current controlled interrupted time series,2017,Interrupted Time Series Regression for the Evaluation of Public Health Interventions: A Tutorial,10.1093/ije/dyw098,https://doi.org/10.1093/ije/dyw098,DOI/official URL present
bernal2018controls,existing,yes,sections/02_background.tex:29,current controlled interrupted time series,2018,The Use of Controls in Interrupted Time Series Studies of Public Health Interventions,10.1093/ije/dyy135,https://doi.org/10.1093/ije/dyy135,DOI/official URL present
newey1987simple,existing,yes,sections/02_background.tex:29,current model-based HAC covariance,1987,"A Simple, Positive Semi-Definite, Heteroskedasticity and Autocorrelation Consistent Covariance Matrix",10.2307/1913610,https://doi.org/10.2307/1913610,DOI/official URL present
aramonte2021defi,existing,yes,sections/02_background.tex:23,current decentralization-risk foundation,2021,{DeFi} Risks and the Decentralisation Illusion,,https://www.bis.org/publ/qtrpdf/r_qt2112b.htm,DOI/official URL present
kitzler2023disentangling,existing,yes,sections/02_background.tex:25,current DeFi composition measurement,2023,Disentangling Decentralized Finance ({DeFi}) Compositions,10.1145/3532857,https://doi.org/10.1145/3532857,DOI/official URL present
leon2026data,existing,yes,sections/02_background.tex:23,current empirical DeFi synthesis through 2026,2026,What Data Have Told Us about Decentralized Finance,10.1016/j.jcorpfin.2025.102916,https://doi.org/10.1016/j.jcorpfin.2025.102916,DOI/official URL present
azar2024minimum,added RC25-final,yes,sections/02_background.tex:31,applied reporting-design exemplar only,2024,Minimum Wage Employment Effects and Labour Market Concentration,10.1093/restud/rdad091,https://doi.org/10.1093/restud/rdad091,DOI/official URL present
brynjolfsson2025generative,added RC25-final,yes,sections/02_background.tex:31,applied reporting-design exemplar only,2025,Generative {AI} at Work,10.1093/qje/qjae044,https://doi.org/10.1093/qje/qjae044,DOI/official URL present
colmer2025pricing,added RC25-final,yes,sections/02_background.tex:31,applied reporting-design exemplar only,2025,Does Pricing Carbon Mitigate Climate Change? Firm-Level Evidence from the European Union Emissions Trading System,10.1093/restud/rdae055,https://doi.org/10.1093/restud/rdae055,DOI/official URL present


==> revision/BIBLIOGRAPHY_AUDIT_RC26.csv <==
citation_key,added_or_existing,cited_in_rendered_source,first_use,current_or_future_role,year,title,doi,official_source,metadata_check
schar2021defi,existing,yes,sections/01_introduction.tex:3,current DeFi institutional foundation,2021,Decentralized Finance: On Blockchain- and Smart Contract-Based Financial Markets,10.20955/r.103.153-74,https://doi.org/10.20955/r.103.153-74,DOI/official URL present
harvey2021defi,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2021,DeFi and the Future of Finance,,,manual source check required
werner2022sokdefi,existing,yes,sections/01_introduction.tex:3,current cited support,2022,{SoK}: Decentralized Finance ({DeFi}),10.1145/3558535.3559780,https://doi.org/10.1145/3558535.3559780,DOI/official URL present
makarov2022cryptocurrencies,existing,yes,sections/01_introduction.tex:3,current cited support,2022,Cryptocurrencies and Decentralized Finance ({DeFi}),10.1353/eca.2022.0014,https://doi.org/10.1353/eca.2022.0014,DOI/official URL present
gudgeon2020loanable,existing,yes,sections/02_background.tex:23,current cited support,2020,"{DeFi} Protocols for Loanable Funds: Interest Rates, Liquidity and Market Efficiency",10.1145/3419614.3423254,https://doi.org/10.1145/3419614.3423254,DOI/official URL present
jensen2021governance,existing,yes,sections/02_background.tex:23,current cited support,2021,How Decentralized is the Governance of Blockchain-Based Finance? Empirical Evidence from Four Governance Token Distributions,10.3389/fbloc.2021.693766,https://doi.org/10.3389/fbloc.2021.693766,DOI/official URL present
zhang2022sokdecentralization,existing,yes,tables/tab07_network_measure_glossary.tex:48,current cited support,2022,{SoK}: Blockchain Decentralization,10.48550/arXiv.2205.04256,https://doi.org/10.48550/arXiv.2205.04256,DOI/official URL present
bovet2019bitcoin,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2019,The Evolving Liaisons between the Transaction Networks of {Bitcoin} and Its Price Dynamics,10.1038/s41598-019-52280-3,https://doi.org/10.1038/s41598-019-52280-3,DOI/official URL present
li2019ethereum,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2019,Dissecting {Ethereum} Blockchain Analytics: What We Learn from Topology and Geometry of {Ethereum} Graph,10.1109/Blockchain.2019.00020,https://doi.org/10.1109/Blockchain.2019.00020,DOI/official URL present
jackson2008social,existing,yes,sections/06_conclusion.tex:21,current cited support,2008,Social and Economic Networks,,,manual source check required
jackson1996strategic,existing,yes,sections/02_background.tex:21,current cited support,1996,A Strategic Model of Social and Economic Networks,10.1006/jeth.1996.0108,https://doi.org/10.1006/jeth.1996.0108,DOI/official URL present
galeotti2010network,existing,yes,sections/02_background.tex:21,current cited support,2010,Network Games,10.1111/j.1467-937X.2009.00570.x,https://doi.org/10.1111/j.1467-937X.2009.00570.x,DOI/official URL present
ballester2006keyplayer,existing,yes,sections/02_background.tex:21,current cited support,2006,Who's Who in Networks. Wanted: The Key Player,10.1111/j.1468-0262.2006.00709.x,https://doi.org/10.1111/j.1468-0262.2006.00709.x,DOI/official URL present
bramoulle2014strategic,existing,yes,sections/02_background.tex:21,current cited support,2014,Strategic Interaction and Networks,10.1257/aer.104.3.898,https://doi.org/10.1257/aer.104.3.898,DOI/official URL present
jackson2015games,existing,yes,sections/03_model_simulation.tex:71,current cited support,2015,Games on Networks,10.1016/B978-0-444-53766-9.00003-3,https://doi.org/10.1016/B978-0-444-53766-9.00003-3,DOI/official URL present
bala2000noncooperative,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2000,A Noncooperative Model of Network Formation,10.1111/1468-0262.00155,https://doi.org/10.1111/1468-0262.00155,DOI/official URL present
demange2025dual,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2025,Dual Communication in a Social Network: Contributing and Dedicating Attention,10.1016/j.geb.2025.07.003,https://doi.org/10.1016/j.geb.2025.07.003,DOI/official URL present
demange2024stable,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2024,Stable Outcomes in Simple Cooperative Games,10.1016/j.jmateco.2024.102960,https://doi.org/10.1016/j.jmateco.2024.102960,DOI/official URL present
demange2025visibility,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2025,Simple Visibility Design in Network Games,10.1007/978-981-96-6661-4_6,https://doi.org/10.1007/978-981-96-6661-4_6,DOI/official URL present
demange2018threat,existing,yes,sections/02_background.tex:27,current cited support,2018,Contagion in Financial Networks: A Threat Index,10.1287/mnsc.2016.2592,https://doi.org/10.1287/mnsc.2016.2592,DOI/official URL present
elliott2014financial,existing,yes,sections/02_background.tex:27,current cited support,2014,Financial Networks and Contagion,10.1257/aer.104.10.3115,https://doi.org/10.1257/aer.104.10.3115,DOI/official URL present
battiston2012debtrank,added RC25-final,yes,sections/02_background.tex:27,current cited support,2012,"{DebtRank}: Too Central to Fail? Financial Networks, the {FED} and Systemic Risk",10.1038/srep00541,https://doi.org/10.1038/srep00541,DOI/official URL present
tesfatsion2006handbook,added RC25-final,yes,sections/03_model_simulation.tex:3,current cited support,2006,"Handbook of Computational Economics, Volume 2: Agent-Based Computational Economics",,,manual source check required
acemoglu2015systemic,existing,yes,sections/02_background.tex:27,current cited support,2015,Systemic Risk and Stability in Financial Networks,10.1257/aer.20130456,https://doi.org/10.1257/aer.20130456,DOI/official URL present
borgatti2000models,existing,yes,sections/02_background.tex:27,current cited support,2000,Models of Core/Periphery Structures,10.1016/S0378-8733(99)00019-2,https://doi.org/10.1016/S0378-8733(99)00019-2,DOI/official URL present
rombach2017core,existing,yes,sections/02_background.tex:27,current cited support,2017,Core-Periphery Structure in Networks (Revisited),10.1137/17M1130046,https://doi.org/10.1137/17M1130046,DOI/official URL present
rombach2014core,existing,yes,tables/tab07_network_measure_glossary.tex:66,current cited support,2014,Core-Periphery Structure in Networks,10.1137/120881683,https://doi.org/10.1137/120881683,DOI/official URL present
kojaku2018core,existing,yes,sections/02_background.tex:27,current cited support,2018,Core-Periphery Structure Requires Something Else in the Network,10.1088/1367-2630/aab547,https://doi.org/10.1088/1367-2630/aab547,DOI/official URL present
newman2006modularity,existing,yes,tables/tab07_network_measure_glossary.tex:63,current cited support,2006,Modularity and Community Structure in Networks,10.1073/pnas.0601602103,https://doi.org/10.1073/pnas.0601602103,DOI/official URL present
traag2019leiden,existing,yes,tables/tab07_network_measure_glossary.tex:63,current cited support,2019,From Louvain to Leiden: Guaranteeing Well-Connected Communities,10.1038/s41598-019-41695-z,https://doi.org/10.1038/s41598-019-41695-z,DOI/official URL present
rosvall2008maps,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2008,Maps of Random Walks on Complex Networks Reveal Community Structure,10.1073/pnas.0706851105,https://doi.org/10.1073/pnas.0706851105,DOI/official URL present
peixoto2014hierarchical,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2014,Hierarchical Block Structures and High-Resolution Model Selection in Large Networks,10.1103/PhysRevX.4.011047,https://doi.org/10.1103/PhysRevX.4.011047,DOI/official URL present
holme2012temporal,existing,yes,sections/02_background.tex:27,current cited support,2012,Temporal Networks,10.1016/j.physrep.2012.03.001,https://doi.org/10.1016/j.physrep.2012.03.001,DOI/official URL present
kivela2014multilayer,existing,yes,sections/02_background.tex:27,current cited support,2014,Multilayer Networks,10.1093/comnet/cnu016,https://doi.org/10.1093/comnet/cnu016,DOI/official URL present
gorton2023taming,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2023,Taming Wildcat Stablecoins,,,manual source check required
lyons2023stablecoins,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2023,What Keeps Stablecoins Stable?,10.1016/j.jimonfin.2022.102777,https://doi.org/10.1016/j.jimonfin.2022.102777,DOI/official URL present
belchior2021survey,existing,yes,sections/02_background.tex:25,current cited support,2021,"A Survey on Blockchain Interoperability: Past, Present, and Future Trends",10.1145/3471140,https://doi.org/10.1145/3471140,DOI/official URL present
abadie2010synthetic,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2010,Synthetic Control Methods for Comparative Case Studies: Estimating the Effect of California's Tobacco Control Program,10.1198/jasa.2009.ap08746,https://doi.org/10.1198/jasa.2009.ap08746,DOI/official URL present
arkhangelsky2021synthetic,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2021,Synthetic Difference-in-Differences,10.1257/aer.20190159,https://doi.org/10.1257/aer.20190159,DOI/official URL present
callaway2021difference,existing,yes,sections/02_background.tex:29,future multi-cohort identification requirement,2021,Difference-in-Differences with Multiple Time Periods,10.1016/j.jeconom.2020.12.001,https://doi.org/10.1016/j.jeconom.2020.12.001,DOI/official URL present
sun2021estimating,existing,yes,sections/02_background.tex:29,future multi-cohort identification requirement,2021,Estimating Dynamic Treatment Effects in Event Studies with Heterogeneous Treatment Effects,10.1016/j.jeconom.2020.09.006,https://doi.org/10.1016/j.jeconom.2020.09.006,DOI/official URL present
goodmanbacon2021difference,existing,yes,sections/02_background.tex:29,future multi-cohort identification requirement,2021,Difference-in-Differences with Variation in Treatment Timing,10.1016/j.jeconom.2021.03.014,https://doi.org/10.1016/j.jeconom.2021.03.014,DOI/official URL present
molinari2020partial,existing,yes,tables/tab07_network_measure_glossary.tex:44,current cited support,2020,Microeconometrics with Partial Identification,10.1016/bs.hoe.2020.05.002,https://doi.org/10.1016/bs.hoe.2020.05.002,DOI/official URL present
binette2022entity,existing,yes,sections/02_background.tex:25,current cited support,2022,(Almost) All of Entity Resolution,10.1126/sciadv.abi8021,https://doi.org/10.1126/sciadv.abi8021,DOI/official URL present
hirschman1964paternity,existing,yes,tables/tab07_network_measure_glossary.tex:36,current cited support,1964,The Paternity of an Index,,,manual source check required
jaccard1901distribution,existing,yes,tables/tab07_network_measure_glossary.tex:37,current cited support,1901,{\'E}tude comparative de la distribution florale dans une portion des {Alpes} et du {Jura},10.5169/seals-266450,https://doi.org/10.5169/seals-266450,DOI/official URL present
shannon1948theory,existing,yes,tables/tab07_network_measure_glossary.tex:45,current cited support,1948,A Mathematical Theory of Communication,10.1002/j.1538-7305.1948.tb01338.x,https://doi.org/10.1002/j.1538-7305.1948.tb01338.x,DOI/official URL present
gini1912variabilita,existing,yes,tables/tab07_network_measure_glossary.tex:46,current cited support,1912,Variabilit{\`a} e mutabilit{\`a},,,manual source check required
newman2018networks,existing,yes,tables/tab07_network_measure_glossary.tex:32,current cited support,2018,Networks,10.1093/oso/9780198805090.001.0001,https://doi.org/10.1093/oso/9780198805090.001.0001,DOI/official URL present
garlaschelli2004reciprocity,existing,yes,tables/tab07_network_measure_glossary.tex:56,current cited support,2004,Patterns of Link Reciprocity in Directed Networks,10.1103/PhysRevLett.93.268701,https://doi.org/10.1103/PhysRevLett.93.268701,DOI/official URL present
freeman1979centrality,existing,yes,tables/tab07_network_measure_glossary.tex:57,current cited support,1979,Centrality in Social Networks: Conceptual Clarification,10.1016/0378-8733(78)90021-7,https://doi.org/10.1016/0378-8733(78)90021-7,DOI/official URL present
watts1998collective,existing,yes,tables/tab07_network_measure_glossary.tex:60,current cited support,1998,Collective Dynamics of `Small-World' Networks,10.1038/30918,https://doi.org/10.1038/30918,DOI/official URL present
brin1998anatomy,existing,yes,tables/tab07_network_measure_glossary.tex:62,current cited support,1998,The Anatomy of a Large-Scale Hypertextual Web Search Engine,10.1016/S0169-7552(98)00110-X,https://doi.org/10.1016/S0169-7552(98)00110-X,DOI/official URL present
batagelj2003cores,existing,yes,tables/tab07_network_measure_glossary.tex:64,current cited support,2003,An {O}(m) Algorithm for Cores Decomposition of Networks,10.48550/arXiv.cs/0310049,https://doi.org/10.48550/arXiv.cs/0310049,DOI/official URL present
albert2000error,existing,yes,tables/tab07_network_measure_glossary.tex:76,current cited support,2000,Error and Attack Tolerance of Complex Networks,10.1038/35019019,https://doi.org/10.1038/35019019,DOI/official URL present
ford1956maximal,existing,yes,tables/tab07_network_measure_glossary.tex:77,current cited support,1956,Maximal Flow Through a Network,10.4153/CJM-1956-045-5,https://doi.org/10.4153/CJM-1956-045-5,DOI/official URL present
aave2026v3history,existing,yes,sections/02_background.tex:7,current cited support,2026,{Aave Labs} Contributions Report,,https://governance.aave.com/t/aave-labs-contributions-report/24155,DOI/official URL present
aave2026arbitrum,existing,yes,sections/02_background.tex:7,current cited support,2026,Arbitrum,,https://aave.com/blog/aave-arbitrum,DOI/official URL present
aave2026deployments,existing,yes,sections/02_background.tex:7,current cited support,2026,Accessing {Aave},,https://aave.com/help/aave-101/accessing-aave,DOI/official URL present
aave2024ghoarbitrumdate,existing,yes,sections/02_background.tex:11,current cited support,2024,Deploy {GHO} Facilitator,,https://governance.aave.com/t/temp-check-deploy-gho-facilitator/19625,DOI/official URL present
aave2025gholaterchains,existing,yes,sections/02_background.tex:13,current cited support,2025,Launch {GHO} on {Ink} and Set {ACI} as Emissions Manager for Rewards,,https://governance.aave.com/t/arfc-launch-gho-on-ink-set-aci-as-emissions-manager-for-rewards/22664,DOI/official URL present
aave2025ghognosis,existing,yes,sections/02_background.tex:13,current cited support,2025,Launch {GHO} on {Plasma} and Set {ACI} as Emissions Manager for Rewards,,https://governance.aave.com/t/arfc-launch-gho-on-plasma-set-aci-as-emissions-manager-for-rewards/22994,DOI/official URL present
aave2023gholaunch,existing,yes,sections/02_background.tex:9,current cited support,2023,{ARFC}: {GHO} Mainnet Launch,,https://governance.aave.com/t/arfc-gho-mainnet-launch/13574,DOI/official URL present
aave2023stateq2,existing,yes,sections/02_background.tex:9,current cited support,2023,State of {Aave} Q2 2023,,https://governance.aave.com/t/messari-state-of-aave-q223/14074,DOI/official URL present
aavegho2026,existing,yes,sections/02_background.tex:9,current cited support,2026,{GHO} Stablecoin,,https://aave.com/help/gho-stablecoin/gho,DOI/official URL present
aavefacilitators2026,existing,yes,sections/02_background.tex:9,current cited support,2026,{GHO} Facilitators,,https://aave.com/help/gho-stablecoin/facilitators,DOI/official URL present
aavegsm2026,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2026,{GHO} Stability Module,,https://aave.com/help/gho-stablecoin/stability-module,DOI/official URL present
aavebridge2026,existing,yes,sections/02_background.tex:11,current cited support,2026,Bridging {GHO},,https://aave.com/help/gho-stablecoin/bridging-gho,DOI/official URL present
aave2024arbitrumplan,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2024,Rollout Plan for Cross-Chain {GHO},,https://governance.aave.com/t/temp-check-rollout-plan-for-cross-chain-gho/17074,DOI/official URL present
aave2024crosschainlaunch,existing,yes,sections/02_background.tex:11,current cited support,2024,{ARFC}: {GHO} Cross-Chain Launch,,https://governance.aave.com/t/arfc-gho-cross-chain-launch/17616,DOI/official URL present
aave2024arbitrumcapacity,existing,yes,sections/02_background.tex:11,current cited support,2024,{ARFC}: {GHO} Arb---Increase {CCIP} Facilitator Capacity,,https://governance.aave.com/t/arfc-gho-arb-increase-ccip-facilitator-capacity/18169,DOI/official URL present
cong2021tokenomics,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2021,Tokenomics: Dynamic Adoption and Valuation,10.1093/rfs/hhaa089,https://doi.org/10.1093/rfs/hhaa089,DOI/official URL present
cong2022platformfinance,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2022,Token-Based Platform Finance,10.1016/j.jfineco.2021.10.002,https://doi.org/10.1016/j.jfineco.2021.10.002,DOI/official URL present
zhang2022banks,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2022,Blockchain Network Analysis: A Comparative Study of Decentralized Banks,10.48550/arXiv.2212.05632,https://doi.org/10.48550/arXiv.2212.05632,DOI/official URL present
chemaya2025uniswap,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2025,A Dataset of {Uniswap} Daily Transaction Indices by Network,10.1038/s41597-024-04042-0,https://doi.org/10.1038/s41597-024-04042-0,DOI/official URL present
fan2025aaveinfrastructure,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2025,A Cross-Chain Event-Driven Data Infrastructure for {Aave} Protocol Analytics and Applications,10.48550/arXiv.2512.11363,https://doi.org/10.48550/arXiv.2512.11363,DOI/official URL present
cao2026interoperability,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2026,The Price of Interoperability: Exploring Cross-Chain Bridges and Their Economic Consequences,10.1145/3805650,https://doi.org/10.1145/3805650,DOI/official URL present
aaveprotocolsubgraphs2026,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2026,Aave Protocol Subgraphs,,https://github.com/aave/protocol-subgraphs,DOI/official URL present
aavev3graphql2026,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2026,{AaveKit API v3}: {GraphQL},,https://aave.com/docs/aave-v3/getting-started/graphql,DOI/official URL present
aaveghodocs2026,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2026,{GHO},,https://aave.com/docs/ecosystem/gho,DOI/official URL present
aavev4docs2026,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2026,{Aave v4} Overview,,https://aave.com/docs/aave-v4,DOI/official URL present
aave2024basegho,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2024,{ARFC}: Launch {GHO} on {Base} and Set {ACI} as Emissions Manager for Rewards,,https://governance.aave.com/t/arfc-launch-gho-on-base-set-aci-as-emissions-manager-for-rewards/19338,DOI/official URL present
aave2024avalanchegho,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2024,{ARFC}: Launch {GHO} on {Avalanche} and Set {ACI} as Emissions Manager for Rewards,,https://governance.aave.com/t/arfc-launch-gho-on-avalanche-set-aci-as-emissions-manager-for-rewards/19339,DOI/official URL present
aave2025gnosisgho,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2025,{ARFC}: Launch {GHO} on {Gnosis Chain},,https://governance.aave.com/t/arfc-launch-gho-on-gnosis-chain/21379,DOI/official URL present
aave2025mantle,existing,no,not cited; excluded by BibTeX,dormant future/provenance record,2025,{ARFC}: Deploy {Aave v3} on {Mantle},,https://governance.aave.com/t/arfc-deploy-aave-v3-on-mantle/20542,DOI/official URL present
parise2023graphon,existing,yes,sections/02_background.tex:21,current cited support,2023,Graphon Games: A Statistical Framework for Network Games and Interventions,10.3982/ECTA17564,https://doi.org/10.3982/ECTA17564,DOI/official URL present
capponi2025liquidity,existing,yes,sections/02_background.tex:23,current cited support,2025,Liquidity Provision on Blockchain-Based Decentralized Exchanges,10.1093/rfs/hhaf046,https://doi.org/10.1093/rfs/hhaf046,DOI/official URL present
capponi2026price,existing,yes,sections/02_background.tex:23,current cited support,2026,Price Discovery on Decentralized Exchanges,10.1093/rfs/hhag002,https://doi.org/10.1093/rfs/hhag002,DOI/official URL present
presigny2024duality,existing,yes,sections/02_background.tex:27,current cited support,2024,Node-Layer Duality in Networked Systems,10.1038/s41467-024-50176-5,https://doi.org/10.1038/s41467-024-50176-5,DOI/official URL present
bergermann2025multilayercore,existing,yes,sections/02_background.tex:27,current cited support,2025,Core-Periphery Detection in Multilayer Networks,10.1103/yr23-71yc,https://doi.org/10.1103/yr23-71yc,DOI/official URL present
li2024econagent,verified/updated RC26,yes,sections/06_conclusion.tex:43,future agentic-simulation methodological example; not DeFi validation,2024,{EconAgent}: Large Language Model-Empowered Agents for Simulating Macroeconomic Activities,10.18653/v1/2024.acl-long.829,https://doi.org/10.18653/v1/2024.acl-long.829,DOI/official URL present
ante2026autonomous,verified/updated RC26,yes,sections/06_conclusion.tex:43,future autonomous-agent typology; not evidence of Aave prevalence,2026,"Autonomous {AI} Agents in Decentralized Finance: Market Dynamics, Application Areas, and Theoretical Implications",10.1016/j.techfore.2026.124669,https://doi.org/10.1016/j.techfore.2026.124669,DOI/official URL present
clemente2024memory,existing,yes,sections/06_conclusion.tex:29,current cited support,2024,Linking through Time: Memory-Enhanced Community Discovery in Temporal Networks,10.1103/PhysRevResearch.6.043204,https://doi.org/10.1103/PhysRevResearch.6.043204,DOI/official URL present
nicoletti2024information,existing,yes,sections/06_conclusion.tex:41,current cited support,2024,Information Propagation in Multilayer Systems with Higher-Order Interactions across Timescales,10.1103/PhysRevX.14.021007,https://doi.org/10.1103/PhysRevX.14.021007,DOI/official URL present
iacopini2024temporal,existing,yes,sections/06_conclusion.tex:29,current cited support,2024,The Temporal Dynamics of Group Interactions in Higher-Order Social Networks,10.1038/s41467-024-50918-5,https://doi.org/10.1038/s41467-024-50918-5,DOI/official URL present
allen2024compressing,existing,yes,sections/06_conclusion.tex:29,current cited support,2024,Compressing the Chronology of a Temporal Network with Graph Commutators,10.1103/PhysRevLett.132.077402,https://doi.org/10.1103/PhysRevLett.132.077402,DOI/official URL present
zhang2023higherorder,existing,yes,sections/06_conclusion.tex:29,current cited support,2023,Higher-Order Interactions Shape Collective Dynamics Differently in Hypergraphs and Simplicial Complexes,10.1038/s41467-023-37190-9,https://doi.org/10.1038/s41467-023-37190-9,DOI/official URL present
terhoeven2025mesa,existing,yes,sections/03_model_simulation.tex:128,current cited support,2025,{Mesa 3}: Agent-Based Modeling with Python in 2025,10.21105/joss.07668,https://doi.org/10.21105/joss.07668,DOI/official URL present
grimm2020odd,existing,yes,appendix/simulation_protocol.tex:3,current cited support,2020,"The {ODD} Protocol for Describing Agent-Based and Other Simulation Models: A Second Update to Improve Clarity, Replication, and Structural Realism",10.18564/jasss.4259,https://doi.org/10.18564/jasss.4259,DOI/official URL present
bertrand2004trust,existing,yes,sections/02_background.tex:29,current inference boundary: serial correlation,2004,How Much Should We Trust Differences-in-Differences Estimates?,10.1162/003355304772839588,https://doi.org/10.1162/003355304772839588,DOI/official URL present
conley2011inference,existing,yes,sections/02_background.tex:29,current inference boundary: few comparison units,2011,Inference with ``Difference in Differences'' with a Small Number of Policy Changes,10.1162/REST_a_00049,https://doi.org/10.1162/REST_a_00049,DOI/official URL present
roth2022pretest,existing,yes,sections/02_background.tex:29,current inference boundary: pretrend-test limitation,2022,Pretest with Caution: Event-Study Estimates after Testing for Parallel Trends,10.1257/aeri.20210236,https://doi.org/10.1257/aeri.20210236,DOI/official URL present
rambachan2023credible,existing,yes,sections/02_background.tex:29,current boundary and future bounded-trend sensitivity,2023,A More Credible Approach to Parallel Trends,10.1093/restud/rdad018,https://doi.org/10.1093/restud/rdad018,DOI/official URL present
roth2023trending,existing,yes,sections/02_background.tex:29,current inference boundary: DiD assumptions,2023,What's Trending in Difference-in-Differences? A Synthesis of the Recent Econometrics Literature,10.1016/j.jeconom.2023.03.008,https://doi.org/10.1016/j.jeconom.2023.03.008,DOI/official URL present
borusyak2024revisiting,existing,yes,sections/02_background.tex:29,future multi-cohort identification requirement,2024,Revisiting Event-Study Designs: Robust and Efficient Estimation,10.1093/restud/rdae007,https://doi.org/10.1093/restud/rdae007,DOI/official URL present
wagner2002segmented,existing,yes,sections/02_background.tex:29,current controlled interrupted time series,2002,Segmented Regression Analysis of Interrupted Time Series Studies in Medication Use Research,10.1046/j.1365-2710.2002.00430.x,https://doi.org/10.1046/j.1365-2710.2002.00430.x,DOI/official URL present
bernal2017interrupted,existing,yes,sections/02_background.tex:29,current controlled interrupted time series,2017,Interrupted Time Series Regression for the Evaluation of Public Health Interventions: A Tutorial,10.1093/ije/dyw098,https://doi.org/10.1093/ije/dyw098,DOI/official URL present
bernal2018controls,existing,yes,sections/02_background.tex:29,current controlled interrupted time series,2018,The Use of Controls in Interrupted Time Series Studies of Public Health Interventions,10.1093/ije/dyy135,https://doi.org/10.1093/ije/dyy135,DOI/official URL present
newey1987simple,existing,yes,sections/02_background.tex:29,current model-based HAC covariance,1987,"A Simple, Positive Semi-Definite, Heteroskedasticity and Autocorrelation Consistent Covariance Matrix",10.2307/1913610,https://doi.org/10.2307/1913610,DOI/official URL present
aramonte2021defi,existing,yes,sections/02_background.tex:23,current decentralization-risk foundation,2021,{DeFi} Risks and the Decentralisation Illusion,,https://www.bis.org/publ/qtrpdf/r_qt2112b.htm,DOI/official URL present
kitzler2023disentangling,existing,yes,sections/02_background.tex:25,current DeFi composition measurement,2023,Disentangling Decentralized Finance ({DeFi}) Compositions,10.1145/3532857,https://doi.org/10.1145/3532857,DOI/official URL present
leon2026data,existing,yes,sections/02_background.tex:23,current empirical DeFi synthesis through 2026,2026,What Data Have Told Us about Decentralized Finance,10.1016/j.jcorpfin.2025.102916,https://doi.org/10.1016/j.jcorpfin.2025.102916,DOI/official URL present
azar2024minimum,added RC25-final,yes,sections/02_background.tex:31,applied reporting-design exemplar only,2024,Minimum Wage Employment Effects and Labour Market Concentration,10.1093/restud/rdad091,https://doi.org/10.1093/restud/rdad091,DOI/official URL present
brynjolfsson2025generative,added RC25-final,yes,sections/02_background.tex:31,applied reporting-design exemplar only,2025,Generative {AI} at Work,10.1093/qje/qjae044,https://doi.org/10.1093/qje/qjae044,DOI/official URL present
colmer2025pricing,added RC25-final,yes,sections/02_background.tex:31,applied reporting-design exemplar only,2025,Does Pricing Carbon Mitigate Climate Change? Firm-Level Evidence from the European Union Emissions Trading System,10.1093/restud/rdae055,https://doi.org/10.1093/restud/rdae055,DOI/official URL present


==> revision/EMPIRICAL_CLAIM_EVIDENCE_LEDGER_RC25_FINAL.csv <==
claim_id,claim_text,evidence_object,manuscript_location,status,interpretation_limit
RC25F-C01,Aave was already multichain before GHO launched; GHO launched on Ethereum on 2023-07-15 and first expanded cross-chain to the existing Arbitrum Aave market on 2024-07-02,"official Aave deployment, launch, and governance records",Sections 1-2,MAIN,"event chronology does not identify an effect"
RC25F-C02,Participation is log(1+active position-holder addresses) and the activity-distribution outcome is position-holder-event HHI,"documented weekly panel schema and aggregation code",Section 4 and Appendix A,MAIN,"addresses are not verified people or economic entities"
RC25F-C03,The primary common-calendar model uses clean pre weeks -16:-9 and post weeks +1:+16 while excluding anticipation weeks -8:-1 and event week 0,"66-row audited common-calendar panel and generator manifest",Sections 4-5 and Appendix E,MAIN,"the cITS week-0 level is extrapolated across the omitted interval"
RC25F-C04,Ethereum mean weekly active position-holder addresses rise 91.0% and mean weekly position-holder-event HHI falls 31.5%,"weekly_address_metrics and multidimensional trajectory summary",Section 5.2,MAIN,"descriptive chain-relative pattern around the Ethereum issuance clock"
RC25F-C05,Arbitrum mean weekly active position-holder addresses rise 1.7% and mean weekly position-holder-event HHI rises 58.1%,"weekly_address_metrics and multidimensional trajectory summary",Section 5.2,MAIN,"descriptive chain-relative pattern around the Arbitrum expansion clock"
RC25F-C06,The pooled Ethereum position-holder HHI falls 37.0% while the mean weekly HHI falls 31.5%,"pooled actor-bound inputs and weekly panel",Section 5.2 and Appendix D,MAIN,"nonlinear aggregation makes pooled and weekly HHI distinct quantities"
RC25F-C07,The full Ethereum graph has 8891 nodes and 10896 edges; kmax=6 with 14 nodes; BE core=2; Jaccard=.143; Rombach-k rho=.521,"full-graph coreness outputs and released summaries",Section 5.3 and Figure 10,MAIN,"the 160-node backbone is display-only"
RC25F-C08,The full Arbitrum graph has 50693 nodes and 69582 edges; kmax=8 with 106 nodes; BE core=2; Jaccard=.019; Rombach-k rho=.578,"full-graph coreness outputs and released summaries",Section 5.3 and Figure 10,MAIN,"the 160-node backbone is display-only"
RC25F-C09,For log participation Arbitrum changes +0.0314 and Gnosis -1.9519 yielding a DiD-style comparative coefficient +1.9833,"did_style_estimates.csv and audited weekly panel",Section 5.4 and Table 9,MAIN,"most arithmetic movement is Gnosis; coefficient is not an identified effect"
RC25F-C10,For position-holder-event HHI Arbitrum changes +0.00501 and Gnosis +0.02343 yielding a comparative coefficient -0.01842,"did_style_estimates.csv and audited weekly panel",Section 5.4 and Table 9,MAIN,"HHI rises on both chains and rises less on Arbitrum; Arbitrum HHI does not fall"
RC25F-C11,The cITS participation level and slope shifts are +4.0396 and +0.1845/week; the HHI shifts are -0.02849 and -0.003515/week,"controlled_its_estimates.csv",Section 5.4 and Appendix E,MAIN,"conditional segmented fits with model-based HAC uncertainty"
RC25F-C12,Centered weekly gaps are dynamic comparative contrasts rather than event-study treatment effects,"dynamic_comparative_contrasts.csv and prespecified equation",Section 5.4 and Figure 12,MAIN,"no relabeling as causal event-study coefficients"
RC25F-C13,Anticipation-window choices materially change comparative coefficients while +8 +12 and +16 post horizons preserve primary directions,"anticipation and post-horizon robustness CSVs",Appendix E,APPENDIX,"diagnostic sensitivity is not a specification search or identification proof"
RC25F-C14,Address-role core evidence is role- and scale-dependent and does not identify economic ownership or route resilience,"typed topology, node coreness, label audit, and display backbone",Section 5.3 and Appendices B-D,MAIN,"address roles are not actors; structural centrality is not removal dependence"
RC25F-C15,Verified actor links route/dependency maps multiple credible cohorts and endogenous dynamic networks require additional evidence,"evidence requirement matrices",Figure 1 Figure 3 and Appendix F,FUTURE,"no current estimate or asset is presented as if these data exist"


==> revision/EMPIRICAL_CLAIM_EVIDENCE_LEDGER_RC26.csv <==
claim_id,claim_text,evidence_object,manuscript_location,status,interpretation_limit
RC26-C01,Aave was already multichain before GHO launched; GHO launched on Ethereum on 2023-07-15 and first expanded cross-chain to the existing Arbitrum Aave market on 2024-07-02,"official Aave deployment, launch, and governance records",Sections 1-2,MAIN,"event chronology does not identify an effect"
RC26-C02,Participation is log(1+active position-holder addresses) and the activity-distribution outcome is position-holder-event HHI,"documented weekly panel schema and aggregation code",Section 4 and Appendix A,MAIN,"addresses are not verified people or economic entities"
RC26-C03,The primary common-calendar model uses clean pre weeks -16:-9 and post weeks +1:+16 while excluding anticipation weeks -8:-1 and event week 0,"66-row audited common-calendar panel and generator manifest",Sections 4-5 and Appendix E,MAIN,"the cITS week-0 level is extrapolated across the omitted interval"
RC26-C04,Ethereum mean weekly active position-holder addresses rise 91.0% and mean weekly position-holder-event HHI falls 31.5%,"weekly_address_metrics and multidimensional trajectory summary",Section 5.2,MAIN,"descriptive chain-relative pattern consistent with address-level peripheral expansion; not a GHO effect"
RC26-C05,Arbitrum mean weekly active position-holder addresses rise 1.7% and mean weekly position-holder-event HHI rises 58.1%,"weekly_address_metrics and multidimensional trajectory summary",Section 5.2,MAIN,"descriptive chain-relative pattern closer to incumbent amplification than broad peripheral expansion; not a GHO effect"
RC26-C06,The pooled Ethereum position-holder HHI falls 37.0% while the mean weekly HHI falls 31.5%,"pooled actor-bound inputs and weekly panel",Section 5.2 and Appendix D,MAIN,"nonlinear aggregation makes pooled and weekly HHI distinct quantities"
RC26-C07,Membership flows show substantial entry and exit with modestly higher prior-week retention,"weekly address-state transition summaries",Section 5.2 and Figure 8,MAIN,"address-state transitions are not edge rewiring or an estimate of dG/dp"
RC26-C08,The full Ethereum graph has 8891 nodes and 10896 edges; kmax=6 with 14 nodes; BE core=2; Jaccard=.143; Rombach-k rho=.521,"full-graph coreness outputs and released summaries",Section 5.2 and Figure 10,MAIN,"the 160-node backbone is display-only"
RC26-C09,The full Arbitrum graph has 50693 nodes and 69582 edges; kmax=8 with 106 nodes; BE core=2; Jaccard=.019; Rombach-k rho=.578,"full-graph coreness outputs and released summaries",Section 5.2 and Figure 10,MAIN,"the 160-node backbone is display-only"
RC26-C10,Global PageRank effective fractions are 99.41% and 98.01% while discrete cores and role-specific high-coreness tails remain,"full-node core and role summaries",Section 5.2 and Figure 11,MAIN,"structural evidence qualifies but does not establish the chain-relative regimes; roles are not actors"
RC26-C11,For log participation Arbitrum changes +0.0314 and Gnosis -1.9519 yielding a comparative coefficient +1.9833,"did_style_estimates.csv and audited weekly panel",Section 5.3 and comparative table,MAIN,"most arithmetic movement is Gnosis; coefficient is not an identified effect"
RC26-C12,For position-holder-event HHI Arbitrum changes +0.00501 and Gnosis +0.02343 yielding a comparative coefficient -0.01842,"did_style_estimates.csv and audited weekly panel",Section 5.3 and comparative table,MAIN,"HHI rises on both chains and rises less on Arbitrum; the negative contrast is not an absolute fall"
RC26-C13,The cITS participation level and slope shifts are +4.0396 and +0.1845/week; the HHI shifts are -0.02849 and -0.003515/week,"controlled_its_estimates.csv",Section 5.3 and Appendix E,MAIN,"conditional segmented fits with model-based HAC uncertainty"
RC26-C14,No main p-values or significance stars are reported for the one-focal one-comparison 24-gap design,"model specification and uncertainty audit",Section 5.3 and comparative table,MAIN,"HAC standard errors model realized serial dependence and do not validate treatment-assignment inference"
RC26-C15,Verified actor links route/dependency maps multiple credible cohorts and endogenous dynamic networks require additional evidence,"future research roadmap and evidence requirement matrices",Section 6.3 and Appendix F,FUTURE,"no current estimate or asset is presented as if these data exist"
RC26-C16,Peripheral entry may delay concentration under some formation mechanisms,"dynamic-network decomposition and roadmap",Section 6.1 and future research roadmap,FUTURE,"falsifiable hypothesis only; not a finding of the fixed-network simulation or current longitudinal evidence"
RC26-C17,All three longitudinal panels cover 33 of 33 event weeks for active position-holder addresses and position-holder-event HHI,"committed weekly panel manifests and aggregate sample table",Section 5.2 and audited sample table,MAIN,"coverage is at the address or address-role level and does not establish a counterfactual"
RC26-C18,Arbitrum transaction and cross-window unique-position-holder totals are unavailable in RC26 because committed aggregate inputs omit the identifiers needed for deduplication,"RC26 source-tree and release-input audit",Appendix sample-coverage table,LIMITATION,"unavailable is not zero; recomputation requires governed row-level records outside the anonymous release"
RC26-C19,EconAgent metadata include DOI 10.18653/v1/2024.acl-long.829 and the autonomous-DeFi citation uses the 2026 version of record DOI 10.1016/j.techfore.2026.124669,"ACL Anthology and publisher DOI records verified 2026-08-20",Section 6.3 and Appendix F,VERIFIED,"the papers motivate future methods and roles; neither validates Aave-specific autonomous-agent prevalence"


==> revision/FIGURE_RELOCATION_STATUS_RC25_FINAL.csv <==
baseline_number,final_number,label,final_location,status,source,change
1,1,fig:interdisciplinary-framework,Main Section 1,REDESIGNED,figures/fig01_interdisciplinary_framework.tex,"three-card analytical sequence; four dimensions; two protected full-width evidence bands"
2,2,fig:institutional-timeline,Main Section 2,UNCHANGED,figures/fig02_institutional_timeline.tex,"chronology retained"
3,3,fig:literature-landscape,Main Section 2,RESTORED_UPDATED,figures/fig02b_literature_landscape.tex,"chronological three-panel interdisciplinary landscape through 2026"
4,4,fig:three-theory-simulations,Main Section 3,UNCHANGED,generated/simulation/figure_three_theory_simulations.pdf,"theory-consistent simulation figure retained"
5,5,fig:research-design,Main Section 4,UNCHANGED,figures/fig01_research_design_v2.tex,"measurement and claim-gate design retained"
6,6,fig:tx-log-network,Main Section 4,UNCHANGED,figures/fig04_tx_call_log_network.tex,"protocol-event translation retained"
7,7,fig:real-v5-cross-chain,Main Section 5,UNCHANGED,figures/fig05_real_v5_cross_chain.tex,"chain-specific weekly trajectories retained"
8,8,fig:address-state-flows,Main Section 5,UNCHANGED,generated/figures/fig_address_state_flows.pdf,"turnover evidence retained"
9,9,fig:action-layer-profile,Main Section 5,MOVED_BY_SEQUENCE,generated/figures/fig_action_layer_profile.pdf,"placed before core and centrality diagnostics"
15,10,fig:real-v5-core-periphery,Main Section 5,MOVED_FROM_APPENDIX,figures/fig06_real_v5_core_periphery.tex,"160-node display backbone moved; full-graph statistics foregrounded"
11,11,fig:centrality-roles,Main Section 5,REDESIGNED,generated/figures/fig_centrality_roles.svg,"neutral chain line/marker encoding; semantic role colors; separate legends; exact Panel D title"
9,12,fig:arbitrum-gnosis-comparative-dynamics,Main Section 5,MOVED_BY_SEQUENCE,generated/comparison/fig_arbitrum_gnosis_comparative_dynamics.pdf,"one-page six-panel comparative object follows structural evidence"
12,,fig:literature-method-evidence,Not rendered,SUPERSEDED,generated/figures/fig_literature_method_evidence_map.svg,"fixed 18-work Sankey retained only as provenance data"
,A1,fig:display-community-audit,Appendix D,APPENDIX,generated/figures/fig_display_community_audit.pdf,"display-backbone sensitivity only"


==> revision/THEORY_EVIDENCE_MAP_RC8.csv <==
construct,prediction,simulation_signature,empirical_measure,evidence_status,interpretation
Access expansion,Broader access can increase participation,Increase in active entities,Weekly active beneficiary addresses,Observed descriptively,Participation can broaden without establishing diffuse control
Uneven network benefits,Activity can grow while remaining concentrated,Change in activity HHI,Pool-event beneficiary HHI,Observed descriptively,Growth and concentration are separate dimensions
Role heterogeneity,Protocol roles can generate distinct structural positions,Different layer-specific concentration patterns,Action-side HHI and position-holder topology,Observed descriptively,Role-aware layers reveal structure hidden by aggregate activity
Cross-chain expansion,More chains can reduce chain concentration while introducing shared dependencies,Decline in chain-share HHI,Comparable locked chain-share outcome,Pending measure,Geographic or chain breadth is not sufficient evidence of infrastructure independence
Route redundancy,Alternative routes can reduce single-path fragility,Lower largest-route loss after route addition,Verified route-event and dependency table,Blocked by unavailable evidence,Resilience requires direct route and dependency measurement
Actor control,Several addresses may belong to one economic actor,Address-to-actor bounds,Entity-linked actor concentration,Bounded only,Address dispersion is an upper-bound style proxy rather than a definitive control measure



==> scripts/requirements-comparison.txt <==
matplotlib==3.11.1
numpy==2.5.2
pandas==3.0.5
statsmodels==0.14.6

